New upper bounds for average kissing numbers

A packing of balls in Euclidean space is a set of balls with non-overlapping interiors. For a finite packing of balls, its average contact number is the average number of balls tangent to a ball in this packing, that is, twice the total number of tangencies divided by the number of balls. The average kissing number of the space is defined as the supremum of average contact numbers over all finite ball packings. In this paper, we present a new semidefinite programming approach to average kissing numbers and improve upon known upper bounds in all dimensions \(3\) through \(30\). In particular, we provide the first improvements to the upper bounds in dimensions \(10\) through \(30\) obtained from kissing numbers. We also fully solve the average kissing number problem in dimensions \(8\) and \(24\) by showing that the average kissing numbers coincide with the kissing numbers, 240 and 196560, respectively. These values are limits of average contact numbers of finite subpackings from the \(E_8\) and Leech lattices.

==> 10D.txt <==
dimension 10
gegenbauer_degree 12
kernel_degree 5
x0 3//4
c 1//7
lambda 596183417444508462640594913//1000000000000000000000000
beta 6
  1000000000507419943601109//1000000000000000000000000
  1118420597108254994533257//1000000000000000000000000
  130990886425753561463//100000000000000000000000
  4260803509783383578053//62500000000000000000000
  23644011405689046244463//1000000000000000000000000
  -204251447087502426013483//1000000000000000000000000
A_0 6
  1677336154872032899779//1000000000000000000000000 468991825733163538397//250000000000000000000000 2197157502108813347//1000000000000000000000000 114348796357083636209//1000000000000000000000000 19829477573484606823//500000000000000000000000 -342598336719347388439//1000000000000000000000000
  468991825733163538397//250000000000000000000000 10506300007680327407//5000000000000000000000 6692965193513930217//500000000000000000000000 25296291879858394179//200000000000000000000000 26385229030194905951//1000000000000000000000000 -391711339038392513317//1000000000000000000000000
  2197157502108813347//1000000000000000000000000 6692965193513930217//500000000000000000000000 5170455917287409319//50000000000000000000000 89518355257609242697//1000000000000000000000000 -45444563014402938719//250000000000000000000000 -45893572764490217761//250000000000000000000000
  114348796357083636209//1000000000000000000000000 25296291879858394179//200000000000000000000000 89518355257609242697//1000000000000000000000000 50626423339472538243//200000000000000000000000 -7180781551543531201//62500000000000000000000 -310344891869287580863//1000000000000000000000000
  19829477573484606823//500000000000000000000000 26385229030194905951//1000000000000000000000000 -45444563014402938719//250000000000000000000000 -7180781551543531201//62500000000000000000000 392985943821645756871//1000000000000000000000000 348886252511734416079//1000000000000000000000000
  -342598336719347388439//1000000000000000000000000 -391711339038392513317//1000000000000000000000000 -45893572764490217761//250000000000000000000000 -310344891869287580863//1000000000000000000000000 348886252511734416079//1000000000000000000000000 562635254830060730951//1000000000000000000000000
A_1 6
  6789218986202292058713//500000000000000000000000 13678364138818888784033//1000000000000000000000000 1021234031347208196539//1000000000000000000000000 682564365674262205717//250000000000000000000000 454784392870058250789//200000000000000000000000 -234657323700123196453//250000000000000000000000
  13678364138818888784033//1000000000000000000000000 2825288164887179063451//200000000000000000000000 27657492329167261197//15625000000000000000000 2450456724881580316163//1000000000000000000000000 1768570462558831466773//1000000000000000000000000 -799277129268109188807//1000000000000000000000000
  1021234031347208196539//1000000000000000000000000 27657492329167261197//15625000000000000000000 914634504280014699423//250000000000000000000000 965683286278671471381//500000000000000000000000 -2904522599241556828381//1000000000000000000000000 -258619283580453224849//125000000000000000000000
  682564365674262205717//250000000000000000000000 2450456724881580316163//1000000000000000000000000 965683286278671471381//500000000000000000000000 2175587308038268486827//500000000000000000000000 -982334380359878275917//1000000000000000000000000 -674517121150457630131//200000000000000000000000
  454784392870058250789//200000000000000000000000 1768570462558831466773//1000000000000000000000000 -2904522599241556828381//1000000000000000000000000 -982334380359878275917//1000000000000000000000000 2120852941026365485677//500000000000000000000000 2603431625768774766049//1000000000000000000000000
  -234657323700123196453//250000000000000000000000 -799277129268109188807//1000000000000000000000000 -258619283580453224849//125000000000000000000000 -674517121150457630131//200000000000000000000000 2603431625768774766049//1000000000000000000000000 1928097681491984740677//500000000000000000000000
A_2 6
  10397147853009314388019//200000000000000000000000 47656843897423112552627//1000000000000000000000000 89786643120936258949//250000000000000000000000 5185476805411144265919//500000000000000000000000 630505778722476561701//200000000000000000000000 -7865334947159456965357//1000000000000000000000000
  47656843897423112552627//1000000000000000000000000 1897699614656141377827//40000000000000000000000 507556737384632747817//500000000000000000000000 1750725419828254295909//1000000000000000000000000 1371434093375929028291//1000000000000000000000000 -3892440722982419869099//1000000000000000000000000
  89786643120936258949//250000000000000000000000 507556737384632747817//500000000000000000000000 791905323216318777659//200000000000000000000000 214093848603770690607//100000000000000000000000 -4417221178463831052461//1000000000000000000000000 -125613183792736336761//40000000000000000000000
  5185476805411144265919//500000000000000000000000 1750725419828254295909//1000000000000000000000000 214093848603770690607//100000000000000000000000 155407910997794609687//6250000000000000000000 67825148541761708531//100000000000000000000000 -14868933097961822927401//1000000000000000000000000
  630505778722476561701//200000000000000000000000 1371434093375929028291//1000000000000000000000000 -4417221178463831052461//1000000000000000000000000 67825148541761708531//100000000000000000000000 678515170528414971487//100000000000000000000000 746750082418281890891//250000000000000000000000
  -7865334947159456965357//1000000000000000000000000 -3892440722982419869099//1000000000000000000000000 -125613183792736336761//40000000000000000000000 -14868933097961822927401//1000000000000000000000000 746750082418281890891//250000000000000000000000 5925601366072666249627//500000000000000000000000
A_3 6
  31840047365831052486601//250000000000000000000000 103597316093137763571273//1000000000000000000000000 -6157641873642724313467//1000000000000000000000000 27396856060135901251799//1000000000000000000000000 718185308455635868059//62500000000000000000000 -1501560362889135571239//100000000000000000000000
  103597316093137763571273//1000000000000000000000000 45945787349818483100877//500000000000000000000000 -2995138338961661080473//500000000000000000000000 1180489914825330379019//250000000000000000000000 1715911256468372585083//200000000000000000000000 -389266640079161852687//100000000000000000000000
  -6157641873642724313467//1000000000000000000000000 -2995138338961661080473//500000000000000000000000 1762981996087212604001//125000000000000000000000 5607903025021273941133//500000000000000000000000 -13439821282171159481789//1000000000000000000000000 -9746171088946008497093//1000000000000000000000000
  27396856060135901251799//1000000000000000000000000 1180489914825330379019//250000000000000000000000 5607903025021273941133//500000000000000000000000 15349731166884069964237//250000000000000000000000 -912934598652006305383//200000000000000000000000 -18110407912570184149001//500000000000000000000000
  718185308455635868059//62500000000000000000000 1715911256468372585083//200000000000000000000000 -13439821282171159481789//1000000000000000000000000 -912934598652006305383//200000000000000000000000 3765988871281942279977//250000000000000000000000 7356884851466625504771//1000000000000000000000000
  -1501560362889135571239//100000000000000000000000 -389266640079161852687//100000000000000000000000 -9746171088946008497093//1000000000000000000000000 -18110407912570184149001//500000000000000000000000 7356884851466625504771//1000000000000000000000000 12585219585295986350727//500000000000000000000000
A_4 6
  5302445948261163396403//25000000000000000000000 150937123540376094656157//1000000000000000000000000 -30429312365701517344011//1000000000000000000000000 8073292979289110094387//200000000000000000000000 -3891602899947866036551//1000000000000000000000000 -4217977780915897319003//100000000000000000000000
  150937123540376094656157//1000000000000000000000000 12154176697515171498369//100000000000000000000000 -7219407959553155745367//250000000000000000000000 -8558848472632966521913//1000000000000000000000000 -670714763997650700561//500000000000000000000000 -11721256984764597631449//1000000000000000000000000
  -30429312365701517344011//1000000000000000000000000 -7219407959553155745367//250000000000000000000000 12342816471117717684557//500000000000000000000000 2731637347881422803501//125000000000000000000000 -15716527393005978726161//1000000000000000000000000 -2075760939508619919099//200000000000000000000000
  8073292979289110094387//200000000000000000000000 -8558848472632966521913//1000000000000000000000000 2731637347881422803501//125000000000000000000000 120688360098562721206897//1000000000000000000000000 -12073313945608462711171//1000000000000000000000000 -70923727731803215153957//1000000000000000000000000
  -3891602899947866036551//1000000000000000000000000 -670714763997650700561//500000000000000000000000 -15716527393005978726161//1000000000000000000000000 -12073313945608462711171//1000000000000000000000000 16228221898005994587587//1000000000000000000000000 4951560909343312939993//500000000000000000000000
  -4217977780915897319003//100000000000000000000000 -11721256984764597631449//1000000000000000000000000 -2075760939508619919099//200000000000000000000000 -70923727731803215153957//1000000000000000000000000 4951560909343312939993//500000000000000000000000 47976719158218074945423//1000000000000000000000000
A_5 6
  255288797186061832847879//1000000000000000000000000 144919702525868111651819//1000000000000000000000000 -5783743510752554633943//100000000000000000000000 48478366207199553100477//1000000000000000000000000 -8691883098334198977713//1000000000000000000000000 -48862269629029991259479//1000000000000000000000000
  144919702525868111651819//1000000000000000000000000 23963875614468504029727//250000000000000000000000 -24325466494780812155707//500000000000000000000000 -15383438160900435157443//1000000000000000000000000 1565422452109316802473//200000000000000000000000 -457940097377236491601//500000000000000000000000
  -5783743510752554633943//100000000000000000000000 -24325466494780812155707//500000000000000000000000 12747364517038217691357//250000000000000000000000 3188981798575292587763//62500000000000000000000 -15902893033979623464609//500000000000000000000000 -31348743473843605781717//1000000000000000000000000
  48478366207199553100477//1000000000000000000000000 -15383438160900435157443//1000000000000000000000000 3188981798575292587763//62500000000000000000000 17008885129165087324281//100000000000000000000000 -25898309278734719405763//500000000000000000000000 -119190196642280057510587//1000000000000000000000000
  -8691883098334198977713//1000000000000000000000000 1565422452109316802473//200000000000000000000000 -15902893033979623464609//500000000000000000000000 -25898309278734719405763//500000000000000000000000 32228535522644624186469//1000000000000000000000000 18530116659406685095117//500000000000000000000000
  -48862269629029991259479//1000000000000000000000000 -457940097377236491601//500000000000000000000000 -31348743473843605781717//1000000000000000000000000 -119190196642280057510587//1000000000000000000000000 18530116659406685095117//500000000000000000000000 88597736543569571324179//1000000000000000000000000
A_6 6
  202234770687731809662871//1000000000000000000000000 4436491253021237388027//50000000000000000000000 -68615517059921238436043//1000000000000000000000000 14281772807172640431233//500000000000000000000000 -1036263887985748917901//25000000000000000000000 -30808442545922773444991//500000000000000000000000
  4436491253021237388027//50000000000000000000000 13652772964561342232689//250000000000000000000000 -3232427019167536686081//62500000000000000000000 -1046722550959404589181//31250000000000000000000 -805500007256643496383//500000000000000000000000 1183993572421305619713//1000000000000000000000000
  -68615517059921238436043//1000000000000000000000000 -3232427019167536686081//62500000000000000000000 76044784614419702914521//1000000000000000000000000 55732241476293198126259//1000000000000000000000000 -30238625868315790957531//1000000000000000000000000 -2044586005349650449333//100000000000000000000000
  14281772807172640431233//500000000000000000000000 -1046722550959404589181//31250000000000000000000 55732241476293198126259//1000000000000000000000000 38254358215225877534211//250000000000000000000000 -28323419478309329539389//500000000000000000000000 -26714812618193600319063//250000000000000000000000
  -1036263887985748917901//25000000000000000000000 -805500007256643496383//500000000000000000000000 -30238625868315790957531//1000000000000000000000000 -28323419478309329539389//500000000000000000000000 14784507513269402881//312500000000000000000 22790134756268669393869//500000000000000000000000
  -30808442545922773444991//500000000000000000000000 1183993572421305619713//1000000000000000000000000 -2044586005349650449333//100000000000000000000000 -26714812618193600319063//250000000000000000000000 22790134756268669393869//500000000000000000000000 87524489595310262584447//1000000000000000000000000
A_7 6
  102668873869281782280351//1000000000000000000000000 20298135358644152574699//1000000000000000000000000 -2120783471254561537043//50000000000000000000000 41454795737358293329//8000000000000000000000 -3888594857925160589037//100000000000000000000000 -33573771218055801082529//1000000000000000000000000
  20298135358644152574699//1000000000000000000000000 19423275029438722265027//1000000000000000000000000 -24707768996542802359183//1000000000000000000000000 -5638791223414264586993//125000000000000000000000 1191687580092746235181//200000000000000000000000 11730278621570408490381//500000000000000000000000
  -2120783471254561537043//50000000000000000000000 -24707768996542802359183//1000000000000000000000000 51496425333486059280429//1000000000000000000000000 1504337664107075425391//31250000000000000000000 -15964008600100598826567//1000000000000000000000000 -2431966736869163961987//125000000000000000000000
  41454795737358293329//8000000000000000000000 -5638791223414264586993//125000000000000000000000 1504337664107075425391//31250000000000000000000 76949987017513672922981//500000000000000000000000 -21519941330425451173529//500000000000000000000000 -13522438739383635717327//125000000000000000000000
  -3888594857925160589037//100000000000000000000000 1191687580092746235181//200000000000000000000000 -15964008600100598826567//1000000000000000000000000 -21519941330425451173529//500000000000000000000000 23381689609532761120337//500000000000000000000000 8117040175744623352513//200000000000000000000000
  -33573771218055801082529//1000000000000000000000000 11730278621570408490381//500000000000000000000000 -2431966736869163961987//125000000000000000000000 -13522438739383635717327//125000000000000000000000 8117040175744623352513//200000000000000000000000 44055567419238306687641//500000000000000000000000
A_8 6
  0 0 0 0 0 0
  0 920337318466064720307//125000000000000000000000 -1848997121820374389053//100000000000000000000000 -7327228553508916910559//1000000000000000000000000 27414405740203643577249//1000000000000000000000000 1462708310076940445103//100000000000000000000000
  0 -1848997121820374389053//100000000000000000000000 11696253402633220027551//200000000000000000000000 871905218184748261407//50000000000000000000000 -84846493617519173063417//1000000000000000000000000 -40750904248179126757043//1000000000000000000000000
  0 -7327228553508916910559//1000000000000000000000000 871905218184748261407//50000000000000000000000 20706799420906181195841//1000000000000000000000000 -981653186517043446179//40000000000000000000000 -26472666488119530526627//1000000000000000000000000
  0 27414405740203643577249//1000000000000000000000000 -84846493617519173063417//1000000000000000000000000 -981653186517043446179//40000000000000000000000 124265800768634166034107//1000000000000000000000000 14832799293672412617421//250000000000000000000000
  0 1462708310076940445103//100000000000000000000000 -40750904248179126757043//1000000000000000000000000 -26472666488119530526627//1000000000000000000000000 14832799293672412617421//250000000000000000000000 21508589397404519186701//500000000000000000000000
A_9 6
  0 0 0 0 0 0
  0 243240388284555758963//500000000000000000000000 370866258390843375199//500000000000000000000000 -467956560916995281653//500000000000000000000000 -832190926737381181517//1000000000000000000000000 84621862898495805993//200000000000000000000000
  0 370866258390843375199//500000000000000000000000 260355621344058336173//40000000000000000000000 5130361229476094523537//1000000000000000000000000 -6803631548486596486971//1000000000000000000000000 -4401012754640541339533//1000000000000000000000000
  0 -467956560916995281653//500000000000000000000000 5130361229476094523537//1000000000000000000000000 1679674904687402173771//100000000000000000000000 -4352654370761486591989//1000000000000000000000000 -6485654532338806273293//500000000000000000000000
  0 -832190926737381181517//1000000000000000000000000 -6803631548486596486971//1000000000000000000000000 -4352654370761486591989//1000000000000000000000000 4155949222555815211989//500000000000000000000000 499660083432836725113//100000000000000000000000
  0 84621862898495805993//200000000000000000000000 -4401012754640541339533//1000000000000000000000000 -6485654532338806273293//500000000000000000000000 499660083432836725113//100000000000000000000000 2698819132535007159503//200000000000000000000000
A_10 6
  0 0 0 0 0 0
  0 257686386412914217081//200000000000000000000000 1859301786074632522613//1000000000000000000000000 -610935625899855418943//200000000000000000000000 -17509357724247630103//8000000000000000000000 1653634996326851446733//1000000000000000000000000
  0 1859301786074632522613//1000000000000000000000000 8772716467168595903797//1000000000000000000000000 -39145226948101172547//250000000000000000000000 -2422813355108179638493//250000000000000000000000 -1759336525618024862721//1000000000000000000000000
  0 -610935625899855418943//200000000000000000000000 -39145226948101172547//250000000000000000000000 18808477658396968799249//1000000000000000000000000 173414203789493926383//200000000000000000000000 -16320044314204160826187//1000000000000000000000000
  0 -17509357724247630103//8000000000000000000000 -2422813355108179638493//250000000000000000000000 173414203789493926383//200000000000000000000000 11602041819565985169381//1000000000000000000000000 2254807674302916116673//1000000000000000000000000
  0 1653634996326851446733//1000000000000000000000000 -1759336525618024862721//1000000000000000000000000 -16320044314204160826187//1000000000000000000000000 2254807674302916116673//1000000000000000000000000 3282906093552352670249//200000000000000000000000
A_11 6
  16554008485229802872063//500000000000000000000000 -12482979359245478790311//1000000000000000000000000 -19580788313967884238191//500000000000000000000000 33303716669948589570487//1000000000000000000000000 1279215917512004046391//100000000000000000000000 -3804857520064417772563//250000000000000000000000
  -12482979359245478790311//1000000000000000000000000 10190306166943383824111//1000000000000000000000000 12108033324970921433649//1000000000000000000000000 -2753587830610717228591//100000000000000000000000 -2675637817890743769071//1000000000000000000000000 591592956212041906401//40000000000000000000000
  -19580788313967884238191//500000000000000000000000 12108033324970921433649//1000000000000000000000000 58643802170231473629401//1000000000000000000000000 -26932325652455994983643//1000000000000000000000000 -13923794894059965289291//500000000000000000000000 1651982135572305033383//200000000000000000000000
  33303716669948589570487//1000000000000000000000000 -2753587830610717228591//100000000000000000000000 -26932325652455994983643//1000000000000000000000000 43529802323940518746707//500000000000000000000000 66402283915517616899//31250000000000000000000 -85013769788116068757//1600000000000000000000
  1279215917512004046391//100000000000000000000000 -2675637817890743769071//1000000000000000000000000 -13923794894059965289291//500000000000000000000000 66402283915517616899//31250000000000000000000 1928385819960183544047//100000000000000000000000 3730322316244701332591//1000000000000000000000000
  -3804857520064417772563//250000000000000000000000 591592956212041906401//40000000000000000000000 1651982135572305033383//200000000000000000000000 -85013769788116068757//1600000000000000000000 3730322316244701332591//1000000000000000000000000 18295957415253895448733//500000000000000000000000
A_12 6
  0 0 0 0 0 0
  0 1380850186330805832527//100000000000000000000000 -2765617264988752159761//100000000000000000000000 -729964797064852735759//25000000000000000000000 481232507492011432953//15625000000000000000000 5232222716922796575177//250000000000000000000000
  0 -2765617264988752159761//100000000000000000000000 8493457609326371035913//125000000000000000000000 15140847251525059524841//250000000000000000000000 -76025870665520615888551//1000000000000000000000000 -22922714197964489541169//500000000000000000000000
  0 -729964797064852735759//25000000000000000000000 15140847251525059524841//250000000000000000000000 73324218277951808651383//1000000000000000000000000 -66995708971047179142433//1000000000000000000000000 -14055043649153345731881//250000000000000000000000
  0 481232507492011432953//15625000000000000000000 -76025870665520615888551//1000000000000000000000000 -66995708971047179142433//1000000000000000000000000 17184460376508644864379//200000000000000000000000 25711365735953249785331//500000000000000000000000
  0 5232222716922796575177//250000000000000000000000 -22922714197964489541169//500000000000000000000000 -14055043649153345731881//250000000000000000000000 25711365735953249785331//500000000000000000000000 5662123544295849203089//125000000000000000000000


==> 11D.txt <==
dimension 11
gegenbauer_degree 12
kernel_degree 5
x0 4//5
c 1//9
lambda 458113659971405005210657543//500000000000000000000000
beta 6
  200000000102953263314651//200000000000000000000000
  1073556725840601059288111//1000000000000000000000000
  411920893950253483161//500000000000000000000000
  15989964643179186842743//250000000000000000000000
  2584372547511609212209//100000000000000000000000
  -80730260442249910508327//500000000000000000000000
A_0 6
  218286440332722588899//200000000000000000000000 585857190145870915903//500000000000000000000000 449583727681097181//500000000000000000000000 13961569844546261497//200000000000000000000000 7051668545296710123//250000000000000000000000 -35244642339649935277//200000000000000000000000
  585857190145870915903//500000000000000000000000 50351112403639444519//40000000000000000000000 29025782907713139//15625000000000000000000 35089021567464144783//500000000000000000000000 28766985811391115721//1000000000000000000000000 -37121517174533623771//200000000000000000000000
  449583727681097181//500000000000000000000000 29025782907713139//15625000000000000000000 6383846646914655083//250000000000000000000000 2983298358759119023//100000000000000000000000 -43346025968157164843//1000000000000000000000000 -24940259264772344451//500000000000000000000000
  13961569844546261497//200000000000000000000000 35089021567464144783//500000000000000000000000 2983298358759119023//100000000000000000000000 65216857660891556457//500000000000000000000000 -1679233402311194859//40000000000000000000000 -7763258309014075673//50000000000000000000000
  7051668545296710123//250000000000000000000000 28766985811391115721//1000000000000000000000000 -43346025968157164843//1000000000000000000000000 -1679233402311194859//40000000000000000000000 1366050398930058817//15625000000000000000000 8700704096327195259//100000000000000000000000
  -35244642339649935277//200000000000000000000000 -37121517174533623771//200000000000000000000000 -24940259264772344451//500000000000000000000000 -7763258309014075673//50000000000000000000000 8700704096327195259//100000000000000000000000 110972346406113813939//500000000000000000000000
A_1 6
  9841390641782109786033//1000000000000000000000000 461196471970090341423//50000000000000000000000 83752916010160256371//200000000000000000000000 1324265014391059095941//1000000000000000000000000 129265029671676659223//125000000000000000000000 -514559772936334913801//1000000000000000000000000
  461196471970090341423//50000000000000000000000 4417139843853109556667//500000000000000000000000 156556823833296192259//250000000000000000000000 100375789563889664427//125000000000000000000000 197821051467167258613//250000000000000000000000 -12219511422348981273//62500000000000000000000
  83752916010160256371//200000000000000000000000 156556823833296192259//250000000000000000000000 579622997828719635807//500000000000000000000000 445552452527553185809//1000000000000000000000000 -56307137574759420207//62500000000000000000000 -476395651142897508469//1000000000000000000000000
  1324265014391059095941//1000000000000000000000000 100375789563889664427//125000000000000000000000 445552452527553185809//1000000000000000000000000 1295737163643778449861//500000000000000000000000 -206067709961704879097//1000000000000000000000000 -987938528028696226789//500000000000000000000000
  129265029671676659223//125000000000000000000000 197821051467167258613//250000000000000000000000 -56307137574759420207//62500000000000000000000 -206067709961704879097//1000000000000000000000000 567528095820064183//390625000000000000000 860105454339934921409//1000000000000000000000000
  -514559772936334913801//1000000000000000000000000 -12219511422348981273//62500000000000000000000 -476395651142897508469//1000000000000000000000000 -987938528028696226789//500000000000000000000000 860105454339934921409//1000000000000000000000000 208330080208281912953//100000000000000000000000
A_2 6
  8240608131374122118839//200000000000000000000000 1401902442449557761921//40000000000000000000000 -44140021944347521053//50000000000000000000000 6712786342915925590123//1000000000000000000000000 578850583495626437621//250000000000000000000000 -4257956118416373458921//1000000000000000000000000
  1401902442449557761921//40000000000000000000000 8303727928927450820413//250000000000000000000000 90170125485106604453//250000000000000000000000 -39597259650794351463//62500000000000000000000 69348399825105985829//125000000000000000000000 -89739074168994011399//100000000000000000000000
  -44140021944347521053//50000000000000000000000 90170125485106604453//250000000000000000000000 1244405050775824517067//500000000000000000000000 -201548499863795125291//1000000000000000000000000 -2941453929819406105159//1000000000000000000000000 -1268412835156135514321//1000000000000000000000000
  6712786342915925590123//1000000000000000000000000 -39597259650794351463//62500000000000000000000 -201548499863795125291//1000000000000000000000000 3457099498744707004683//200000000000000000000000 68473592183347130797//62500000000000000000000 -5058088197176500889747//500000000000000000000000
  578850583495626437621//250000000000000000000000 69348399825105985829//125000000000000000000000 -2941453929819406105159//1000000000000000000000000 68473592183347130797//62500000000000000000000 844081723005255900771//200000000000000000000000 755628054398529692809//500000000000000000000000
  -4257956118416373458921//1000000000000000000000000 -89739074168994011399//100000000000000000000000 -1268412835156135514321//1000000000000000000000000 -5058088197176500889747//500000000000000000000000 755628054398529692809//500000000000000000000000 964779186469252834403//125000000000000000000000
A_3 6
  109537667169357608998933//1000000000000000000000000 20850070642626881660893//250000000000000000000000 -1650723786592859770517//250000000000000000000000 8828774277800738737323//500000000000000000000000 3641226847592860444633//500000000000000000000000 -8069752519546961116789//1000000000000000000000000
  20850070642626881660893//250000000000000000000000 35523351234292380717323//500000000000000000000000 -198544168064100053429//50000000000000000000000 -1839496545454465078043//1000000000000000000000000 1807046671694983190467//500000000000000000000000 792921350723688580027//1000000000000000000000000
  -1650723786592859770517//250000000000000000000000 -198544168064100053429//50000000000000000000000 1947341192513724195917//250000000000000000000000 944329184853995814829//1000000000000000000000000 -4093699481370636897697//500000000000000000000000 -2800745549373308477973//1000000000000000000000000
  8828774277800738737323//500000000000000000000000 -1839496545454465078043//1000000000000000000000000 944329184853995814829//1000000000000000000000000 20797753102697904955009//500000000000000000000000 76034935671058884441//50000000000000000000000 -1422028023822854028741//62500000000000000000000
  3641226847592860444633//500000000000000000000000 1807046671694983190467//500000000000000000000000 -4093699481370636897697//500000000000000000000000 76034935671058884441//50000000000000000000000 2536942647987819423461//250000000000000000000000 1362131920363701179129//500000000000000000000000
  -8069752519546961116789//1000000000000000000000000 792921350723688580027//1000000000000000000000000 -2800745549373308477973//1000000000000000000000000 -1422028023822854028741//62500000000000000000000 1362131920363701179129//500000000000000000000000 7693696778430036317269//500000000000000000000000
A_4 6
  3930303213244088335091//20000000000000000000000 133560568465689219882399//1000000000000000000000000 -6358252345745271981973//250000000000000000000000 33766253447153053011559//1000000000000000000000000 1202263120990238373073//500000000000000000000000 -12434415753918017806443//500000000000000000000000
  133560568465689219882399//1000000000000000000000000 106512506042093968894139//1000000000000000000000000 -712669021270820920011//40000000000000000000000 -2161426938440293100633//200000000000000000000000 -1110420602907176233541//1000000000000000000000000 -1625733774005612448093//1000000000000000000000000
  -6358252345745271981973//250000000000000000000000 -712669021270820920011//40000000000000000000000 3833489556653659400721//250000000000000000000000 297334298681043460733//250000000000000000000000 -763275187929041140319//62500000000000000000000 -1216769792972756565701//1000000000000000000000000
  33766253447153053011559//1000000000000000000000000 -2161426938440293100633//200000000000000000000000 297334298681043460733//250000000000000000000000 87385520410845399128831//1000000000000000000000000 2057063931547968588127//1000000000000000000000000 -46637306340545181381397//1000000000000000000000000
  1202263120990238373073//500000000000000000000000 -1110420602907176233541//1000000000000000000000000 -763275187929041140319//62500000000000000000000 2057063931547968588127//1000000000000000000000000 1347137117426665619771//100000000000000000000000 751293783570776816951//500000000000000000000000
  -12434415753918017806443//500000000000000000000000 -1625733774005612448093//1000000000000000000000000 -1216769792972756565701//1000000000000000000000000 -46637306340545181381397//1000000000000000000000000 751293783570776816951//500000000000000000000000 14413052412831145930541//500000000000000000000000
A_5 6
  127940140141567144912659//500000000000000000000000 144883829326970971882199//1000000000000000000000000 -11708118623925529069629//250000000000000000000000 38177785854156298062241//1000000000000000000000000 -2798419433352168632967//1000000000000000000000000 -13676052352389177811777//500000000000000000000000
  144883829326970971882199//1000000000000000000000000 24935221329017704301937//250000000000000000000000 -3198031039414958819687//100000000000000000000000 -20118711262100998345523//1000000000000000000000000 1373043697097852929613//500000000000000000000000 155912378457902944477//20000000000000000000000
  -11708118623925529069629//250000000000000000000000 -3198031039414958819687//100000000000000000000000 2831470615482047723867//125000000000000000000000 1185218476693796072609//100000000000000000000000 -12872990791268496554143//1000000000000000000000000 -748095869042297640941//100000000000000000000000
  38177785854156298062241//1000000000000000000000000 -20118711262100998345523//1000000000000000000000000 1185218476693796072609//100000000000000000000000 119481350571184670158899//1000000000000000000000000 -46885500536969601039//3125000000000000000000 -74018238154369219077053//1000000000000000000000000
  -2798419433352168632967//1000000000000000000000000 1373043697097852929613//500000000000000000000000 -12872990791268496554143//1000000000000000000000000 -46885500536969601039//3125000000000000000000 7129116130571477066677//500000000000000000000000 10828962510291277810161//1000000000000000000000000
  -13676052352389177811777//500000000000000000000000 155912378457902944477//20000000000000000000000 -748095869042297640941//100000000000000000000000 -74018238154369219077053//1000000000000000000000000 10828962510291277810161//1000000000000000000000000 24707680570963144962201//500000000000000000000000
A_6 6
  54286560582736547965173//250000000000000000000000 101446460159639377026211//1000000000000000000000000 -7021889909929353782177//125000000000000000000000 6979880057882047782509//200000000000000000000000 -20231960323369167648823//1000000000000000000000000 -9713014439335811160433//250000000000000000000000
  101446460159639377026211//1000000000000000000000000 15623056642990648752727//250000000000000000000000 -2311809414612762855321//62500000000000000000000 -19050023229495661986773//1000000000000000000000000 -1903997922768477824011//1000000000000000000000000 420814804936679120401//1000000000000000000000000
  -7021889909929353782177//125000000000000000000000 -2311809414612762855321//62500000000000000000000 4030215317380607204233//100000000000000000000000 3569589223643535333753//250000000000000000000000 -1051655421323996198393//62500000000000000000000 -2458350552993812079977//1000000000000000000000000
  6979880057882047782509//200000000000000000000000 -19050023229495661986773//1000000000000000000000000 3569589223643535333753//250000000000000000000000 99130725668355987732157//1000000000000000000000000 -9910830721654021375353//500000000000000000000000 -61042617243898870394617//1000000000000000000000000
  -20231960323369167648823//1000000000000000000000000 -1903997922768477824011//1000000000000000000000000 -1051655421323996198393//62500000000000000000000 -9910830721654021375353//500000000000000000000000 1384942119032129666193//62500000000000000000000 6543730525957205921319//500000000000000000000000
  -9713014439335811160433//250000000000000000000000 420814804936679120401//1000000000000000000000000 -2458350552993812079977//1000000000000000000000000 -61042617243898870394617//1000000000000000000000000 6543730525957205921319//500000000000000000000000 42606990177084989488387//1000000000000000000000000
A_7 6
  60539018596003514067909//500000000000000000000000 34015515664406646374241//1000000000000000000000000 -35769958937065649343681//1000000000000000000000000 5494421618460617457779//1000000000000000000000000 -6955622202765640244261//250000000000000000000000 -18495709425839239130679//1000000000000000000000000
  34015515664406646374241//1000000000000000000000000 10906914085630649513591//500000000000000000000000 -8599619739948349934051//500000000000000000000000 -3833167969066753537113//125000000000000000000000 -218569355581055128701//62500000000000000000000 3278594051260899858617//250000000000000000000000
  -35769958937065649343681//1000000000000000000000000 -8599619739948349934051//500000000000000000000000 4730111889830246864231//200000000000000000000000 42578197365678534591//2500000000000000000000 -703889750319428706557//200000000000000000000000 -493916823002670465521//100000000000000000000000
  5494421618460617457779//1000000000000000000000000 -3833167969066753537113//125000000000000000000000 42578197365678534591//2500000000000000000000 23449972126756420353921//250000000000000000000000 -12448501812132817814829//1000000000000000000000000 -3669995063518988251293//62500000000000000000000
  -6955622202765640244261//250000000000000000000000 -218569355581055128701//62500000000000000000000 -703889750319428706557//200000000000000000000000 -12448501812132817814829//1000000000000000000000000 3686761828467493994177//200000000000000000000000 2776236081477483020363//250000000000000000000000
  -18495709425839239130679//1000000000000000000000000 3278594051260899858617//250000000000000000000000 -493916823002670465521//100000000000000000000000 -3669995063518988251293//62500000000000000000000 2776236081477483020363//250000000000000000000000 41634474448982194131407//1000000000000000000000000
A_8 6
  0 0 0 0 0 0
  0 2962014130510526101499//1000000000000000000000000 -11106494506877916883459//1000000000000000000000000 -314083480383348341161//200000000000000000000000 13329901623256147152321//1000000000000000000000000 866364742357321660157//200000000000000000000000
  0 -11106494506877916883459//1000000000000000000000000 5100162791016317995803//100000000000000000000000 1285898903119694118441//500000000000000000000000 -61347864606777722134701//1000000000000000000000000 -16475691766937854510507//1000000000000000000000000
  0 -314083480383348341161//200000000000000000000000 1285898903119694118441//500000000000000000000000 10559507826333103791109//1000000000000000000000000 -569873946470931925027//200000000000000000000000 -2063825506768866514163//200000000000000000000000
  0 13329901623256147152321//1000000000000000000000000 -61347864606777722134701//1000000000000000000000000 -569873946470931925027//200000000000000000000000 9290522914840174405173//125000000000000000000000 800906884892901201547//40000000000000000000000
  0 866364742357321660157//200000000000000000000000 -16475691766937854510507//1000000000000000000000000 -2063825506768866514163//200000000000000000000000 800906884892901201547//40000000000000000000000 14954273601191245878587//1000000000000000000000000
A_9 6
  0 0 0 0 0 0
  0 126469239655779790979//500000000000000000000000 151079388464144011747//1000000000000000000000000 -787218384950044245263//1000000000000000000000000 -92899324530901302297//500000000000000000000000 476238827070788129483//1000000000000000000000000
  0 151079388464144011747//1000000000000000000000000 1517987134547943612517//500000000000000000000000 182999815188403425077//100000000000000000000000 -111120647563025381719//31250000000000000000000 -88892366639058062089//50000000000000000000000
  0 -787218384950044245263//1000000000000000000000000 182999815188403425077//100000000000000000000000 9815536838303518902711//1000000000000000000000000 -793967470791171885499//500000000000000000000000 -8425286363629947786241//1000000000000000000000000
  0 -92899324530901302297//500000000000000000000000 -111120647563025381719//31250000000000000000000 -793967470791171885499//500000000000000000000000 1262238619353837407363//250000000000000000000000 570027854952389012647//250000000000000000000000
  0 476238827070788129483//1000000000000000000000000 -88892366639058062089//50000000000000000000000 -8425286363629947786241//1000000000000000000000000 570027854952389012647//250000000000000000000000 1167747606737626100671//125000000000000000000000
A_10 6
  0 0 0 0 0 0
  0 713193752756723621479//1000000000000000000000000 1110270116749622486739//1000000000000000000000000 -308898671230167353067//200000000000000000000000 -640254925123434052371//500000000000000000000000 762994390837349259513//1000000000000000000000000
  0 1110270116749622486739//1000000000000000000000000 5694576936485756407861//1000000000000000000000000 691346707999465023879//1000000000000000000000000 -6337959079708136670467//1000000000000000000000000 -2011416385116569905121//1000000000000000000000000
  0 -308898671230167353067//200000000000000000000000 691346707999465023879//1000000000000000000000000 11600983540588742726813//1000000000000000000000000 -422937423477428898631//1000000000000000000000000 -10455092296467195928107//1000000000000000000000000
  0 -640254925123434052371//500000000000000000000000 -6337959079708136670467//1000000000000000000000000 -422937423477428898631//1000000000000000000000000 7688647090042669417787//1000000000000000000000000 2540809593696793508229//1000000000000000000000000
  0 762994390837349259513//1000000000000000000000000 -2011416385116569905121//1000000000000000000000000 -10455092296467195928107//1000000000000000000000000 2540809593696793508229//1000000000000000000000000 10895180842768432636237//1000000000000000000000000
A_11 6
  23853374181019144642063//500000000000000000000000 -5971498145897521820721//1000000000000000000000000 -22330196837973004495871//500000000000000000000000 28831974717205802569057//1000000000000000000000000 1799803866306996756939//200000000000000000000000 -6913050175789958611267//500000000000000000000000
  -5971498145897521820721//1000000000000000000000000 3814194336407537453137//500000000000000000000000 3194387528859493677//976562500000000000000 -2124344263573083047507//100000000000000000000000 2955359073647927451//6250000000000000000000 11862149362228426189391//1000000000000000000000000
  -22330196837973004495871//500000000000000000000000 3194387528859493677//976562500000000000000 4948819089786073118211//100000000000000000000000 -1176216812866993603401//62500000000000000000000 -16395452816362556301513//1000000000000000000000000 7095325879417050862989//1000000000000000000000000
  28831974717205802569057//1000000000000000000000000 -2124344263573083047507//100000000000000000000000 -1176216812866993603401//62500000000000000000000 70526322472596703842983//1000000000000000000000000 -438683117861209363749//500000000000000000000000 -42718565139252842030673//1000000000000000000000000
  1799803866306996756939//200000000000000000000000 2955359073647927451//6250000000000000000000 -16395452816362556301513//1000000000000000000000000 -438683117861209363749//500000000000000000000000 10931226987612815158823//1000000000000000000000000 2937951442555157834673//1000000000000000000000000
  -6913050175789958611267//500000000000000000000000 11862149362228426189391//1000000000000000000000000 7095325879417050862989//1000000000000000000000000 -42718565139252842030673//1000000000000000000000000 2937951442555157834673//1000000000000000000000000 2864783354620649358501//100000000000000000000000
A_12 6
  0 0 0 0 0 0
  0 6898247884565736309119//500000000000000000000000 -15481768940446303650397//500000000000000000000000 -2658633487687180492507//100000000000000000000000 32410205310053582007257//1000000000000000000000000 915558884112701480893//50000000000000000000000
  0 -15481768940446303650397//500000000000000000000000 9698172462979069081923//125000000000000000000000 59139115545178082309427//1000000000000000000000000 -10221210289512751950949//125000000000000000000000 -41761208349945883668837//1000000000000000000000000
  0 -2658633487687180492507//100000000000000000000000 59139115545178082309427//1000000000000000000000000 7449105044516925756213//125000000000000000000000 -3093779333712101231291//50000000000000000000000 -2737353159784956654387//62500000000000000000000
  0 32410205310053582007257//1000000000000000000000000 -10221210289512751950949//125000000000000000000000 -3093779333712101231291//50000000000000000000000 694768095094699511459//8000000000000000000000 4422186981396407522219//100000000000000000000000
  0 915558884112701480893//50000000000000000000000 -41761208349945883668837//1000000000000000000000000 -2737353159784956654387//62500000000000000000000 4422186981396407522219//100000000000000000000000 8466511937637752665029//250000000000000000000000


==> 12D.txt <==
dimension 12
gegenbauer_degree 12
kernel_degree 5
x0 4//5
c 1//9
lambda 1418097014278005587607698657//1000000000000000000000000
beta 6
  125000000064300114136169//125000000000000000000000
  169168434006624033278399//125000000000000000000000
  11366569348883503237//50000000000000000000000
  -288028299185645359764217//1000000000000000000000000
  27894187570555787186713//1000000000000000000000000
  -62491406631124554095031//1000000000000000000000000
A_0 6
  352585186683503686637//500000000000000000000000 119292567709015395411//125000000000000000000000 160307357861456933//1000000000000000000000000 -10155451158629687641//50000000000000000000000 19670154656327589149//1000000000000000000000000 -22033544261116240371//500000000000000000000000
  119292567709015395411//125000000000000000000000 1291715997689025239011//1000000000000000000000000 760063717030376217//500000000000000000000000 -54837487190315901253//200000000000000000000000 4914917110099175613//200000000000000000000000 -3825692679317895199//62500000000000000000000
  160307357861456933//1000000000000000000000000 760063717030376217//500000000000000000000000 5047553848545703663//250000000000000000000000 16473693376592932029//1000000000000000000000000 -30853807041571999957//1000000000000000000000000 -28276770165291106883//1000000000000000000000000
  -10155451158629687641//50000000000000000000000 -54837487190315901253//200000000000000000000000 16473693376592932029//1000000000000000000000000 97263893009958532977//1000000000000000000000000 -28874050953847300409//1000000000000000000000000 -8861545793629114181//250000000000000000000000
  19670154656327589149//1000000000000000000000000 4914917110099175613//200000000000000000000000 -30853807041571999957//1000000000000000000000000 -28874050953847300409//1000000000000000000000000 3645535765605355201//62500000000000000000000 12794775599590394149//250000000000000000000000
  -22033544261116240371//500000000000000000000000 -3825692679317895199//62500000000000000000000 -28276770165291106883//1000000000000000000000000 -8861545793629114181//250000000000000000000000 12794775599590394149//250000000000000000000000 39666001596677640519//500000000000000000000000
A_1 6
  13971063702694766563//1953125000000000000000 1017669494787961487977//125000000000000000000000 -183996095008820295319//1000000000000000000000000 -456361583821616797401//1000000000000000000000000 330133359684646591003//250000000000000000000000 53151078660589168327//1000000000000000000000000
  1017669494787961487977//125000000000000000000000 9471566274234211244913//1000000000000000000000000 15938115594833260399//50000000000000000000000 -39969558843289686093//62500000000000000000000 937167875448739737583//1000000000000000000000000 -65424333502070851901//1000000000000000000000000
  -183996095008820295319//1000000000000000000000000 15938115594833260399//50000000000000000000000 893559060972880722147//500000000000000000000000 178054506185843150169//1000000000000000000000000 -456654355111345121821//250000000000000000000000 -177473400392661614161//250000000000000000000000
  -456361583821616797401//1000000000000000000000000 -39969558843289686093//62500000000000000000000 178054506185843150169//1000000000000000000000000 171783506490976774851//200000000000000000000000 -45730135546314278771//500000000000000000000000 -558153547616885935121//1000000000000000000000000
  330133359684646591003//250000000000000000000000 937167875448739737583//1000000000000000000000000 -456654355111345121821//250000000000000000000000 -45730135546314278771//500000000000000000000000 159420980127080465839//62500000000000000000000 539094934222018594981//500000000000000000000000
  53151078660589168327//1000000000000000000000000 -65424333502070851901//1000000000000000000000000 -177473400392661614161//250000000000000000000000 -558153547616885935121//1000000000000000000000000 539094934222018594981//500000000000000000000000 516531800300512591837//500000000000000000000000
A_2 6
  16338639633511048077643//500000000000000000000000 33597969110527610808987//1000000000000000000000000 -16763321159674009061//3906250000000000000000 -753095609223626305737//1000000000000000000000000 480086975818191745399//100000000000000000000000 -1032652839713057749057//500000000000000000000000
  33597969110527610808987//1000000000000000000000000 9502021995387524257517//250000000000000000000000 -8881115192789902783//31250000000000000000000 -2589566417621696676491//500000000000000000000000 493823580693929254089//1000000000000000000000000 -5757048938675323261//4000000000000000000000
  -16763321159674009061//3906250000000000000000 -8881115192789902783//31250000000000000000000 1311275747485330818823//200000000000000000000000 -1896300707259921440147//500000000000000000000000 -285496688598367137601//40000000000000000000000 -60065546344123521877//200000000000000000000000
  -753095609223626305737//1000000000000000000000000 -2589566417621696676491//500000000000000000000000 -1896300707259921440147//500000000000000000000000 148416816641538023379//15625000000000000000000 4593406471310763886219//1000000000000000000000000 -2123721016433904148071//500000000000000000000000
  480086975818191745399//100000000000000000000000 493823580693929254089//1000000000000000000000000 -285496688598367137601//40000000000000000000000 4593406471310763886219//1000000000000000000000000 8853974392376568367449//1000000000000000000000000 831040453747011644271//1000000000000000000000000
  -1032652839713057749057//500000000000000000000000 -5757048938675323261//4000000000000000000000 -60065546344123521877//200000000000000000000000 -2123721016433904148071//500000000000000000000000 831040453747011644271//1000000000000000000000000 17026792950937836043//4000000000000000000000
A_3 6
  93887976367797884383971//1000000000000000000000000 8697884866568948296467//100000000000000000000000 -4273346063661023869897//250000000000000000000000 692523437912644500737//250000000000000000000000 16400293665090348551149//1000000000000000000000000 -1410162863453541194239//250000000000000000000000
  8697884866568948296467//100000000000000000000000 8909206916767050107007//100000000000000000000000 -2055640833189019430697//250000000000000000000000 -8799446520891062018287//1000000000000000000000000 7066500094279436660077//1000000000000000000000000 -2669080303171056904567//1000000000000000000000000
  -4273346063661023869897//250000000000000000000000 -2055640833189019430697//250000000000000000000000 22980785610327809759383//1000000000000000000000000 -1339310721736139869961//500000000000000000000000 -6202575741840783947031//250000000000000000000000 -2902760199590155643561//500000000000000000000000
  692523437912644500737//250000000000000000000000 -8799446520891062018287//1000000000000000000000000 -1339310721736139869961//500000000000000000000000 25221930488850513074277//1000000000000000000000000 3416804912852920058197//1000000000000000000000000 -6774261641242608859979//500000000000000000000000
  16400293665090348551149//1000000000000000000000000 7066500094279436660077//1000000000000000000000000 -6202575741840783947031//250000000000000000000000 3416804912852920058197//1000000000000000000000000 29157829132017603664823//1000000000000000000000000 4032441200661933489161//500000000000000000000000
  -1410162863453541194239//250000000000000000000000 -2669080303171056904567//1000000000000000000000000 -2902760199590155643561//500000000000000000000000 -6774261641242608859979//500000000000000000000000 4032441200661933489161//500000000000000000000000 13547317221893849496321//1000000000000000000000000
A_4 6
  180526387945670703045977//1000000000000000000000000 75863187049513825335673//500000000000000000000000 -48470196361850563379343//1000000000000000000000000 562295806869592166071//62500000000000000000000 2294927872388715061597//100000000000000000000000 -22719279357653558669709//1000000000000000000000000
  75863187049513825335673//500000000000000000000000 73209068819999972924763//500000000000000000000000 -11159106565512955869283//500000000000000000000000 -1087139413448743921523//50000000000000000000000 -38294492492925335247//15625000000000000000000 -11545185660136681796003//1000000000000000000000000
  -48470196361850563379343//1000000000000000000000000 -11159106565512955869283//500000000000000000000000 48858196247310914072329//1000000000000000000000000 -4715970003557961163853//200000000000000000000000 -436125816571502964959//10000000000000000000000 1524968183637290854411//200000000000000000000000
  562295806869592166071//62500000000000000000000 -1087139413448743921523//50000000000000000000000 -4715970003557961163853//200000000000000000000000 56179401328015716243383//1000000000000000000000000 29295654145775315189383//1000000000000000000000000 -22009293292743390388809//1000000000000000000000000
  2294927872388715061597//100000000000000000000000 -38294492492925335247//15625000000000000000000 -436125816571502964959//10000000000000000000000 29295654145775315189383//1000000000000000000000000 22378072182586280834893//500000000000000000000000 -5804949995332199185703//1000000000000000000000000
  -22719279357653558669709//1000000000000000000000000 -11545185660136681796003//1000000000000000000000000 1524968183637290854411//200000000000000000000000 -22009293292743390388809//1000000000000000000000000 -5804949995332199185703//1000000000000000000000000 3898786878394347137339//250000000000000000000000
A_5 6
  50557473644271826573847//200000000000000000000000 91761993697111079026491//500000000000000000000000 -16085465167624658973123//200000000000000000000000 4216705864687680776297//200000000000000000000000 13486422396966997941877//500000000000000000000000 -36501996766640005588307//1000000000000000000000000
  91761993697111079026491//500000000000000000000000 158663569892252864268503//1000000000000000000000000 -48698962728261048306447//1000000000000000000000000 -6210288972080525034359//200000000000000000000000 4123826002326298427581//500000000000000000000000 -6218063397257582105351//1000000000000000000000000
  -16085465167624658973123//200000000000000000000000 -48698962728261048306447//1000000000000000000000000 1447177198180833335043//25000000000000000000000 -13918498772013474739963//1000000000000000000000000 -10462878666866086740457//250000000000000000000000 1248590364099915392689//125000000000000000000000
  4216705864687680776297//200000000000000000000000 -6210288972080525034359//200000000000000000000000 -13918498772013474739963//1000000000000000000000000 26287332446711086010303//250000000000000000000000 7405121134405181044077//500000000000000000000000 -5738231113397959576317//100000000000000000000000
  13486422396966997941877//500000000000000000000000 4123826002326298427581//500000000000000000000000 -10462878666866086740457//250000000000000000000000 7405121134405181044077//500000000000000000000000 494089104923536288857//12500000000000000000000 -965686455190769190673//250000000000000000000000
  -36501996766640005588307//1000000000000000000000000 -6218063397257582105351//1000000000000000000000000 1248590364099915392689//125000000000000000000000 -5738231113397959576317//100000000000000000000000 -965686455190769190673//250000000000000000000000 1230637275384947176027//31250000000000000000000
A_6 6
  228492399155457291702191//1000000000000000000000000 143816583777411751808883//1000000000000000000000000 -46766063939638440754621//500000000000000000000000 6140605290950468877647//250000000000000000000000 9204164757989312462073//1000000000000000000000000 -51180686092657396348869//1000000000000000000000000
  143816583777411751808883//1000000000000000000000000 11560604831010658413847//100000000000000000000000 -25532653166173962055989//500000000000000000000000 -41265568685894842761957//1000000000000000000000000 -5922225448664446520131//1000000000000000000000000 -1575616751865627492911//500000000000000000000000
  -46766063939638440754621//500000000000000000000000 -25532653166173962055989//500000000000000000000000 119300045731467337315069//1000000000000000000000000 986694525403122078033//200000000000000000000000 -41993758713030318809107//500000000000000000000000 -7820310017090932517413//1000000000000000000000000
  6140605290950468877647//250000000000000000000000 -41265568685894842761957//1000000000000000000000000 986694525403122078033//200000000000000000000000 159714395126283699482607//1000000000000000000000000 -3503575480564966443191//1000000000000000000000000 -103530297144750408509499//1000000000000000000000000
  9204164757989312462073//1000000000000000000000000 -5922225448664446520131//1000000000000000000000000 -41993758713030318809107//500000000000000000000000 -3503575480564966443191//1000000000000000000000000 8154999592906751179149//100000000000000000000000 10537215696637671633653//500000000000000000000000
  -51180686092657396348869//1000000000000000000000000 -1575616751865627492911//500000000000000000000000 -7820310017090932517413//1000000000000000000000000 -103530297144750408509499//1000000000000000000000000 10537215696637671633653//500000000000000000000000 41175419154147515162043//500000000000000000000000
A_7 6
  138749560309510364522949//1000000000000000000000000 12447691537904826161237//200000000000000000000000 -55548284375468749765697//1000000000000000000000000 18295595714592912184017//1000000000000000000000000 -4403294003590545626583//250000000000000000000000 -42021126234388200025531//1000000000000000000000000
  12447691537904826161237//200000000000000000000000 11804519866037725415681//250000000000000000000000 -30531264454295113659517//1000000000000000000000000 -19128691875546782412917//500000000000000000000000 -1999879293239370842471//250000000000000000000000 60865107662023350093//15625000000000000000000
  -55548284375468749765697//1000000000000000000000000 -30531264454295113659517//1000000000000000000000000 39142406201659023837337//1000000000000000000000000 4352690853969573160203//1000000000000000000000000 -855398181613178263159//100000000000000000000000 6351966516575437208187//500000000000000000000000
  18295595714592912184017//1000000000000000000000000 -19128691875546782412917//500000000000000000000000 4352690853969573160203//1000000000000000000000000 63971255002255526118157//500000000000000000000000 534719689622062639617//1000000000000000000000000 -74992724572588181578291//1000000000000000000000000
  -4403294003590545626583//250000000000000000000000 -1999879293239370842471//250000000000000000000000 -855398181613178263159//100000000000000000000000 534719689622062639617//1000000000000000000000000 19746225557168348265503//1000000000000000000000000 304703759730063362307//100000000000000000000000
  -42021126234388200025531//1000000000000000000000000 60865107662023350093//15625000000000000000000 6351966516575437208187//500000000000000000000000 -74992724572588181578291//1000000000000000000000000 304703759730063362307//100000000000000000000000 1411870925581550921229//25000000000000000000000
A_8 6
  0 0 0 0 0 0
  0 95483596584028421537//50000000000000000000000 -7300423292889015114297//500000000000000000000000 -2129760714605393148963//250000000000000000000000 4450928501983080375497//250000000000000000000000 6085477833349902523687//500000000000000000000000
  0 -7300423292889015114297//500000000000000000000000 134568194498229117104639//1000000000000000000000000 32715708125636055009081//500000000000000000000000 -164211998285117258720419//1000000000000000000000000 -99843220923200570149209//1000000000000000000000000
  0 -2129760714605393148963//250000000000000000000000 32715708125636055009081//500000000000000000000000 25049507972765993520683//500000000000000000000000 -79469440727874025099749//1000000000000000000000000 -13429314230207150059693//200000000000000000000000
  0 4450928501983080375497//250000000000000000000000 -164211998285117258720419//1000000000000000000000000 -79469440727874025099749//1000000000000000000000000 100580436743862930345351//500000000000000000000000 7640127766274361396019//62500000000000000000000
  0 6085477833349902523687//500000000000000000000000 -99843220923200570149209//1000000000000000000000000 -13429314230207150059693//200000000000000000000000 7640127766274361396019//62500000000000000000000 94003149920959339723167//1000000000000000000000000
A_9 6
  0 0 0 0 0 0
  0 18595929767138867203//250000000000000000000000 327826547720825671099//1000000000000000000000000 -73091856576121747273//200000000000000000000000 -449773462580042511483//1000000000000000000000000 66301157277624911173//1000000000000000000000000
  0 327826547720825671099//1000000000000000000000000 3967445410814226287723//1000000000000000000000000 -617979750218258933713//1000000000000000000000000 -2552059281506046882281//500000000000000000000000 -2106050527568292349//1250000000000000000000
  0 -73091856576121747273//200000000000000000000000 -617979750218258933713//1000000000000000000000000 17007828598610927413001//1000000000000000000000000 3224948179822408263627//1000000000000000000000000 -2161974076532306808459//200000000000000000000000
  0 -449773462580042511483//1000000000000000000000000 -2552059281506046882281//500000000000000000000000 3224948179822408263627//1000000000000000000000000 8194442295467014741243//1000000000000000000000000 2138688161885254889591//1000000000000000000000000
  0 66301157277624911173//1000000000000000000000000 -2106050527568292349//1250000000000000000000 -2161974076532306808459//200000000000000000000000 2138688161885254889591//1000000000000000000000000 2767036129170468686711//250000000000000000000000
A_10 6
  0 0 0 0 0 0
  0 114032647351608735379//1000000000000000000000000 742585900772342363877//1000000000000000000000000 -41879478697705398823//1000000000000000000000000 -102442240799990575399//125000000000000000000000 -14151138636148759539//250000000000000000000000
  0 742585900772342363877//1000000000000000000000000 10583012069247895398681//1000000000000000000000000 1186867136297003079277//1000000000000000000000000 -578261290549016405101//50000000000000000000000 -1392342284918951385529//1000000000000000000000000
  0 -41879478697705398823//1000000000000000000000000 1186867136297003079277//1000000000000000000000000 7600915252477210835229//1000000000000000000000000 -410485171222626885171//500000000000000000000000 -7878791981865103905411//1000000000000000000000000
  0 -102442240799990575399//125000000000000000000000 -578261290549016405101//50000000000000000000000 -410485171222626885171//500000000000000000000000 6815964171060364041597//500000000000000000000000 407919956780235053471//200000000000000000000000
  0 -14151138636148759539//250000000000000000000000 -1392342284918951385529//1000000000000000000000000 -7878791981865103905411//1000000000000000000000000 407919956780235053471//200000000000000000000000 9399187241701518881371//1000000000000000000000000
A_11 6
  32510336622318181135021//500000000000000000000000 9113310062616609801//1600000000000000000000 -30931125209615228631143//500000000000000000000000 5352576705277571001857//125000000000000000000000 11334676061121284229489//1000000000000000000000000 -36011925868473808258811//1000000000000000000000000
  9113310062616609801//1600000000000000000000 3441782714730808063043//250000000000000000000000 -106325076425361526557//200000000000000000000000 -13326728212581497613243//500000000000000000000000 -1274501787181654464207//200000000000000000000000 12061157646802098065183//1000000000000000000000000
  -30931125209615228631143//500000000000000000000000 -106325076425361526557//200000000000000000000000 33769437254791022799907//500000000000000000000000 -48391722410486959233613//1000000000000000000000000 -20995959949440804960057//1000000000000000000000000 18006370102699438590877//500000000000000000000000
  5352576705277571001857//125000000000000000000000 -13326728212581497613243//500000000000000000000000 -48391722410486959233613//1000000000000000000000000 21390735382461211500101//200000000000000000000000 4190476005595569842867//200000000000000000000000 -13600293141170166274117//200000000000000000000000
  11334676061121284229489//1000000000000000000000000 -1274501787181654464207//200000000000000000000000 -20995959949440804960057//1000000000000000000000000 4190476005595569842867//200000000000000000000000 7722092096655662138721//500000000000000000000000 -9834416351292356773423//1000000000000000000000000
  -36011925868473808258811//1000000000000000000000000 12061157646802098065183//1000000000000000000000000 18006370102699438590877//500000000000000000000000 -13600293141170166274117//200000000000000000000000 -9834416351292356773423//1000000000000000000000000 9676593981980216685871//200000000000000000000000
A_12 6
  0 0 0 0 0 0
  0 99375493887349082073471//1000000000000000000000000 -103685996335927181645103//1000000000000000000000000 -130498480696031225608963//500000000000000000000000 52487461859957232092499//500000000000000000000000 43619266052419241096029//250000000000000000000000
  0 -103685996335927181645103//1000000000000000000000000 118316773938075887739133//1000000000000000000000000 136330817353463230658387//500000000000000000000000 -60560731123645278473823//500000000000000000000000 -91733866580231109932057//500000000000000000000000
  0 -130498480696031225608963//500000000000000000000000 136330817353463230658387//500000000000000000000000 696355200677381544822859//1000000000000000000000000 -68947463652880818398217//250000000000000000000000 -469619710938665518943787//1000000000000000000000000
  0 52487461859957232092499//500000000000000000000000 -60560731123645278473823//500000000000000000000000 -68947463652880818398217//250000000000000000000000 125008858033679831656819//1000000000000000000000000 93233622035190995359057//500000000000000000000000
  0 43619266052419241096029//250000000000000000000000 -91733866580231109932057//500000000000000000000000 -469619710938665518943787//1000000000000000000000000 93233622035190995359057//500000000000000000000000 319256836700278459018969//1000000000000000000000000


==> 13D.txt <==
dimension 13
gegenbauer_degree 12
kernel_degree 4
x0 5//6
c 1//11
lambda 279210386111120302845287767//125000000000000000000000
beta 5
  125000000060241982983899//125000000000000000000000
  21693376097830166707991//15625000000000000000000
  2487781610533993437097//50000000000000000000000
  -12598865220567473342519//31250000000000000000000
  -7469055313938923969557//250000000000000000000000
A_0 5
  223845541459794402637//500000000000000000000000 77695448261858841979//125000000000000000000000 2227515285564486323//100000000000000000000000 -18049278756421360521//100000000000000000000000 -13375317840462947297//1000000000000000000000000
  77695448261858841979//125000000000000000000000 866834563464814625037//1000000000000000000000000 16604461841836206719//500000000000000000000000 -257048196185880868389//1000000000000000000000000 -11525995629765294211//500000000000000000000000
  2227515285564486323//100000000000000000000000 16604461841836206719//500000000000000000000000 4266899039583559603//250000000000000000000000 -5789108650584455019//500000000000000000000000 -1889911423833508791//100000000000000000000000
  -18049278756421360521//100000000000000000000000 -257048196185880868389//1000000000000000000000000 -5789108650584455019//500000000000000000000000 88801490976752247277//1000000000000000000000000 8375354505439838039//500000000000000000000000
  -13375317840462947297//1000000000000000000000000 -11525995629765294211//500000000000000000000000 -1889911423833508791//100000000000000000000000 8375354505439838039//500000000000000000000000 13731021637439765231//500000000000000000000000
A_1 5
  5110969123811551645171//1000000000000000000000000 6024755584222098046097//1000000000000000000000000 372835969327868592551//1000000000000000000000000 -218572505913761928773//200000000000000000000000 -20520926688428255849//500000000000000000000000
  6024755584222098046097//1000000000000000000000000 3588908404964921738169//500000000000000000000000 586841790373202007189//1000000000000000000000000 -1359483010430115339239//1000000000000000000000000 -180750716754952704191//1000000000000000000000000
  372835969327868592551//1000000000000000000000000 586841790373202007189//1000000000000000000000000 841247421249486008401//1000000000000000000000000 40313387959146779767//500000000000000000000000 -59679764201256371197//125000000000000000000000
  -218572505913761928773//200000000000000000000000 -1359483010430115339239//1000000000000000000000000 40313387959146779767//500000000000000000000000 59259953196631649013//100000000000000000000000 8871367576259438951//62500000000000000000000
  -20520926688428255849//500000000000000000000000 -180750716754952704191//1000000000000000000000000 -59679764201256371197//125000000000000000000000 8871367576259438951//62500000000000000000000 23414359387252462271//50000000000000000000000
A_2 5
  6330412873664361757707//250000000000000000000000 3463125119205146994997//125000000000000000000000 -677484886896444750041//500000000000000000000000 -729544606911249800131//125000000000000000000000 61431398453477109657//250000000000000000000000
  3463125119205146994997//125000000000000000000000 31267423233441370132601//1000000000000000000000000 -5532300445360289//390625000000000000000 -693898621565559016731//100000000000000000000000 -698563963200414373753//1000000000000000000000000
  -677484886896444750041//500000000000000000000000 -5532300445360289//390625000000000000000 3428609424079926427237//1000000000000000000000000 -182482676312508388349//1000000000000000000000000 -1162084287385682435599//500000000000000000000000
  -729544606911249800131//125000000000000000000000 -693898621565559016731//100000000000000000000000 -182482676312508388349//1000000000000000000000000 1208829923196295583483//500000000000000000000000 865477029744456345049//1000000000000000000000000
  61431398453477109657//250000000000000000000000 -698563963200414373753//1000000000000000000000000 -1162084287385682435599//500000000000000000000000 865477029744456345049//1000000000000000000000000 560512633430989966579//250000000000000000000000
A_3 5
  78538647406259443206869//1000000000000000000000000 3899885618875752875303//50000000000000000000000 -6540309465545835448543//1000000000000000000000000 -14108606393722068592751//1000000000000000000000000 755462315240913840707//500000000000000000000000
  3899885618875752875303//50000000000000000000000 40975154236294596507493//500000000000000000000000 -1383646803676611753693//500000000000000000000000 -17789520243614482660759//1000000000000000000000000 -1355721260779943297811//1000000000000000000000000
  -6540309465545835448543//1000000000000000000000000 -1383646803676611753693//500000000000000000000000 46477845889782232933//6250000000000000000000 -353082447188523783511//1000000000000000000000000 -4854561676691991532321//1000000000000000000000000
  -14108606393722068592751//1000000000000000000000000 -17789520243614482660759//1000000000000000000000000 -353082447188523783511//1000000000000000000000000 1627068218047760265947//200000000000000000000000 2875320859247092785207//1000000000000000000000000
  755462315240913840707//500000000000000000000000 -1355721260779943297811//1000000000000000000000000 -4854561676691991532321//1000000000000000000000000 2875320859247092785207//1000000000000000000000000 2555815510094173019989//500000000000000000000000
A_4 5
  160805257650110492723087//1000000000000000000000000 14995046954507879259849//100000000000000000000000 -932167382635793953367//31250000000000000000000 -15904224700624311033871//500000000000000000000000 288864434128773742287//50000000000000000000000
  14995046954507879259849//100000000000000000000000 147330658690680268818847//1000000000000000000000000 -5419454830614826259989//250000000000000000000000 -18312525580593916461627//500000000000000000000000 117344433925915115613//1000000000000000000000000
  -932167382635793953367//31250000000000000000000 -5419454830614826259989//250000000000000000000000 19310233787061778951681//1000000000000000000000000 325624990320619005111//100000000000000000000000 -11286354672453729614961//1000000000000000000000000
  -15904224700624311033871//500000000000000000000000 -18312525580593916461627//500000000000000000000000 325624990320619005111//100000000000000000000000 2016092234768189089277//125000000000000000000000 2022676152575344095273//500000000000000000000000
  288864434128773742287//50000000000000000000000 117344433925915115613//1000000000000000000000000 -11286354672453729614961//1000000000000000000000000 2022676152575344095273//500000000000000000000000 2116335169319047645387//200000000000000000000000
A_5 5
  242296226163947179750987//1000000000000000000000000 48836490989372740157531//250000000000000000000000 -57445341974536724935877//1000000000000000000000000 -35105907792952540122931//1000000000000000000000000 6064989165038707356581//500000000000000000000000
  48836490989372740157531//250000000000000000000000 85967360396117590725583//500000000000000000000000 -9506824612738368010861//250000000000000000000000 -20796629242747045558633//500000000000000000000000 338381751051811601149//100000000000000000000000
  -57445341974536724935877//1000000000000000000000000 -9506824612738368010861//250000000000000000000000 28861406718821093611359//1000000000000000000000000 4663313319182011450317//1000000000000000000000000 -1748219687192027097123//125000000000000000000000
  -35105907792952540122931//1000000000000000000000000 -20796629242747045558633//500000000000000000000000 4663313319182011450317//1000000000000000000000000 21720902120464070040967//1000000000000000000000000 2225928730835296393223//500000000000000000000000
  6064989165038707356581//500000000000000000000000 338381751051811601149//100000000000000000000000 -1748219687192027097123//125000000000000000000000 2225928730835296393223//500000000000000000000000 12233941613268717341677//1000000000000000000000000
A_6 5
  11585275864477824229547//50000000000000000000000 171219579724133830795137//1000000000000000000000000 -40746193464273260304539//500000000000000000000000 -7259363019220410771819//200000000000000000000000 681318593601999914599//40000000000000000000000
  171219579724133830795137//1000000000000000000000000 144733064212382076338269//1000000000000000000000000 -55109012733088943691277//1000000000000000000000000 -9357654150284462002289//200000000000000000000000 783528337588744094907//200000000000000000000000
  -40746193464273260304539//500000000000000000000000 -55109012733088943691277//1000000000000000000000000 6697101260876300972339//125000000000000000000000 10126754152900465236909//1000000000000000000000000 -26662294159628660388651//1000000000000000000000000
  -7259363019220410771819//200000000000000000000000 -9357654150284462002289//200000000000000000000000 10126754152900465236909//1000000000000000000000000 14536469489634015155617//500000000000000000000000 5836262516277776093673//1000000000000000000000000
  681318593601999914599//40000000000000000000000 783528337588744094907//200000000000000000000000 -26662294159628660388651//1000000000000000000000000 5836262516277776093673//1000000000000000000000000 22303786432792574593661//1000000000000000000000000
A_7 5
  154938507732508049061189//1000000000000000000000000 77850748668983753464281//1000000000000000000000000 -6186865826223948414729//100000000000000000000000 -6816665048563106103893//1000000000000000000000000 6580367529109962585469//500000000000000000000000
  77850748668983753464281//1000000000000000000000000 52603808734809237934303//1000000000000000000000000 -26552384975470034769069//1000000000000000000000000 -4662138518616823228357//250000000000000000000000 758823802527305901027//500000000000000000000000
  -6186865826223948414729//100000000000000000000000 -26552384975470034769069//1000000000000000000000000 19688875212605821174683//500000000000000000000000 -231768092084963413209//200000000000000000000000 -10008279826981705805139//500000000000000000000000
  -6816665048563106103893//1000000000000000000000000 -4662138518616823228357//250000000000000000000000 -231768092084963413209//200000000000000000000000 3706302128725402901727//200000000000000000000000 2484324605718067868697//500000000000000000000000
  6580367529109962585469//500000000000000000000000 758823802527305901027//500000000000000000000000 -10008279826981705805139//500000000000000000000000 2484324605718067868697//500000000000000000000000 4369723509331078462759//250000000000000000000000
A_8 5
  0 0 0 0 0
  0 5086123639187120672917//200000000000000000000000 -563239287915991825449//50000000000000000000000 -11707631245744465614983//500000000000000000000000 2281100836880089899781//500000000000000000000000
  0 -563239287915991825449//50000000000000000000000 11378862945033758121139//1000000000000000000000000 2583988637182029300143//250000000000000000000000 -87687579684604063617//10000000000000000000000
  0 -11707631245744465614983//500000000000000000000000 2583988637182029300143//250000000000000000000000 5655788898276269625429//250000000000000000000000 -873067575704277919617//250000000000000000000000
  0 2281100836880089899781//500000000000000000000000 -87687579684604063617//10000000000000000000000 -873067575704277919617//250000000000000000000000 4462672378686081934969//500000000000000000000000
A_9 5
  0 0 0 0 0
  0 200381933170294159771//125000000000000000000000 117807025155222966547//500000000000000000000000 -450238893829683245839//500000000000000000000000 -39223765019126829559//100000000000000000000000
  0 117807025155222966547//500000000000000000000000 4817870885127244610933//1000000000000000000000000 -25025254114721597701//31250000000000000000000 -1211280464681851260649//250000000000000000000000
  0 -450238893829683245839//500000000000000000000000 -25025254114721597701//31250000000000000000000 3727584048262971469729//1000000000000000000000000 2012009802574533508069//1000000000000000000000000
  0 -39223765019126829559//100000000000000000000000 -1211280464681851260649//250000000000000000000000 2012009802574533508069//1000000000000000000000000 3053885322151942343519//500000000000000000000000
A_10 5
  0 0 0 0 0
  0 1397947959626026214289//500000000000000000000000 410622502172783370883//200000000000000000000000 -3012866821280393158603//1000000000000000000000000 -98825900138549383277//50000000000000000000000
  0 410622502172783370883//200000000000000000000000 8174250201441272542887//1000000000000000000000000 -20888749543725602373//31250000000000000000000 -3818903696078636498869//500000000000000000000000
  0 -3012866821280393158603//1000000000000000000000000 -20888749543725602373//31250000000000000000000 2392638657902857552231//500000000000000000000000 1889563548315937699163//1000000000000000000000000
  0 -98825900138549383277//50000000000000000000000 -3818903696078636498869//500000000000000000000000 1889563548315937699163//1000000000000000000000000 8408355871950594536783//1000000000000000000000000
A_11 5
  86897184851562520565583//1000000000000000000000000 6109700712054399134999//250000000000000000000000 -100617223195932508747793//1000000000000000000000000 22252510477151982949//50000000000000000000000 41691877198006475281407//1000000000000000000000000
  6109700712054399134999//250000000000000000000000 11256206816323644423061//1000000000000000000000000 -6240802965055103371793//250000000000000000000000 -1152873036755115963897//250000000000000000000000 8296326918962869495389//1000000000000000000000000
  -100617223195932508747793//1000000000000000000000000 -6240802965055103371793//250000000000000000000000 7847621467922766183191//62500000000000000000000 -3060937040650416684719//1000000000000000000000000 -445026489989787437043//7812500000000000000000
  22252510477151982949//50000000000000000000000 -1152873036755115963897//250000000000000000000000 -3060937040650416684719//1000000000000000000000000 6419647415059930862099//1000000000000000000000000 514967337536499689393//125000000000000000000000
  41691877198006475281407//1000000000000000000000000 8296326918962869495389//1000000000000000000000000 -445026489989787437043//7812500000000000000000 514967337536499689393//125000000000000000000000 29694598360815411110903//1000000000000000000000000
A_12 5
  1742293338092001574283//125000000000000000000000 -4620820264977405026819//125000000000000000000000 -2237061331677868623463//62500000000000000000000 7594773783686152311181//200000000000000000000000 29011568214073906552321//1000000000000000000000000
  -4620820264977405026819//125000000000000000000000 6307657497778364951719//62500000000000000000000 11930512028196330750149//125000000000000000000000 -26013766029443073749399//250000000000000000000000 -9724974252692429429529//125000000000000000000000
  -2237061331677868623463//62500000000000000000000 11930512028196330750149//125000000000000000000000 49129153707929608431437//500000000000000000000000 -19547058061415739755377//200000000000000000000000 -20251453777111404507511//250000000000000000000000
  7594773783686152311181//200000000000000000000000 -26013766029443073749399//250000000000000000000000 -19547058061415739755377//200000000000000000000000 13540184254875861447359//125000000000000000000000 20150973726570032267061//250000000000000000000000
  29011568214073906552321//1000000000000000000000000 -9724974252692429429529//125000000000000000000000 -20251453777111404507511//250000000000000000000000 20150973726570032267061//250000000000000000000000 34094312457017487772779//500000000000000000000000


==> 14D.txt <==
dimension 14
gegenbauer_degree 12
kernel_degree 4
x0 6//7
c 1//13
lambda 3492337359119994438741560609//1000000000000000000000000
beta 5
  500000000242943132772533//500000000000000000000000
  106826649983392108709837//100000000000000000000000
  6535027483978710891//5000000000000000000000
  -10184811370814006643579//100000000000000000000000
  40912610047122886787041//1000000000000000000000000
A_0 5
  143170590086408827917//500000000000000000000000 305888690152828248757//1000000000000000000000000 187124747751866027//500000000000000000000000 -5832661812628251551//200000000000000000000000 468598601616984221//40000000000000000000000
  305888690152828248757//1000000000000000000000000 32734950908439213647//100000000000000000000000 1924222742917844491//1000000000000000000000000 -32227991920987198779//1000000000000000000000000 2589308128758132191//250000000000000000000000
  187124747751866027//500000000000000000000000 1924222742917844491//1000000000000000000000000 7143312831525328419//1000000000000000000000000 -491118137361725437//200000000000000000000000 -9077174991929651363//1000000000000000000000000
  -5832661812628251551//200000000000000000000000 -32227991920987198779//1000000000000000000000000 -491118137361725437//200000000000000000000000 906770949285193799//100000000000000000000000 6218138628816814447//1000000000000000000000000
  468598601616984221//40000000000000000000000 2589308128758132191//250000000000000000000000 -9077174991929651363//1000000000000000000000000 6218138628816814447//1000000000000000000000000 16013645130976613433//1000000000000000000000000
A_1 5
  10376509108900022243//3125000000000000000000 604554084195499097541//200000000000000000000000 44509879598192183277//125000000000000000000000 102303884446534466263//500000000000000000000000 58690057773417571769//500000000000000000000000
  604554084195499097541//200000000000000000000000 2798554664661168516753//1000000000000000000000000 214973689503881215821//500000000000000000000000 652680610065282453//4000000000000000000000 32378621990680697477//1000000000000000000000000
  44509879598192183277//125000000000000000000000 214973689503881215821//500000000000000000000000 223384081400353218927//500000000000000000000000 2885924863908145757//50000000000000000000000 -233042288534707928369//1000000000000000000000000
  102303884446534466263//500000000000000000000000 652680610065282453//4000000000000000000000 2885924863908145757//50000000000000000000000 8765383439227562537//62500000000000000000000 41020904533361683373//500000000000000000000000
  58690057773417571769//500000000000000000000000 32378621990680697477//1000000000000000000000000 -233042288534707928369//1000000000000000000000000 41020904533361683373//500000000000000000000000 50621750210625670787//200000000000000000000000
A_2 5
  17332623727814409604739//1000000000000000000000000 15007482684718355518153//1000000000000000000000000 415078100065481799//4000000000000000000000 144015324844984762511//1000000000000000000000000 504306592831537521317//1000000000000000000000000
  15007482684718355518153//1000000000000000000000000 2705490649681233999347//200000000000000000000000 696862317856435102077//1000000000000000000000000 -377659130424926195309//1000000000000000000000000 -162676076034343974969//1000000000000000000000000
  415078100065481799//4000000000000000000000 696862317856435102077//1000000000000000000000000 192311981529877820613//125000000000000000000000 -54244944813434501077//200000000000000000000000 -1150656714415726607427//1000000000000000000000000
  144015324844984762511//1000000000000000000000000 -377659130424926195309//1000000000000000000000000 -54244944813434501077//200000000000000000000000 887295712568401677597//1000000000000000000000000 368183319281464716513//500000000000000000000000
  504306592831537521317//1000000000000000000000000 -162676076034343974969//1000000000000000000000000 -1150656714415726607427//1000000000000000000000000 368183319281464716513//500000000000000000000000 683150549423142461987//500000000000000000000000
A_3 5
  5723128419657522783639//100000000000000000000000 43928922573129138900533//1000000000000000000000000 929136700063481016717//1000000000000000000000000 1803475784006704518883//500000000000000000000000 937530124285739644267//1000000000000000000000000
  43928922573129138900533//1000000000000000000000000 37091525644126209963249//1000000000000000000000000 3468386766766580678469//1000000000000000000000000 -65419248481069696163//200000000000000000000000 -1733343202187270236893//1000000000000000000000000
  929136700063481016717//1000000000000000000000000 3468386766766580678469//1000000000000000000000000 278282300284728174827//62500000000000000000000 -1473489270141887941549//1000000000000000000000000 -1587368341420061208461//500000000000000000000000
  1803475784006704518883//500000000000000000000000 -65419248481069696163//200000000000000000000000 -1473489270141887941549//1000000000000000000000000 605882723738663051497//125000000000000000000000 3149361800709519297981//1000000000000000000000000
  937530124285739644267//1000000000000000000000000 -1733343202187270236893//1000000000000000000000000 -1587368341420061208461//500000000000000000000000 3149361800709519297981//1000000000000000000000000 1990431718349806487413//500000000000000000000000
A_4 5
  63676741187825077106403//500000000000000000000000 47054851633081635271019//500000000000000000000000 -4699695921642337774677//500000000000000000000000 -391556812316935586473//1000000000000000000000000 911444891367225155871//1000000000000000000000000
  47054851633081635271019//500000000000000000000000 14873945719380419813693//200000000000000000000000 -4386456199024538279859//1000000000000000000000000 -5594111762370627382487//1000000000000000000000000 -1280127924740830334977//500000000000000000000000
  -4699695921642337774677//500000000000000000000000 -4386456199024538279859//1000000000000000000000000 10361818433431772067907//1000000000000000000000000 -133600727296163207539//250000000000000000000000 -7301515992132937058377//1000000000000000000000000
  -391556812316935586473//1000000000000000000000000 -5594111762370627382487//1000000000000000000000000 -133600727296163207539//250000000000000000000000 7927120616048692211007//1000000000000000000000000 1728352942124200447211//500000000000000000000000
  911444891367225155871//1000000000000000000000000 -1280127924740830334977//500000000000000000000000 -7301515992132937058377//1000000000000000000000000 1728352942124200447211//500000000000000000000000 7548904203312757089109//1000000000000000000000000
A_5 5
  104972613934000733203563//500000000000000000000000 32636614093120376908923//250000000000000000000000 -7499183255306765595603//500000000000000000000000 11977368343234104338959//1000000000000000000000000 -2065249646979357874159//1000000000000000000000000
  32636614093120376908923//250000000000000000000000 46079668709529156361989//500000000000000000000000 -1530733587760435946607//1000000000000000000000000 -3044528144502469355529//1000000000000000000000000 -7913400912874748243891//1000000000000000000000000
  -7499183255306765595603//500000000000000000000000 -1530733587760435946607//1000000000000000000000000 6499038036689558918033//500000000000000000000000 -1568380835495650089249//250000000000000000000000 -9453414506009681413457//1000000000000000000000000
  11977368343234104338959//1000000000000000000000000 -3044528144502469355529//1000000000000000000000000 -1568380835495650089249//250000000000000000000000 526603404472241728199//40000000000000000000000 1641083193620456270663//250000000000000000000000
  -2065249646979357874159//1000000000000000000000000 -7913400912874748243891//1000000000000000000000000 -9453414506009681413457//1000000000000000000000000 1641083193620456270663//250000000000000000000000 9905803936397711997159//1000000000000000000000000
A_6 5
  47503732481578527529031//200000000000000000000000 28370146824927752372689//200000000000000000000000 -8152137909768425394907//200000000000000000000000 -14779337164726875229763//1000000000000000000000000 -2515157220885220595279//200000000000000000000000
  28370146824927752372689//200000000000000000000000 23555286316816804500189//250000000000000000000000 -25011069675007852740699//1000000000000000000000000 -10177954905111944781497//500000000000000000000000 -1926693005125657446239//200000000000000000000000
  -8152137909768425394907//200000000000000000000000 -25011069675007852740699//1000000000000000000000000 21221414697848140992443//1000000000000000000000000 4501666052238199254559//1000000000000000000000000 -8547064955239111389691//1000000000000000000000000
  -14779337164726875229763//1000000000000000000000000 -10177954905111944781497//500000000000000000000000 4501666052238199254559//1000000000000000000000000 3484467085331429955849//200000000000000000000000 494607482393154587613//125000000000000000000000
  -2515157220885220595279//200000000000000000000000 -1926693005125657446239//200000000000000000000000 -8547064955239111389691//1000000000000000000000000 494607482393154587613//125000000000000000000000 5567362103176260182309//500000000000000000000000
A_7 5
  95488313048159540273113//500000000000000000000000 20132803732174230135363//250000000000000000000000 -26946143741343743800311//1000000000000000000000000 6811358422921098841947//1000000000000000000000000 -4391152659926832721207//250000000000000000000000
  20132803732174230135363//250000000000000000000000 10455451633456875681913//250000000000000000000000 -3820362905139116207769//500000000000000000000000 -3212016773332195804729//500000000000000000000000 -5710925791968360886917//500000000000000000000000
  -26946143741343743800311//1000000000000000000000000 -3820362905139116207769//500000000000000000000000 20279063069883930848207//1000000000000000000000000 -2228573826440824486527//500000000000000000000000 -11816885406113294741217//1000000000000000000000000
  6811358422921098841947//1000000000000000000000000 -3212016773332195804729//500000000000000000000000 -2228573826440824486527//500000000000000000000000 12133563066707022900059//1000000000000000000000000 4030313053222640418397//1000000000000000000000000
  -4391152659926832721207//250000000000000000000000 -5710925791968360886917//500000000000000000000000 -11816885406113294741217//1000000000000000000000000 4030313053222640418397//1000000000000000000000000 15312174601599956905789//1000000000000000000000000
A_8 5
  3446216463650117521859//50000000000000000000000 17578490901980493623743//500000000000000000000000 -9509159374851694149271//500000000000000000000000 -4337704868815369382817//100000000000000000000000 -6545716832164725214273//200000000000000000000000
  17578490901980493623743//500000000000000000000000 35085402144547078892213//1000000000000000000000000 -20276281917449637691837//1000000000000000000000000 -410915983026153371523//10000000000000000000000 -3327879659412394132451//250000000000000000000000
  -9509159374851694149271//500000000000000000000000 -20276281917449637691837//1000000000000000000000000 19629405923366854916131//1000000000000000000000000 5947344637635038116079//250000000000000000000000 146593654888411928733//1000000000000000000000000
  -4337704868815369382817//100000000000000000000000 -410915983026153371523//10000000000000000000000 5947344637635038116079//250000000000000000000000 12244238026827621329099//250000000000000000000000 8631274510393313344919//500000000000000000000000
  -6545716832164725214273//200000000000000000000000 -3327879659412394132451//250000000000000000000000 146593654888411928733//1000000000000000000000000 8631274510393313344919//500000000000000000000000 22951398840261503703709//1000000000000000000000000
A_9 5
  0 0 0 0 0
  0 1480476048750488410953//250000000000000000000000 -12067100736816378623803//1000000000000000000000000 -1138083578600424850839//1000000000000000000000000 1419579611387425694007//125000000000000000000000
  0 -12067100736816378623803//1000000000000000000000000 33336474026704782433427//1000000000000000000000000 455811452004595015963//1000000000000000000000000 -31730626938726320128133//1000000000000000000000000
  0 -1138083578600424850839//1000000000000000000000000 455811452004595015963//1000000000000000000000000 1974008217163911147627//1000000000000000000000000 453965584274292959419//1000000000000000000000000
  0 1419579611387425694007//125000000000000000000000 -31730626938726320128133//1000000000000000000000000 453965584274292959419//1000000000000000000000000 62378418373821065373//2000000000000000000000
A_10 5
  0 0 0 0 0
  0 104752300930675872679//250000000000000000000000 157314361126487413661//200000000000000000000000 -216773764066380722269//500000000000000000000000 -412720863215162931137//500000000000000000000000
  0 157314361126487413661//200000000000000000000000 3168576258135670483013//1000000000000000000000000 -343247340353934448061//1000000000000000000000000 -3078852225562200346919//1000000000000000000000000
  0 -216773764066380722269//500000000000000000000000 -343247340353934448061//1000000000000000000000000 173130118872022242033//100000000000000000000000 11680694125902134191//7812500000000000000000
  0 -412720863215162931137//500000000000000000000000 -3078852225562200346919//1000000000000000000000000 11680694125902134191//7812500000000000000000 1029963308193278544473//250000000000000000000000
A_11 5
  19263191837424015284347//500000000000000000000000 180745213223392427893//20000000000000000000000 -46153427077220350266787//1000000000000000000000000 12653192722369017120379//1000000000000000000000000 29904170870402336083489//1000000000000000000000000
  180745213223392427893//20000000000000000000000 566055146078805305573//125000000000000000000000 -1072126171069877538341//125000000000000000000000 35564849830870358077//100000000000000000000000 59066044061809827791//12500000000000000000000
  -46153427077220350266787//1000000000000000000000000 -1072126171069877538341//125000000000000000000000 62011310208491427338911//1000000000000000000000000 -16595451360691170979109//1000000000000000000000000 -2095964359792974461931//50000000000000000000000
  12653192722369017120379//1000000000000000000000000 35564849830870358077//100000000000000000000000 -16595451360691170979109//1000000000000000000000000 8152644175827526897517//1000000000000000000000000 1239933617034978030859//100000000000000000000000
  29904170870402336083489//1000000000000000000000000 59066044061809827791//12500000000000000000000 -2095964359792974461931//50000000000000000000000 1239933617034978030859//100000000000000000000000 597938467350498936619//20000000000000000000000
A_12 5
  48584555786472120544677//1000000000000000000000000 -19364165612974330318733//1000000000000000000000000 -53275387956405292136249//1000000000000000000000000 932202529632153182907//31250000000000000000000 11774194568742866275979//500000000000000000000000
  -19364165612974330318733//1000000000000000000000000 13356515951831910776733//1000000000000000000000000 22832626896206959610943//1000000000000000000000000 -4630885638756748436899//250000000000000000000000 -12192294972478967451473//1000000000000000000000000
  -53275387956405292136249//1000000000000000000000000 22832626896206959610943//1000000000000000000000000 64343602653024103902603//1000000000000000000000000 -17026311903454814752169//500000000000000000000000 -15708883945917720775171//500000000000000000000000
  932202529632153182907//31250000000000000000000 -4630885638756748436899//250000000000000000000000 -17026311903454814752169//500000000000000000000000 13526765398396368087053//500000000000000000000000 3610785939838484894687//200000000000000000000000
  11774194568742866275979//500000000000000000000000 -12192294972478967451473//1000000000000000000000000 -15708883945917720775171//500000000000000000000000 3610785939838484894687//200000000000000000000000 9009101207187224691933//500000000000000000000000


==> 15D.txt <==
dimension 15
gegenbauer_degree 12
kernel_degree 4
x0 7//8
c 1//15
lambda 678915101187629249593323677//125000000000000000000000
beta 5
  200000000102195141663137//200000000000000000000000
  118447142278182319369081//100000000000000000000000
  673407427154382497279//500000000000000000000000
  -218535186679389726755717//1000000000000000000000000
  921112450416605160939//25000000000000000000000
A_0 5
  184117277563985339141//1000000000000000000000000 21808165360350591147//100000000000000000000000 123985941889242561//500000000000000000000000 -40236103603487440831//1000000000000000000000000 6783708664621717587//1000000000000000000000000
  21808165360350591147//100000000000000000000000 25848730476038203319//100000000000000000000000 188659678918189349//250000000000000000000000 -12006839565056762631//250000000000000000000000 7346423878337905607//1000000000000000000000000
  123985941889242561//500000000000000000000000 188659678918189349//250000000000000000000000 1117780371704891047//250000000000000000000000 -364081648289802401//500000000000000000000000 -85336079391406063//15625000000000000000000
  -40236103603487440831//1000000000000000000000000 -12006839565056762631//250000000000000000000000 -364081648289802401//500000000000000000000000 5905819372868402703//500000000000000000000000 1705215063544211443//1000000000000000000000000
  6783708664621717587//1000000000000000000000000 7346423878337905607//1000000000000000000000000 -85336079391406063//15625000000000000000000 1705215063544211443//1000000000000000000000000 4535279893781014207//500000000000000000000000
A_1 5
  604768593690642592587//250000000000000000000000 23580787731871619593//10000000000000000000000 133251596103634123371//1000000000000000000000000 -24271060345872278467//250000000000000000000000 7912809866554238489//62500000000000000000000
  23580787731871619593//10000000000000000000000 1159759997368603247369//500000000000000000000000 10005952778182461101//62500000000000000000000 -57892482936871386763//500000000000000000000000 49067163797912148799//500000000000000000000000
  133251596103634123371//1000000000000000000000000 10005952778182461101//62500000000000000000000 293750914278292888409//1000000000000000000000000 8194579160643561727//100000000000000000000000 -153930752402017586721//1000000000000000000000000
  -24271060345872278467//250000000000000000000000 -57892482936871386763//500000000000000000000000 8194579160643561727//100000000000000000000000 15799999007996504951//125000000000000000000000 1721109916709795579//250000000000000000000000
  7912809866554238489//62500000000000000000000 49067163797912148799//500000000000000000000000 -153930752402017586721//1000000000000000000000000 1721109916709795579//250000000000000000000000 306900442587421997//1953125000000000000000
A_2 5
  6862294479579163112253//500000000000000000000000 1223568433940945395677//100000000000000000000000 -776160172833731520957//1000000000000000000000000 -131427985163443019593//200000000000000000000000 398093010747297131683//500000000000000000000000
  1223568433940945395677//100000000000000000000000 2441341462274662327401//200000000000000000000000 5386098921659741827//8000000000000000000000 -202131838825749972323//125000000000000000000000 -363967405059921419331//1000000000000000000000000
  -776160172833731520957//1000000000000000000000000 5386098921659741827//8000000000000000000000 1867875520000706447297//1000000000000000000000000 -906902106343695697007//1000000000000000000000000 -1425206448155128736801//1000000000000000000000000
  -131427985163443019593//200000000000000000000000 -202131838825749972323//125000000000000000000000 -906902106343695697007//1000000000000000000000000 561662630481183609627//500000000000000000000000 486050835989420891073//500000000000000000000000
  398093010747297131683//500000000000000000000000 -363967405059921419331//1000000000000000000000000 -1425206448155128736801//1000000000000000000000000 486050835989420891073//500000000000000000000000 1424322517153105505799//1000000000000000000000000
A_3 5
  48198770173265175369731//1000000000000000000000000 39698784611326836561097//1000000000000000000000000 -2563120638156618379141//1000000000000000000000000 -184739418232799441417//200000000000000000000000 2663706119736020397941//1000000000000000000000000
  39698784611326836561097//1000000000000000000000000 17681974642325307949191//500000000000000000000000 25969208759757634949//200000000000000000000000 -76786865500998032647//25000000000000000000000 233522664174172031203//500000000000000000000000
  -2563120638156618379141//1000000000000000000000000 25969208759757634949//200000000000000000000000 4590995013348057048559//1000000000000000000000000 -718904123841728903709//1000000000000000000000000 -3086086774058608994563//1000000000000000000000000
  -184739418232799441417//200000000000000000000000 -76786865500998032647//25000000000000000000000 -718904123841728903709//1000000000000000000000000 1732651160447805366699//500000000000000000000000 852230426201816337797//500000000000000000000000
  2663706119736020397941//1000000000000000000000000 233522664174172031203//500000000000000000000000 -3086086774058608994563//1000000000000000000000000 852230426201816337797//500000000000000000000000 1604970065838286089587//500000000000000000000000
A_4 5
  114393317155142602108617//1000000000000000000000000 21852673707711652796931//250000000000000000000000 -15459548113145944766493//1000000000000000000000000 -4263386262197012008271//1000000000000000000000000 604577532032906911467//100000000000000000000000
  21852673707711652796931//250000000000000000000000 39814412895604491856361//500000000000000000000000 -12723176360366028847//20000000000000000000000 -7318859403499554155639//500000000000000000000000 -4823566387625017207719//1000000000000000000000000
  -15459548113145944766493//1000000000000000000000000 -12723176360366028847//20000000000000000000000 1002895875894707317991//62500000000000000000000 -8078890011111658838533//1000000000000000000000000 -12052164642071159334729//1000000000000000000000000
  -4263386262197012008271//1000000000000000000000000 -7318859403499554155639//500000000000000000000000 -8078890011111658838533//1000000000000000000000000 2413519928368931454431//200000000000000000000000 8685432880965811781939//1000000000000000000000000
  604577532032906911467//100000000000000000000000 -4823566387625017207719//1000000000000000000000000 -12052164642071159334729//1000000000000000000000000 8685432880965811781939//1000000000000000000000000 11295264400539481491149//1000000000000000000000000
A_5 5
  39702300405027183673153//200000000000000000000000 68949050460893716470871//500000000000000000000000 -167411372126838319323//6250000000000000000000 -1407367077895254760991//500000000000000000000000 9308716965773401530017//1000000000000000000000000
  68949050460893716470871//500000000000000000000000 54467650736550608770297//500000000000000000000000 -4847169261468882331053//500000000000000000000000 -3561751139823997616827//250000000000000000000000 -209842345778925804961//1000000000000000000000000
  -167411372126838319323//6250000000000000000000 -4847169261468882331053//500000000000000000000000 8224349425751771392103//500000000000000000000000 -1268412041255246689027//250000000000000000000000 -10566023345932370957843//1000000000000000000000000
  -1407367077895254760991//500000000000000000000000 -3561751139823997616827//250000000000000000000000 -1268412041255246689027//250000000000000000000000 14637389596399617287599//1000000000000000000000000 3052327907273058683011//500000000000000000000000
  9308716965773401530017//1000000000000000000000000 -209842345778925804961//1000000000000000000000000 -10566023345932370957843//1000000000000000000000000 3052327907273058683011//500000000000000000000000 1184919487600696123997//125000000000000000000000
A_6 5
  239338742486740977516609//1000000000000000000000000 149404476289800299434639//1000000000000000000000000 -665215895199684221831//12500000000000000000000 -3143214325553864078929//250000000000000000000000 1552148284703299753677//250000000000000000000000
  149404476289800299434639//1000000000000000000000000 8050535672224043157743//62500000000000000000000 -9211221187015635733013//1000000000000000000000000 -21085021309653173566371//500000000000000000000000 -9255401520278545711843//500000000000000000000000
  -665215895199684221831//12500000000000000000000 -9211221187015635733013//1000000000000000000000000 37252785898892622937263//1000000000000000000000000 -9400593945572542756157//500000000000000000000000 -11751685878872859774361//500000000000000000000000
  -3143214325553864078929//250000000000000000000000 -21085021309653173566371//500000000000000000000000 -9400593945572542756157//500000000000000000000000 36147249104474328844043//1000000000000000000000000 21385554337304815109589//1000000000000000000000000
  1552148284703299753677//250000000000000000000000 -9255401520278545711843//500000000000000000000000 -11751685878872859774361//500000000000000000000000 21385554337304815109589//1000000000000000000000000 21639770726734162900699//1000000000000000000000000
A_7 5
  50302287623355549069707//250000000000000000000000 107062333183385580966377//1000000000000000000000000 -38399353852112646591973//1000000000000000000000000 -3593110542919046891429//1000000000000000000000000 13382986102886983309//20000000000000000000000
  107062333183385580966377//1000000000000000000000000 39568875015579940297377//500000000000000000000000 -1576796450885811358159//125000000000000000000000 -6423922831132621189741//250000000000000000000000 -3731273899169382055581//500000000000000000000000
  -38399353852112646591973//1000000000000000000000000 -1576796450885811358159//125000000000000000000000 7258841741264784507//400000000000000000000 -347617436273066596127//50000000000000000000000 -9742587616892749681677//1000000000000000000000000
  -3593110542919046891429//1000000000000000000000000 -6423922831132621189741//250000000000000000000000 -347617436273066596127//50000000000000000000000 1652786256702575921961//62500000000000000000000 8421484515984477934757//1000000000000000000000000
  13382986102886983309//20000000000000000000000 -3731273899169382055581//500000000000000000000000 -9742587616892749681677//1000000000000000000000000 8421484515984477934757//1000000000000000000000000 1995260847272827193231//200000000000000000000000
A_8 5
  79659695271015183578149//1000000000000000000000000 35258361730917468593253//1000000000000000000000000 -21145110071086813488007//1000000000000000000000000 -6124200809103363895511//250000000000000000000000 -8731681960188301456779//500000000000000000000000
  35258361730917468593253//1000000000000000000000000 58887230455302046820549//1000000000000000000000000 -1540373633046487967063//250000000000000000000000 -60303503711256248706213//1000000000000000000000000 -1358652957760114253671//62500000000000000000000
  -21145110071086813488007//1000000000000000000000000 -1540373633046487967063//250000000000000000000000 2074681040188275500283//200000000000000000000000 1652216614805124736873//500000000000000000000000 -59156654337463405883//100000000000000000000000
  -6124200809103363895511//250000000000000000000000 -60303503711256248706213//1000000000000000000000000 1652216614805124736873//500000000000000000000000 16183496844456183613207//250000000000000000000000 21450026127807747438043//1000000000000000000000000
  -8731681960188301456779//500000000000000000000000 -1358652957760114253671//62500000000000000000000 -59156654337463405883//100000000000000000000000 21450026127807747438043//1000000000000000000000000 6569545560416815540719//500000000000000000000000
A_9 5
  0 0 0 0 0
  0 6976785096460931999537//500000000000000000000000 -2142707216338744003383//125000000000000000000000 -5435264639839395162393//500000000000000000000000 2871506001989609089453//250000000000000000000000
  0 -2142707216338744003383//125000000000000000000000 25263624827397489052531//1000000000000000000000000 2619086758384271357739//200000000000000000000000 -8982774469854296909829//500000000000000000000000
  0 -5435264639839395162393//500000000000000000000000 2619086758384271357739//200000000000000000000000 2425791200386971134549//250000000000000000000000 -8293716235973468925351//1000000000000000000000000
  0 2871506001989609089453//250000000000000000000000 -8982774469854296909829//500000000000000000000000 -8293716235973468925351//1000000000000000000000000 2791311276090407791329//200000000000000000000000
A_10 5
  0 0 0 0 0
  0 7517930597445668969//40000000000000000000000 320396617403024585581//1000000000000000000000000 -204207337229772146583//1000000000000000000000000 -69173753150887979603//200000000000000000000000
  0 320396617403024585581//1000000000000000000000000 2640873600132566335319//1000000000000000000000000 386007371965074617//1953125000000000000000 -324686499221005205293//125000000000000000000000
  0 -204207337229772146583//1000000000000000000000000 386007371965074617//1953125000000000000000 131143507542453104927//100000000000000000000000 719941456280589284149//1000000000000000000000000
  0 -69173753150887979603//200000000000000000000000 -324686499221005205293//125000000000000000000000 719941456280589284149//1000000000000000000000000 695280162469213786459//200000000000000000000000
A_11 5
  6207688460371272360287//125000000000000000000000 910055821085846470989//100000000000000000000000 -52982291558558632768981//1000000000000000000000000 3301552186043590328743//200000000000000000000000 1741720901371764674001//62500000000000000000000
  910055821085846470989//100000000000000000000000 4668566620160120979751//1000000000000000000000000 -3642961211576083418583//500000000000000000000000 -3230142221362464063//500000000000000000000000 2951163574101024756641//1000000000000000000000000
  -52982291558558632768981//1000000000000000000000000 -3642961211576083418583//500000000000000000000000 62734595342701484130427//1000000000000000000000000 -19076158474109871138641//1000000000000000000000000 -35219362871697988978719//1000000000000000000000000
  3301552186043590328743//200000000000000000000000 -3230142221362464063//500000000000000000000000 -19076158474109871138641//1000000000000000000000000 38744091758041797477//4000000000000000000000 11506516089824443583239//1000000000000000000000000
  1741720901371764674001//62500000000000000000000 2951163574101024756641//1000000000000000000000000 -35219362871697988978719//1000000000000000000000000 11506516089824443583239//1000000000000000000000000 10794819945213094888297//500000000000000000000000
A_12 5
  26349766800357257157831//500000000000000000000000 5795278428238268162389//500000000000000000000000 -56402089642139252722023//1000000000000000000000000 928250219473455280851//1000000000000000000000000 4898335443757741769117//250000000000000000000000
  5795278428238268162389//500000000000000000000000 9655923933854653157899//1000000000000000000000000 -228781811856660288527//25000000000000000000000 -7845603146089762181687//1000000000000000000000000 110841923375215312041//500000000000000000000000
  -56402089642139252722023//1000000000000000000000000 -228781811856660288527//25000000000000000000000 66113286828656402280199//1000000000000000000000000 -2027342562607849927619//500000000000000000000000 -26735476756299292820331//1000000000000000000000000
  928250219473455280851//1000000000000000000000000 -7845603146089762181687//1000000000000000000000000 -2027342562607849927619//500000000000000000000000 10030605640331650788099//1000000000000000000000000 1026617861758681429603//200000000000000000000000
  4898335443757741769117//250000000000000000000000 110841923375215312041//500000000000000000000000 -26735476756299292820331//1000000000000000000000000 1026617861758681429603//200000000000000000000000 14201741527583857794297//1000000000000000000000000


==> 16D.txt <==
dimension 16
gegenbauer_degree 14
kernel_degree 4
x0 8//9
c 1//17
lambda 4157236008617480530655121153//500000000000000000000000
beta 5
  500000000235840080793483//500000000000000000000000
  391577037912172610280763//500000000000000000000000
  1692156338002059347247//1000000000000000000000000
  73983178103115552196291//500000000000000000000000
  68783324643386545955597//1000000000000000000000000
A_0 5
  120272219194492844383//1000000000000000000000000 47095839313233379243//500000000000000000000000 203519397397125101//1000000000000000000000000 8898121009583422001//500000000000000000000000 1654544619175743559//200000000000000000000000
  47095839313233379243//500000000000000000000000 37865043883848525443//500000000000000000000000 -12814948674408649//50000000000000000000000 1518625522715301739//100000000000000000000000 4950936646563293019//500000000000000000000000
  203519397397125101//1000000000000000000000000 -12814948674408649//50000000000000000000000 379954972539019381//62500000000000000000000 -190779218230359881//50000000000000000000000 -5414168467938862123//500000000000000000000000
  8898121009583422001//500000000000000000000000 1518625522715301739//100000000000000000000000 -190779218230359881//50000000000000000000000 3583273644729699367//500000000000000000000000 5325769191347051541//500000000000000000000000
  1654544619175743559//200000000000000000000000 4950936646563293019//500000000000000000000000 -5414168467938862123//500000000000000000000000 5325769191347051541//500000000000000000000000 6153415492095209819//250000000000000000000000
A_1 5
  1516930400353439902101//1000000000000000000000000 1110704926642792462377//1000000000000000000000000 14245139470339182383//62500000000000000000000 70147754113606791483//200000000000000000000000 21106160260045516493//200000000000000000000000
  1110704926642792462377//1000000000000000000000000 849686003732133883661//1000000000000000000000000 226644701358927578403//1000000000000000000000000 221114886385760911599//1000000000000000000000000 4619898949862977651//200000000000000000000000
  14245139470339182383//62500000000000000000000 226644701358927578403//1000000000000000000000000 150980435811648171299//500000000000000000000000 19830203075255463369//1000000000000000000000000 -211353765089861585587//1000000000000000000000000
  70147754113606791483//200000000000000000000000 221114886385760911599//1000000000000000000000000 19830203075255463369//1000000000000000000000000 136565037498472459367//1000000000000000000000000 71771263392065559329//1000000000000000000000000
  21106160260045516493//200000000000000000000000 4619898949862977651//200000000000000000000000 -211353765089861585587//1000000000000000000000000 71771263392065559329//1000000000000000000000000 222964958383237448287//1000000000000000000000000
A_2 5
  8886179433438082494729//1000000000000000000000000 6106149016649464249717//1000000000000000000000000 753746264586888033657//1000000000000000000000000 413249272226150699657//250000000000000000000000 147995404296319779771//500000000000000000000000
  6106149016649464249717//1000000000000000000000000 89511367584111307277//20000000000000000000000 20780354247276597999//40000000000000000000000 81594885568416923909//100000000000000000000000 81105340127337341569//500000000000000000000000
  753746264586888033657//1000000000000000000000000 20780354247276597999//40000000000000000000000 33959042251642983859//40000000000000000000000 34790875966869994029//200000000000000000000000 -663484876194477612837//1000000000000000000000000
  413249272226150699657//250000000000000000000000 81594885568416923909//100000000000000000000000 34790875966869994029//200000000000000000000000 860490943039659486653//1000000000000000000000000 26015919788064713837//100000000000000000000000
  147995404296319779771//500000000000000000000000 81105340127337341569//500000000000000000000000 -663484876194477612837//1000000000000000000000000 26015919788064713837//100000000000000000000000 427835409061639068369//500000000000000000000000
A_3 5
  3270639008362536841563//100000000000000000000000 82642667990771361387//3906250000000000000000 1695228775377866356777//500000000000000000000000 6536712230153049877799//1000000000000000000000000 139484192765477783747//125000000000000000000000
  82642667990771361387//3906250000000000000000 14441144910391631559341//1000000000000000000000000 149612522120292475361//62500000000000000000000 163133158832535087983//50000000000000000000000 19114591622171004887//62500000000000000000000
  1695228775377866356777//500000000000000000000000 149612522120292475361//62500000000000000000000 4217941546894938150121//1000000000000000000000000 1147225676575472367043//1000000000000000000000000 -148180537143383964503//50000000000000000000000
  6536712230153049877799//1000000000000000000000000 163133158832535087983//50000000000000000000000 1147225676575472367043//1000000000000000000000000 1541102402247106904369//500000000000000000000000 580457201609413592691//1000000000000000000000000
  139484192765477783747//125000000000000000000000 19114591622171004887//62500000000000000000000 -148180537143383964503//50000000000000000000000 580457201609413592691//1000000000000000000000000 3073545045673949296663//1000000000000000000000000
A_4 5
  21037479465008039670187//250000000000000000000000 9955707634168648910059//200000000000000000000000 724062121493980471741//250000000000000000000000 3341816632857068332691//250000000000000000000000 28451260020278853803//100000000000000000000000
  9955707634168648910059//200000000000000000000000 15716981638337156203039//500000000000000000000000 527993672960089773061//500000000000000000000000 5515338085070953549//1000000000000000000000 284691826844386747783//1000000000000000000000000
  724062121493980471741//250000000000000000000000 527993672960089773061//500000000000000000000000 1012655662429662272853//125000000000000000000000 216432926935438604041//100000000000000000000000 -334719800898805633773//50000000000000000000000
  3341816632857068332691//250000000000000000000000 5515338085070953549//1000000000000000000000 216432926935438604041//100000000000000000000000 609537930424171359903//100000000000000000000000 12490978134771279037//250000000000000000000000
  28451260020278853803//100000000000000000000000 284691826844386747783//1000000000000000000000000 -334719800898805633773//50000000000000000000000 12490978134771279037//250000000000000000000000 215436883590367083903//31250000000000000000000
A_5 5
  159838569829871383994197//1000000000000000000000000 10690969561135805261699//125000000000000000000000 4249434215519750181719//1000000000000000000000000 26716746791492251649283//1000000000000000000000000 307816582036325235197//500000000000000000000000
  10690969561135805261699//125000000000000000000000 4814795458564091650777//100000000000000000000000 26987843445284493541//12500000000000000000000 11096567815224813685181//1000000000000000000000000 -124116010526171507293//250000000000000000000000
  4249434215519750181719//1000000000000000000000000 26987843445284493541//12500000000000000000000 17686276581681278591733//1000000000000000000000000 2861854609966659714267//1000000000000000000000000 -1517346504364580751873//100000000000000000000000
  26716746791492251649283//1000000000000000000000000 11096567815224813685181//1000000000000000000000000 2861854609966659714267//1000000000000000000000000 9363507352533746258203//1000000000000000000000000 -90625662983151423677//500000000000000000000000
  307816582036325235197//500000000000000000000000 -124116010526171507293//250000000000000000000000 -1517346504364580751873//100000000000000000000000 -90625662983151423677//500000000000000000000000 3550522566348536552537//250000000000000000000000
A_6 5
  56360909439252737662961//250000000000000000000000 10293441210481929512303//100000000000000000000000 -13270829051045606635193//1000000000000000000000000 25744874761388795164453//1000000000000000000000000 -1180646619484798965719//125000000000000000000000
  10293441210481929512303//100000000000000000000000 25120014168863588725483//500000000000000000000000 -383877587040951357371//50000000000000000000000 4058114746099685116921//500000000000000000000000 -3277663069233132898701//1000000000000000000000000
  -13270829051045606635193//1000000000000000000000000 -383877587040951357371//50000000000000000000000 4179609202399254620303//200000000000000000000000 607715215437923059053//500000000000000000000000 -17547892643967239292981//1000000000000000000000000
  25744874761388795164453//1000000000000000000000000 4058114746099685116921//500000000000000000000000 607715215437923059053//500000000000000000000000 8051854720230675069811//1000000000000000000000000 -305391308832161026433//125000000000000000000000
  -1180646619484798965719//125000000000000000000000 -3277663069233132898701//1000000000000000000000000 -17547892643967239292981//1000000000000000000000000 -305391308832161026433//125000000000000000000000 17763277438548512302063//1000000000000000000000000
A_7 5
  116529127655882579621627//500000000000000000000000 86421332593843765267679//1000000000000000000000000 -5323797095918494710483//250000000000000000000000 24220521355023173938413//1000000000000000000000000 -468373676407583882981//40000000000000000000000
  86421332593843765267679//1000000000000000000000000 33195121070371572624307//1000000000000000000000000 -3759256174009108577699//500000000000000000000000 7668883092079467206041//1000000000000000000000000 -2350539924208887097431//500000000000000000000000
  -5323797095918494710483//250000000000000000000000 -3759256174009108577699//500000000000000000000000 3992459021718634189699//125000000000000000000000 -835954841677553744859//500000000000000000000000 -12941778145392903816483//500000000000000000000000
  24220521355023173938413//1000000000000000000000000 7668883092079467206041//1000000000000000000000000 -835954841677553744859//500000000000000000000000 2506380776357086044303//500000000000000000000000 -1920807907599031199//1600000000000000000000
  -468373676407583882981//40000000000000000000000 -2350539924208887097431//500000000000000000000000 -12941778145392903816483//500000000000000000000000 -1920807907599031199//1600000000000000000000 12826986217441691632407//500000000000000000000000
A_8 5
  81126670723385029133039//500000000000000000000000 40525877811664137206081//1000000000000000000000000 -6806375530383150560267//200000000000000000000000 -349744234245838027471//200000000000000000000000 -25877099239205898543869//1000000000000000000000000
  40525877811664137206081//1000000000000000000000000 46602181884428006903//4000000000000000000000 -9410607167632384176671//1000000000000000000000000 -458934468260916201713//200000000000000000000000 -3011420774261049073049//500000000000000000000000
  -6806375530383150560267//200000000000000000000000 -9410607167632384176671//1000000000000000000000000 8752658799084187777877//500000000000000000000000 1313846720566898902797//1000000000000000000000000 -1897027634334250053131//500000000000000000000000
  -349744234245838027471//200000000000000000000000 -458934468260916201713//200000000000000000000000 1313846720566898902797//1000000000000000000000000 132638507922568222739//50000000000000000000000 26052481607888116019//1000000000000000000000000
  -25877099239205898543869//1000000000000000000000000 -3011420774261049073049//500000000000000000000000 -1897027634334250053131//500000000000000000000000 26052481607888116019//1000000000000000000000000 12943785489470826710437//1000000000000000000000000
A_9 5
  60430791718175448679077//1000000000000000000000000 760136632508277455871//125000000000000000000000 -1441177584565210798103//62500000000000000000000 -18624419148574056683807//1000000000000000000000000 -3379040479683325294369//200000000000000000000000
  760136632508277455871//125000000000000000000000 2033785826403878245973//500000000000000000000000 -3864020687668227310317//500000000000000000000000 -2688772504704472609107//500000000000000000000000 2414837771336212980073//1000000000000000000000000
  -1441177584565210798103//62500000000000000000000 -3864020687668227310317//500000000000000000000000 15588551634185471664621//500000000000000000000000 1201578793435662011233//100000000000000000000000 -2513458772834893098143//200000000000000000000000
  -18624419148574056683807//1000000000000000000000000 -2688772504704472609107//500000000000000000000000 1201578793435662011233//100000000000000000000000 9699353792386484586383//1000000000000000000000000 172950600115917184977//100000000000000000000000
  -3379040479683325294369//200000000000000000000000 2414837771336212980073//1000000000000000000000000 -2513458772834893098143//200000000000000000000000 172950600115917184977//100000000000000000000000 21491707507376920479859//1000000000000000000000000
A_10 5
  0 0 0 0 0
  0 907144538578312985187//1000000000000000000000000 300908221264989799147//1000000000000000000000000 -301737195472661418607//500000000000000000000000 -1079237014933873193//20000000000000000000000
  0 300908221264989799147//1000000000000000000000000 800872597826876401823//250000000000000000000000 -102345652881312080431//125000000000000000000000 -3872376461279385997931//1000000000000000000000000
  0 -301737195472661418607//500000000000000000000000 -102345652881312080431//125000000000000000000000 638097143310155794321//500000000000000000000000 155201478358949412763//125000000000000000000000
  0 -1079237014933873193//20000000000000000000000 -3872376461279385997931//1000000000000000000000000 155201478358949412763//125000000000000000000000 209653349627947830693//40000000000000000000000
A_11 5
  0 0 0 0 0
  0 472170563159150340029//500000000000000000000000 511395069757536880539//500000000000000000000000 -1069373405776621468003//1000000000000000000000000 -217568456287313219829//200000000000000000000000
  0 511395069757536880539//500000000000000000000000 5754071681548530593027//1000000000000000000000000 -537837179321620212341//1000000000000000000000000 -2777381356693599725219//500000000000000000000000
  0 -1069373405776621468003//1000000000000000000000000 -537837179321620212341//1000000000000000000000000 1818780602559086922813//1000000000000000000000000 1066699911351008245341//1000000000000000000000000
  0 -217568456287313219829//200000000000000000000000 -2777381356693599725219//500000000000000000000000 1066699911351008245341//1000000000000000000000000 2983549348319517022789//500000000000000000000000
A_12 5
  149254932842062916003//7812500000000000000000 -3072779138331529371121//1000000000000000000000000 -4579740825639724585043//250000000000000000000000 11304068292443893537751//1000000000000000000000000 362532595503095944533//40000000000000000000000
  -3072779138331529371121//1000000000000000000000000 1988543183099335510929//1000000000000000000000000 2916089381200710875663//1000000000000000000000000 -3645331363923069272471//1000000000000000000000000 -421736256791427271391//250000000000000000000000
  -4579740825639724585043//250000000000000000000000 2916089381200710875663//1000000000000000000000000 24973679198043720927959//1000000000000000000000000 -52724439904827085927//5000000000000000000000 -15842882483837531308741//1000000000000000000000000
  11304068292443893537751//1000000000000000000000000 -3645331363923069272471//1000000000000000000000000 -52724439904827085927//5000000000000000000000 4681041215245947708739//500000000000000000000000 71176209346610065871//12500000000000000000000
  362532595503095944533//40000000000000000000000 -421736256791427271391//250000000000000000000000 -15842882483837531308741//1000000000000000000000000 71176209346610065871//12500000000000000000000 11782825352578516115217//1000000000000000000000000
A_13 5
  6245541018302137984139//500000000000000000000000 -5086761807811141655087//1000000000000000000000000 -8599169713546588488371//1000000000000000000000000 5296266200349127522589//1000000000000000000000000 2103445988414277526123//1000000000000000000000000
  -5086761807811141655087//1000000000000000000000000 4055918472519122839147//1000000000000000000000000 247938415225516523929//200000000000000000000000 -171828646159315712489//40000000000000000000000 171160499317490840839//200000000000000000000000
  -8599169713546588488371//1000000000000000000000000 247938415225516523929//200000000000000000000000 24996331762112558303907//1000000000000000000000000 -1569196698696239406543//1000000000000000000000000 -18455527893872524307961//1000000000000000000000000
  5296266200349127522589//1000000000000000000000000 -171828646159315712489//40000000000000000000000 -1569196698696239406543//1000000000000000000000000 5032530280222962613979//1000000000000000000000000 -388582705747729600829//1000000000000000000000000
  2103445988414277526123//1000000000000000000000000 171160499317490840839//200000000000000000000000 -18455527893872524307961//1000000000000000000000000 -388582705747729600829//1000000000000000000000000 8070261346747264522563//500000000000000000000000
A_14 5
  0 0 0 0 0
  0 475170616996632259691//500000000000000000000000 393087645797739020633//1000000000000000000000000 -236347457152967687983//250000000000000000000000 -94662730154956943941//250000000000000000000000
  0 393087645797739020633//1000000000000000000000000 3986402968389977183303//1000000000000000000000000 -722411540418615425341//1000000000000000000000000 -4398382069869905625823//1000000000000000000000000
  0 -236347457152967687983//250000000000000000000000 -722411540418615425341//1000000000000000000000000 769010108243081115077//500000000000000000000000 517476686725053726559//500000000000000000000000
  0 -94662730154956943941//250000000000000000000000 -4398382069869905625823//1000000000000000000000000 517476686725053726559//500000000000000000000000 5294129399232296596801//1000000000000000000000000


==> 17D.txt <==
dimension 17
gegenbauer_degree 14
kernel_degree 4
x0 8//9
c 1//17
lambda 12219419559650027655238385595709291//1000000000000000000000000000000
beta 5
  1000000000500006858305778743401//1000000000000000000000000000000
  178351211114114497572847416489//200000000000000000000000000000
  1113299207859183809731576561//500000000000000000000000000000
  22858097444989630705350061469//500000000000000000000000000000
  62216488314176676423672874683//1000000000000000000000000000000
A_0 5
  81836947828700882845929579//1000000000000000000000000000000 72978593759168416647883699//1000000000000000000000000000000 182218018290704004457343//1000000000000000000000000000000 3741273854267730085457303//1000000000000000000000000000000 2545803752853934636372809//500000000000000000000000000000
  72978593759168416647883699//1000000000000000000000000000000 6588425671256551975609503//100000000000000000000000000000 -39907850673138641031893//250000000000000000000000000000 67717993473225906377693//20000000000000000000000000000 1155122644205865041062681//200000000000000000000000000000
  182218018290704004457343//1000000000000000000000000000000 -39907850673138641031893//250000000000000000000000000000 5513465541810967621462977//1000000000000000000000000000000 -789485949022220842023251//250000000000000000000000000000 -4764344680675671130642467//500000000000000000000000000000
  3741273854267730085457303//1000000000000000000000000000000 67717993473225906377693//20000000000000000000000000000 -789485949022220842023251//250000000000000000000000000000 3170071392313713701910459//1000000000000000000000000000000 6520172686304687904514289//1000000000000000000000000000000
  2545803752853934636372809//500000000000000000000000000000 1155122644205865041062681//200000000000000000000000000000 -4764344680675671130642467//500000000000000000000000000000 6520172686304687904514289//1000000000000000000000000000000 1819956452881821617854601//100000000000000000000000000000
A_1 5
  55355130321401088664612473//50000000000000000000000000000 903576180595398106833938187//1000000000000000000000000000000 65342969657545748861430549//500000000000000000000000000000 70622324334748820758773729//500000000000000000000000000000 69078456592097233297656719//1000000000000000000000000000000
  903576180595398106833938187//1000000000000000000000000000000 191672257989670326419569653//250000000000000000000000000000 131180459370585707466054783//1000000000000000000000000000000 41852145376746467382767797//500000000000000000000000000000 14953179512156923391213343//500000000000000000000000000000
  65342969657545748861430549//500000000000000000000000000000 131180459370585707466054783//1000000000000000000000000000000 212705626586192009084213067//1000000000000000000000000000000 19590926036214715780135563//1000000000000000000000000000000 -153122921270889696787030507//1000000000000000000000000000000
  70622324334748820758773729//500000000000000000000000000000 41852145376746467382767797//500000000000000000000000000000 19590926036214715780135563//1000000000000000000000000000000 76162787283282909429462111//1000000000000000000000000000000 16312231393624084778028067//500000000000000000000000000000
  69078456592097233297656719//1000000000000000000000000000000 14953179512156923391213343//500000000000000000000000000000 -153122921270889696787030507//1000000000000000000000000000000 16312231393624084778028067//500000000000000000000000000000 16126219794699246465208587//100000000000000000000000000000
A_2 5
  3437311493450039263546468447//500000000000000000000000000000 5245953708800019525099865491//1000000000000000000000000000000 301939033080114508096111407//1000000000000000000000000000000 653413069596138476277731173//1000000000000000000000000000000 16990402445231166732264601//62500000000000000000000000000
  5245953708800019525099865491//1000000000000000000000000000000 2101421409616484457278888787//500000000000000000000000000000 150840633035245409099174337//500000000000000000000000000000 56964177439686912150241697//200000000000000000000000000000 11677414583200730420127037//100000000000000000000000000000
  301939033080114508096111407//1000000000000000000000000000000 150840633035245409099174337//500000000000000000000000000000 14182715379611961135220817//20000000000000000000000000000 -5968904693636837852551123//500000000000000000000000000000 -60931522246050823841704161//100000000000000000000000000000
  653413069596138476277731173//1000000000000000000000000000000 56964177439686912150241697//200000000000000000000000000000 -5968904693636837852551123//500000000000000000000000000000 8601139830783791398955479//20000000000000000000000000000 230878594441199506614381831//1000000000000000000000000000000
  16990402445231166732264601//62500000000000000000000000000 11677414583200730420127037//100000000000000000000000000000 -60931522246050823841704161//100000000000000000000000000000 230878594441199506614381831//1000000000000000000000000000000 186086165171579707524721623//250000000000000000000000000000
A_3 5
  13350409660739926904562885667//500000000000000000000000000000 19240053998869972579320377881//1000000000000000000000000000000 1614109800728938599804145163//1000000000000000000000000000000 360289283542369973962246197//125000000000000000000000000000 95752113939699364275190053//100000000000000000000000000000
  19240053998869972579320377881//1000000000000000000000000000000 14598404674270007339684609559//1000000000000000000000000000000 1410510291522982613915399723//1000000000000000000000000000000 225066014551997135569884909//200000000000000000000000000000 109652204971394355795422943//500000000000000000000000000000
  1614109800728938599804145163//1000000000000000000000000000000 1410510291522982613915399723//1000000000000000000000000000000 759495580974507017272179179//250000000000000000000000000000 188554863711582725519464863//500000000000000000000000000000 -2352878980155996357146279453//1000000000000000000000000000000
  360289283542369973962246197//125000000000000000000000000000 225066014551997135569884909//200000000000000000000000000000 188554863711582725519464863//500000000000000000000000000000 1957281021865018711163373701//1000000000000000000000000000000 309460372264966440202467979//500000000000000000000000000000
  95752113939699364275190053//100000000000000000000000000000 109652204971394355795422943//500000000000000000000000000000 -2352878980155996357146279453//1000000000000000000000000000000 309460372264966440202467979//500000000000000000000000000000 157819307500623736512756439//62500000000000000000000000000
A_4 5
  72433273550159897996048296327//1000000000000000000000000000000 11992824476794995170498281073//250000000000000000000000000000 -756020415340381219306107107//1000000000000000000000000000000 5971718192381054227822166009//1000000000000000000000000000000 36032560561424392297388173//25000000000000000000000000000
  11992824476794995170498281073//250000000000000000000000000000 33416150763060019096243297087//1000000000000000000000000000000 -7959214174283820761932929//31250000000000000000000000000 98217624569952861958710099//50000000000000000000000000000 318148744062410375757362847//1000000000000000000000000000000
  -756020415340381219306107107//1000000000000000000000000000000 -7959214174283820761932929//31250000000000000000000000000 676647315542400463012764107//100000000000000000000000000000 30841955303522060575789899//62500000000000000000000000000 -5758015514573965013213578519//1000000000000000000000000000000
  5971718192381054227822166009//1000000000000000000000000000000 98217624569952861958710099//50000000000000000000000000000 30841955303522060575789899//62500000000000000000000000000 1943874645424015753569679643//500000000000000000000000000000 30864798329655515078644907//31250000000000000000000000000
  36032560561424392297388173//25000000000000000000000000000 318148744062410375757362847//1000000000000000000000000000000 -5758015514573965013213578519//1000000000000000000000000000000 30864798329655515078644907//31250000000000000000000000000 120847571886698487379495969//20000000000000000000000000000
A_5 5
  144911083210900119447277646999//1000000000000000000000000000000 87998713913009824941431810959//1000000000000000000000000000000 -1585585925130191831258249673//1000000000000000000000000000000 13266672928639842791952665393//1000000000000000000000000000000 1820460188954222269061352217//1000000000000000000000000000000
  87998713913009824941431810959//1000000000000000000000000000000 11311091000033954372768051881//200000000000000000000000000000 -378174998351669907941143443//500000000000000000000000000000 97410171007846681141198717//25000000000000000000000000000 -30407553361358941311377113//250000000000000000000000000000
  -1585585925130191831258249673//1000000000000000000000000000000 -378174998351669907941143443//500000000000000000000000000000 12545722332359971748381585903//1000000000000000000000000000000 204687379019585535732621209//200000000000000000000000000000 -10789071111620035827903706689//1000000000000000000000000000000
  13266672928639842791952665393//1000000000000000000000000000000 97410171007846681141198717//25000000000000000000000000000 204687379019585535732621209//200000000000000000000000000000 7630044032760995070973800247//1000000000000000000000000000000 1240753761537077642630791213//1000000000000000000000000000000
  1820460188954222269061352217//1000000000000000000000000000000 -30407553361358941311377113//250000000000000000000000000000 -10789071111620035827903706689//1000000000000000000000000000000 1240753761537077642630791213//1000000000000000000000000000000 10744935364090064407343330633//1000000000000000000000000000000
A_6 5
  215838367318899678472664718319//1000000000000000000000000000000 113842723620599887234908964659//1000000000000000000000000000000 -9804627976509913683226094413//500000000000000000000000000000 7198782902815066814944756479//500000000000000000000000000000 -556299170765744693532463561//250000000000000000000000000000
  113842723620599887234908964659//1000000000000000000000000000000 3139960830960500949754705753//50000000000000000000000000000 -11002671107589899476957343141//1000000000000000000000000000000 1063295794500517290295106891//250000000000000000000000000000 -577798985884997228522216643//500000000000000000000000000000
  -9804627976509913683226094413//500000000000000000000000000000 -11002671107589899476957343141//1000000000000000000000000000000 733073307192795951732186159//40000000000000000000000000000 903405193955412740132193133//1000000000000000000000000000000 -1767206969436246424458870021//125000000000000000000000000000
  7198782902815066814944756479//500000000000000000000000000000 1063295794500517290295106891//250000000000000000000000000000 903405193955412740132193133//1000000000000000000000000000000 3137790622169988725358914661//500000000000000000000000000000 -27819292339578002143546833//50000000000000000000000000000
  -556299170765744693532463561//250000000000000000000000000000 -577798985884997228522216643//500000000000000000000000000000 -1767206969436246424458870021//125000000000000000000000000000 -27819292339578002143546833//50000000000000000000000000000 13862379148899963313939779221//1000000000000000000000000000000
A_7 5
  117963801089200187297949687671//500000000000000000000000000000 26206193651675067567137522443//250000000000000000000000000000 -21543725775500080281168478491//1000000000000000000000000000000 1602547362857025826345734073//100000000000000000000000000000 -8900821973912027402438568807//1000000000000000000000000000000
  26206193651675067567137522443//250000000000000000000000000000 50010812296490197578627485039//1000000000000000000000000000000 -10580909568150013299349484517//1000000000000000000000000000000 3633985004906135028540129827//1000000000000000000000000000000 -2928050625414025521347775263//1000000000000000000000000000000
  -21543725775500080281168478491//1000000000000000000000000000000 -10580909568150013299349484517//1000000000000000000000000000000 20441671997670040307725185223//1000000000000000000000000000000 -398549885484776959234511077//500000000000000000000000000000 -15877876409470001599167564661//1000000000000000000000000000000
  1602547362857025826345734073//100000000000000000000000000000 3633985004906135028540129827//1000000000000000000000000000000 -398549885484776959234511077//500000000000000000000000000000 5903111538701968290492882131//1000000000000000000000000000000 -751349535474805604653949799//1000000000000000000000000000000
  -8900821973912027402438568807//1000000000000000000000000000000 -2928050625414025521347775263//1000000000000000000000000000000 -15877876409470001599167564661//1000000000000000000000000000000 -751349535474805604653949799//1000000000000000000000000000000 8237346151275005000083087733//500000000000000000000000000000
A_8 5
  87542446155899697201377286339//500000000000000000000000000000 6996603440708718837982431149//125000000000000000000000000000 -16110886676040039065163549849//500000000000000000000000000000 1355042256150018830655019047//250000000000000000000000000000 -16578109149110060809725514273//1000000000000000000000000000000
  6996603440708718837982431149//125000000000000000000000000000 19157217399789892033542250533//1000000000000000000000000000000 -10515313782060027713897983971//1000000000000000000000000000000 36661125934669224074881047//500000000000000000000000000000 -5415247883678015662930346997//1000000000000000000000000000000
  -16110886676040039065163549849//500000000000000000000000000000 -10515313782060027713897983971//1000000000000000000000000000000 14324384370800042939378959617//1000000000000000000000000000000 -259008894470132654096695373//500000000000000000000000000000 -4760049951023982190044490807//1000000000000000000000000000000
  1355042256150018830655019047//250000000000000000000000000000 36661125934669224074881047//500000000000000000000000000000 -259008894470132654096695373//500000000000000000000000000000 2745461795222999046339723971//1000000000000000000000000000000 -152109887249105367671306253//500000000000000000000000000000
  -16578109149110060809725514273//1000000000000000000000000000000 -5415247883678015662930346997//1000000000000000000000000000000 -4760049951023982190044490807//1000000000000000000000000000000 -152109887249105367671306253//500000000000000000000000000000 2390268101592524127498459691//250000000000000000000000000000
A_9 5
  69664340822749801911955604039//1000000000000000000000000000000 4812050041192017757745330437//500000000000000000000000000000 -736156590019781107604957497//100000000000000000000000000000 -1020345496984498385791696127//125000000000000000000000000000 -22666236742840115640558600497//1000000000000000000000000000000
  4812050041192017757745330437//500000000000000000000000000000 439632748422198506853715459//100000000000000000000000000000 -1732286760004467133662012637//500000000000000000000000000000 -4734703809286010097731151933//1000000000000000000000000000000 -1625491004974096461692121217//1000000000000000000000000000000
  -736156590019781107604957497//100000000000000000000000000000 -1732286760004467133662012637//500000000000000000000000000000 5642278699539958147298117841//500000000000000000000000000000 3757722171323977704372390279//1000000000000000000000000000000 -6656823954896997889009985717//1000000000000000000000000000000
  -1020345496984498385791696127//125000000000000000000000000000 -4734703809286010097731151933//1000000000000000000000000000000 3757722171323977704372390279//1000000000000000000000000000000 2823696601940025419426380611//500000000000000000000000000000 1176920374721014860586269461//1000000000000000000000000000000
  -22666236742840115640558600497//1000000000000000000000000000000 -1625491004974096461692121217//1000000000000000000000000000000 -6656823954896997889009985717//1000000000000000000000000000000 1176920374721014860586269461//1000000000000000000000000000000 7983587233195027335831405411//500000000000000000000000000000
A_10 5
  0 0 0 0 0
  0 27289467389819975658664481//20000000000000000000000000000 -60115062164277527910773293//100000000000000000000000000000 -43284299561963568287937789//62500000000000000000000000000 1008613270553979736062891101//1000000000000000000000000000000
  0 -60115062164277527910773293//100000000000000000000000000000 4513814831665011586593472279//1000000000000000000000000000000 -924575392571838694285954871//1000000000000000000000000000000 -5710246071489013868217564391//1000000000000000000000000000000
  0 -43284299561963568287937789//62500000000000000000000000000 -924575392571838694285954871//1000000000000000000000000000000 1719271567568026238571324293//1000000000000000000000000000000 2323175070301621259769737//1562500000000000000000000000
  0 1008613270553979736062891101//1000000000000000000000000000000 -5710246071489013868217564391//1000000000000000000000000000000 2323175070301621259769737//1562500000000000000000000000 7745461117745011928333526101//1000000000000000000000000000000
A_11 5
  0 0 0 0 0
  0 130781704820796689883025307//100000000000000000000000000000 1033806927877984810708523543//1000000000000000000000000000000 -1441302669429990620724876413//1000000000000000000000000000000 -107860910151198311402062261//100000000000000000000000000000
  0 1033806927877984810708523543//1000000000000000000000000000000 4814870547892950679690373403//1000000000000000000000000000000 -29748112700049449679052673//40000000000000000000000000000 -2402061614845986279951416581//500000000000000000000000000000
  0 -1441302669429990620724876413//1000000000000000000000000000000 -29748112700049449679052673//40000000000000000000000000000 1175262994678013058351366991//500000000000000000000000000000 1379740054706039756850674647//1000000000000000000000000000000
  0 -107860910151198311402062261//100000000000000000000000000000 -2402061614845986279951416581//500000000000000000000000000000 1379740054706039756850674647//1000000000000000000000000000000 552122374184496791047328721//100000000000000000000000000000
A_12 5
  14128452366385006631666523783//500000000000000000000000000000 6893368857051984188681049759//1000000000000000000000000000000 -17737170958639971618099734593//500000000000000000000000000000 4525962402495991667939782069//1000000000000000000000000000000 18925958964940043886032849767//1000000000000000000000000000000
  6893368857051984188681049759//1000000000000000000000000000000 3142454194221999884997941219//1000000000000000000000000000000 -4165726205604988641539186749//500000000000000000000000000000 -767589575132505627047368709//1000000000000000000000000000000 4014719459017048771798857017//1000000000000000000000000000000
  -17737170958639971618099734593//500000000000000000000000000000 -4165726205604988641539186749//500000000000000000000000000000 3162227999686866834347799581//62500000000000000000000000000 -712240373108256764165443771//125000000000000000000000000000 -29775677706520000333996144129//1000000000000000000000000000000
  4525962402495991667939782069//1000000000000000000000000000000 -767589575132505627047368709//1000000000000000000000000000000 -712240373108256764165443771//125000000000000000000000000000 363840519415599233237462051//100000000000000000000000000000 3832193851572033591342240363//1000000000000000000000000000000
  18925958964940043886032849767//1000000000000000000000000000000 4014719459017048771798857017//1000000000000000000000000000000 -29775677706520000333996144129//1000000000000000000000000000000 3832193851572033591342240363//1000000000000000000000000000000 9662938764730011241379269057//500000000000000000000000000000
A_13 5
  23119153511650086209240563347//1000000000000000000000000000000 -6712341209282018254086211619//1000000000000000000000000000000 -3400404065521997784316793303//200000000000000000000000000000 9961385656222975250073006571//1000000000000000000000000000000 6553070808725945815892402421//1000000000000000000000000000000
  -6712341209282018254086211619//1000000000000000000000000000000 2233237950710019052267059469//500000000000000000000000000000 1680275344256981798836576121//500000000000000000000000000000 -1436449883923004559102484691//250000000000000000000000000000 -433775077127730978521966953//500000000000000000000000000000
  -3400404065521997784316793303//200000000000000000000000000000 1680275344256981798836576121//500000000000000000000000000000 11990276765675003182646350511//500000000000000000000000000000 -2806874735777979636424613699//500000000000000000000000000000 -3802292241562496140694754749//250000000000000000000000000000
  9961385656222975250073006571//1000000000000000000000000000000 -1436449883923004559102484691//250000000000000000000000000000 -2806874735777979636424613699//500000000000000000000000000000 810061264295597156429247461//100000000000000000000000000000 522335397820494857789895227//250000000000000000000000000000
  6553070808725945815892402421//1000000000000000000000000000000 -433775077127730978521966953//500000000000000000000000000000 -3802292241562496140694754749//250000000000000000000000000000 522335397820494857789895227//250000000000000000000000000000 12044919469159976092047221013//1000000000000000000000000000000
A_14 5
  0 0 0 0 0
  0 1209898424044973055137463451//1000000000000000000000000000000 -76776131492583678241824899//1000000000000000000000000000000 -617705875358490863141292081//500000000000000000000000000000 1154146624333075432949487//40000000000000000000000000000
  0 -76776131492583678241824899//1000000000000000000000000000000 4651910000722059265745395661//1000000000000000000000000000000 -465545228140538393177833017//1000000000000000000000000000000 -101984447888780920295111289//20000000000000000000000000000
  0 -617705875358490863141292081//500000000000000000000000000000 -465545228140538393177833017//1000000000000000000000000000000 80214832501721706965475299//40000000000000000000000000000 881222408383813151064419031//1000000000000000000000000000000
  0 1154146624333075432949487//40000000000000000000000000000 -101984447888780920295111289//20000000000000000000000000000 881222408383813151064419031//1000000000000000000000000000000 6107574655361049315011581181//1000000000000000000000000000000


==> 18D.txt <==
dimension 18
gegenbauer_degree 14
kernel_degree 4
x0 8//9
c 1//17
lambda 4469585431552513819057102738018787//250000000000000000000000000000
beta 5
  250000000125003535537457093299//250000000000000000000000000000
  430650963931865974848818759779//500000000000000000000000000000
  3474616734026951204293279//1953125000000000000000000000
  79871516154858420802368492889//1000000000000000000000000000000
  58911205371426766516961744247//1000000000000000000000000000000
A_0 5
  55933599229401428669855527//1000000000000000000000000000000 12043929206138137688444983//250000000000000000000000000000 99506083726854519801177//1000000000000000000000000000000 1116875343054296633869757//250000000000000000000000000000 164755787485978303365803//50000000000000000000000000000
  12043929206138137688444983//250000000000000000000000000000 41806117811243029064318641//1000000000000000000000000000000 25539344180418621859669//50000000000000000000000000000 87869701376768430623869//25000000000000000000000000000 475991972724555478302991//200000000000000000000000000000
  99506083726854519801177//1000000000000000000000000000000 25539344180418621859669//50000000000000000000000000000 1319764481282902861436629//500000000000000000000000000000 -328977147882823653881089//200000000000000000000000000000 -522677837529208742379061//125000000000000000000000000000
  1116875343054296633869757//250000000000000000000000000000 87869701376768430623869//25000000000000000000000000000 -328977147882823653881089//200000000000000000000000000000 1942514005111190590851233//1000000000000000000000000000000 3311293276118181334137981//1000000000000000000000000000000
  164755787485978303365803//50000000000000000000000000000 475991972724555478302991//200000000000000000000000000000 -522677837529208742379061//125000000000000000000000000000 3311293276118181334137981//1000000000000000000000000000000 187362748980377388027259//25000000000000000000000000000
A_1 5
  19403223556845138111046961//25000000000000000000000000000 615950771374413820756692779//1000000000000000000000000000000 16666154165805542600045061//200000000000000000000000000000 50308255017195905304517301//500000000000000000000000000000 8736569975026119347068779//250000000000000000000000000000
  615950771374413820756692779//1000000000000000000000000000000 25229360331625973682186699//50000000000000000000000000000 1431415129262302247084633//15625000000000000000000000000 67365389058072126857301931//1000000000000000000000000000000 7253630545728876025430243//1000000000000000000000000000000
  16666154165805542600045061//200000000000000000000000000000 1431415129262302247084633//15625000000000000000000000000 71649335512546161550207507//500000000000000000000000000000 796616924013542056692253//50000000000000000000000000000 -95606482965904238355711097//1000000000000000000000000000000
  50308255017195905304517301//500000000000000000000000000000 67365389058072126857301931//1000000000000000000000000000000 796616924013542056692253//50000000000000000000000000000 9911581305565099188808923//200000000000000000000000000000 11925983609665513332740891//500000000000000000000000000000
  8736569975026119347068779//250000000000000000000000000000 7253630545728876025430243//1000000000000000000000000000000 -95606482965904238355711097//1000000000000000000000000000000 11925983609665513332740891//500000000000000000000000000000 25073741262923697810430003//250000000000000000000000000000
A_2 5
  2505174949150988628165146233//500000000000000000000000000000 3743275553907995481413935801//1000000000000000000000000000000 60171561762565206161380443//200000000000000000000000000000 57524489178787349000332603//100000000000000000000000000000 12245592807991033537049889//100000000000000000000000000000
  3743275553907995481413935801//1000000000000000000000000000000 601155535859799219194301683//200000000000000000000000000000 290309535650525631625349563//1000000000000000000000000000000 24464314637685539054058873//125000000000000000000000000000 -11898243534258575244239977//1000000000000000000000000000000
  60171561762565206161380443//200000000000000000000000000000 290309535650525631625349563//1000000000000000000000000000000 399119293789897671138361923//1000000000000000000000000000000 -33686041434596779808129257//1000000000000000000000000000000 -180457518021497889953510959//500000000000000000000000000000
  57524489178787349000332603//100000000000000000000000000000 24464314637685539054058873//125000000000000000000000000000 -33686041434596779808129257//1000000000000000000000000000000 206460303648756898510085023//500000000000000000000000000000 41076507654080813755739483//200000000000000000000000000000
  12245592807991033537049889//100000000000000000000000000000 -11898243534258575244239977//1000000000000000000000000000000 -180457518021497889953510959//500000000000000000000000000000 41076507654080813755739483//200000000000000000000000000000 92504801514197834821502149//200000000000000000000000000000
A_3 5
  10230820321264971017617990403//500000000000000000000000000000 14343646465640051608267636819//1000000000000000000000000000000 585690949947487056558041913//500000000000000000000000000000 1169558266317524112251755417//500000000000000000000000000000 88431266719311092112266213//200000000000000000000000000000
  14343646465640051608267636819//1000000000000000000000000000000 2144450277290018510107686049//200000000000000000000000000000 1003338291258983569767765451//1000000000000000000000000000000 822976392769159467100280939//1000000000000000000000000000000 -1718888316535069894453169//40000000000000000000000000000
  585690949947487056558041913//500000000000000000000000000000 1003338291258983569767765451//1000000000000000000000000000000 2512416206200023521757893707//1000000000000000000000000000000 195681559150148787861110837//500000000000000000000000000000 -1882252885612026547085913957//1000000000000000000000000000000
  1169558266317524112251755417//500000000000000000000000000000 822976392769159467100280939//1000000000000000000000000000000 195681559150148787861110837//500000000000000000000000000000 212607606208251666552215867//125000000000000000000000000000 458923702150181783071301//1000000000000000000000000000
  88431266719311092112266213//200000000000000000000000000000 -1718888316535069894453169//40000000000000000000000000000 -1882252885612026547085913957//1000000000000000000000000000000 458923702150181783071301//1000000000000000000000000000 984207706602997809684488489//500000000000000000000000000000
A_4 5
  58430115630710123325986814179//1000000000000000000000000000000 1524619014614800436507868987//40000000000000000000000000000 63197755372686267515558911//125000000000000000000000000000 185939214947595446371974257//31250000000000000000000000000 402962621831438596865779303//1000000000000000000000000000000
  1524619014614800436507868987//40000000000000000000000000000 27026091276209990832150232627//1000000000000000000000000000000 139133004445666226729406437//500000000000000000000000000000 144637661995252114077485531//125000000000000000000000000000 -195393835112072603552329521//500000000000000000000000000000
  63197755372686267515558911//125000000000000000000000000000 139133004445666226729406437//500000000000000000000000000000 4530999374603984127653654767//1000000000000000000000000000000 212469505408179680952069419//500000000000000000000000000000 -4037220274449000812606716881//1000000000000000000000000000000
  185939214947595446371974257//31250000000000000000000000000 144637661995252114077485531//125000000000000000000000000000 212469505408179680952069419//500000000000000000000000000000 1158505403711509005554871287//250000000000000000000000000000 1084599837002960410903883843//1000000000000000000000000000000
  402962621831438596865779303//1000000000000000000000000000000 -195393835112072603552329521//500000000000000000000000000000 -4037220274449000812606716881//1000000000000000000000000000000 1084599837002960410903883843//1000000000000000000000000000000 443320171528203084289934019//100000000000000000000000000000
A_5 5
  124594480894699563710304763559//1000000000000000000000000000000 18462515047254982262005952657//250000000000000000000000000000 -178365775119087989499670543//100000000000000000000000000000 12442607301609741534218399637//1000000000000000000000000000000 106677756626202649827431313//200000000000000000000000000000
  18462515047254982262005952657//250000000000000000000000000000 47003989245770073378476560647//1000000000000000000000000000000 -356972057279745544764668369//250000000000000000000000000000 656078905806167283663433583//200000000000000000000000000000 -167257522312017349394766861//500000000000000000000000000000
  -178365775119087989499670543//100000000000000000000000000000 -356972057279745544764668369//250000000000000000000000000000 6874958777879965263148038087//500000000000000000000000000000 2092436108514076140477232813//1000000000000000000000000000000 -2239597769477982781368201529//200000000000000000000000000000
  12442607301609741534218399637//1000000000000000000000000000000 656078905806167283663433583//200000000000000000000000000000 2092436108514076140477232813//1000000000000000000000000000000 773680015027794198805683579//100000000000000000000000000000 83882768215276141108196249//200000000000000000000000000000
  106677756626202649827431313//200000000000000000000000000000 -167257522312017349394766861//500000000000000000000000000000 -2239597769477982781368201529//200000000000000000000000000000 83882768215276141108196249//200000000000000000000000000000 10731511803799942920728980283//1000000000000000000000000000000
A_6 5
  99215586934500189808370107827//500000000000000000000000000000 21060235041120035597860957809//200000000000000000000000000000 -109542521886959169300857147//8000000000000000000000000000 4503026072692503270659562667//250000000000000000000000000000 -2620169666375913880544777733//1000000000000000000000000000000
  21060235041120035597860957809//200000000000000000000000000000 60656822353870107718039827449//1000000000000000000000000000000 -4475558966619441953154840373//500000000000000000000000000000 3399613232730014938201653351//1000000000000000000000000000000 -1345570507418983479857448587//1000000000000000000000000000000
  -109542521886959169300857147//8000000000000000000000000000 -4475558966619441953154840373//500000000000000000000000000000 1587865488061003646686441633//100000000000000000000000000000 772661852387516436214669323//500000000000000000000000000000 -2589497863126004517887172721//200000000000000000000000000000
  4503026072692503270659562667//250000000000000000000000000000 3399613232730014938201653351//1000000000000000000000000000000 772661852387516436214669323//500000000000000000000000000000 10238820891269972922708702141//1000000000000000000000000000000 -422826873091937636861263881//1000000000000000000000000000000
  -2620169666375913880544777733//1000000000000000000000000000000 -1345570507418983479857448587//1000000000000000000000000000000 -2589497863126004517887172721//200000000000000000000000000000 -422826873091937636861263881//1000000000000000000000000000000 12782161758289983180606467179//1000000000000000000000000000000
A_7 5
  59853719707974867994107233637//250000000000000000000000000000 53215687741499865702945905907//500000000000000000000000000000 -24911174936949903006426683443//1000000000000000000000000000000 19711516156329871741994032343//1000000000000000000000000000000 -2976754479513498925397578241//500000000000000000000000000000
  53215687741499865702945905907//500000000000000000000000000000 5030497569550986673939897501//100000000000000000000000000000 -12880672451809897048678558561//1000000000000000000000000000000 564641696262695471919993769//100000000000000000000000000000 -51303777012649982397200819//50000000000000000000000000000
  -24911174936949903006426683443//1000000000000000000000000000000 -12880672451809897048678558561//1000000000000000000000000000000 14795172851034964352818258967//500000000000000000000000000000 127918204791246858887443993//62500000000000000000000000000 -11075926352299979904054525071//500000000000000000000000000000
  19711516156329871741994032343//1000000000000000000000000000000 564641696262695471919993769//100000000000000000000000000000 127918204791246858887443993//62500000000000000000000000000 6242761849279949006214914861//1000000000000000000000000000000 -1598707570807998967152496279//500000000000000000000000000000
  -2976754479513498925397578241//500000000000000000000000000000 -51303777012649982397200819//50000000000000000000000000000 -11075926352299979904054525071//500000000000000000000000000000 -1598707570807998967152496279//500000000000000000000000000000 20641982934909977733360514807//1000000000000000000000000000000
A_8 5
  98797539041650094567605962649//500000000000000000000000000000 14409625258662029839639572441//200000000000000000000000000000 -33023679906730173979310197339//1000000000000000000000000000000 7456190994224997777158697253//500000000000000000000000000000 -10486231382659825211245742933//1000000000000000000000000000000
  14409625258662029839639572441//200000000000000000000000000000 3589142679835011984846738429//125000000000000000000000000000 -572224165087204427492980557//40000000000000000000000000000 150051759805937523953105257//62500000000000000000000000000 -92986373321517625889353483//40000000000000000000000000000
  -33023679906730173979310197339//1000000000000000000000000000000 -572224165087204427492980557//40000000000000000000000000000 403263732298245211956029//19531250000000000000000000 -3813052257029851248982933//500000000000000000000000000000 -117822111633300003988698609//10000000000000000000000000000
  7456190994224997777158697253//500000000000000000000000000000 150051759805937523953105257//62500000000000000000000000000 -3813052257029851248982933//500000000000000000000000000000 2665751715267481256491839867//500000000000000000000000000000 -272440276735742215180867003//125000000000000000000000000000
  -10486231382659825211245742933//1000000000000000000000000000000 -92986373321517625889353483//40000000000000000000000000000 -117822111633300003988698609//10000000000000000000000000000 -272440276735742215180867003//125000000000000000000000000000 3339612213697481189922145389//250000000000000000000000000000
A_9 5
  21319482720659995250046608507//200000000000000000000000000000 5820171493364998064664943967//250000000000000000000000000000 -2802785508542486860357270279//125000000000000000000000000000 -733301287731639689635349993//1000000000000000000000000000000 -108735696059681014796998967//8000000000000000000000000000
  5820171493364998064664943967//250000000000000000000000000000 7625530341530045074936916571//1000000000000000000000000000000 -3876841237915496379015305789//500000000000000000000000000000 -1663077483924487939964494833//500000000000000000000000000000 -1216127089807040100046794227//1000000000000000000000000000000
  -2802785508542486860357270279//125000000000000000000000000000 -3876841237915496379015305789//500000000000000000000000000000 477805715669747334506600737//25000000000000000000000000000 1863680634786479058162569433//500000000000000000000000000000 -4579372326607947067536617179//500000000000000000000000000000
  -733301287731639689635349993//1000000000000000000000000000000 -1663077483924487939964494833//500000000000000000000000000000 1863680634786479058162569433//500000000000000000000000000000 883473606903386416074046663//200000000000000000000000000000 -1769314149849996494133598221//1000000000000000000000000000000
  -108735696059681014796998967//8000000000000000000000000000 -1216127089807040100046794227//1000000000000000000000000000000 -4579372326607947067536617179//500000000000000000000000000000 -1769314149849996494133598221//1000000000000000000000000000000 1261037020752993684081339349//100000000000000000000000000000
A_10 5
  0 0 0 0 0
  0 2233056013468047189318837801//1000000000000000000000000000000 -231089420255705641465115443//100000000000000000000000000000 -786002150157026374130419349//1000000000000000000000000000000 577284926732809035395927147//200000000000000000000000000000
  0 -231089420255705641465115443//100000000000000000000000000000 9314430795201061930576765709//1000000000000000000000000000000 -1279308961041984909724287189//1000000000000000000000000000000 -11048433299180008579699139103//1000000000000000000000000000000
  0 -786002150157026374130419349//1000000000000000000000000000000 -1279308961041984909724287189//1000000000000000000000000000000 164432634608399845409694493//100000000000000000000000000000 429340905616985152249517809//250000000000000000000000000000
  0 577284926732809035395927147//200000000000000000000000000000 -11048433299180008579699139103//1000000000000000000000000000000 429340905616985152249517809//250000000000000000000000000000 6761991889314964338778235879//500000000000000000000000000000
A_11 5
  0 0 0 0 0
  0 194486203432301703001441203//200000000000000000000000000000 354574025278702021287951349//500000000000000000000000000000 -1038851711815011405325418231//1000000000000000000000000000000 -362539852399712430997250997//500000000000000000000000000000
  0 354574025278702021287951349//500000000000000000000000000000 711957229298603937179314101//200000000000000000000000000000 -76920153635831538391862191//100000000000000000000000000000 -3810702099580023155863125251//1000000000000000000000000000000
  0 -1038851711815011405325418231//1000000000000000000000000000000 -76920153635831538391862191//100000000000000000000000000000 362701034878000087955562249//200000000000000000000000000000 42651878086313575526431299//31250000000000000000000000000
  0 -362539852399712430997250997//500000000000000000000000000000 -3810702099580023155863125251//1000000000000000000000000000000 42651878086313575526431299//31250000000000000000000000000 4757699554892037845260413897//1000000000000000000000000000000
A_12 5
  0 0 0 0 0
  0 711019370310991531151377683//500000000000000000000000000000 1004780603758989135730315947//1000000000000000000000000000000 -35903393799819755670908161//20000000000000000000000000000 -256374374682794653014864883//200000000000000000000000000000
  0 1004780603758989135730315947//1000000000000000000000000000000 202736153087838796314078277//40000000000000000000000000000 -107745859232187672796553033//125000000000000000000000000000 -5194646867338971709850735547//1000000000000000000000000000000
  0 -35903393799819755670908161//20000000000000000000000000000 -107745859232187672796553033//125000000000000000000000000000 109467585063279130273598861//40000000000000000000000000000 799104509990981856259961267//500000000000000000000000000000
  0 -256374374682794653014864883//200000000000000000000000000000 -5194646867338971709850735547//1000000000000000000000000000000 799104509990981856259961267//500000000000000000000000000000 5874804090058955166044200357//1000000000000000000000000000000
A_13 5
  24316402752339976483144757267//500000000000000000000000000000 -3563491542813987586098121837//500000000000000000000000000000 -17306299255729925446450843131//500000000000000000000000000000 5888965265629964236236805253//500000000000000000000000000000 5909559593786983829395951213//1000000000000000000000000000000
  -3563491542813987586098121837//500000000000000000000000000000 1383581678603128598465603//390625000000000000000000000 760667162248254547332000601//250000000000000000000000000000 -464764299021899588239997033//100000000000000000000000000000 242386437766639205174003577//500000000000000000000000000000
  -17306299255729925446450843131//500000000000000000000000000000 760667162248254547332000601//250000000000000000000000000000 37381295275589771686049777909//1000000000000000000000000000000 -6128708604412986706557756853//1000000000000000000000000000000 -7845831486924995003387136033//500000000000000000000000000000
  5888965265629964236236805253//500000000000000000000000000000 -464764299021899588239997033//100000000000000000000000000000 -6128708604412986706557756853//1000000000000000000000000000000 6826376492372974953403277781//1000000000000000000000000000000 90401532131533080308734663//250000000000000000000000000000
  5909559593786983829395951213//1000000000000000000000000000000 242386437766639205174003577//500000000000000000000000000000 -7845831486924995003387136033//500000000000000000000000000000 90401532131533080308734663//250000000000000000000000000000 1184277020741005922827086197//100000000000000000000000000000
A_14 5
  0 0 0 0 0
  0 3049261203447976462706863319//1000000000000000000000000000000 -1120824221622252718721852823//250000000000000000000000000000 -1833415965476013110170355753//1000000000000000000000000000000 4184227618746003224661246939//1000000000000000000000000000000
  0 -1120824221622252718721852823//250000000000000000000000000000 1767404240733009783875572087//100000000000000000000000000000 398460005692121569069770877//1000000000000000000000000000000 -872575249784001688847867177//50000000000000000000000000000
  0 -1833415965476013110170355753//1000000000000000000000000000000 398460005692121569069770877//1000000000000000000000000000000 44940508575560007068808761//20000000000000000000000000000 4888160403449684213683457//125000000000000000000000000000
  0 4184227618746003224661246939//1000000000000000000000000000000 -872575249784001688847867177//50000000000000000000000000000 4888160403449684213683457//125000000000000000000000000000 3553344155759991298649165441//200000000000000000000000000000


==> 19D.txt <==
dimension 19
gegenbauer_degree 14
kernel_degree 4
x0 9//10
c 1//19
lambda 1618903740750003806353571632049123//62500000000000000000000000000
beta 5
  500000000250017155279720142019//500000000000000000000000000000
  88888939859121956232097443047//100000000000000000000000000000
  195821667256228509970124909//125000000000000000000000000000
  5307853195981924754354655441//100000000000000000000000000000
  57786181785879487474719068603//1000000000000000000000000000000
A_0 5
  1544254880368597156471931//40000000000000000000000000000 17158397389950838380569459//500000000000000000000000000000 60479713037601992450941//1000000000000000000000000000000 2049169549519187637682317//1000000000000000000000000000000 2230914829902797421926319//1000000000000000000000000000000
  17158397389950838380569459//500000000000000000000000000000 30631598724201540208157731//1000000000000000000000000000000 157968700327432464255833//500000000000000000000000000000 1591090918051556701861401//1000000000000000000000000000000 1602550107609539623854411//1000000000000000000000000000000
  60479713037601992450941//1000000000000000000000000000000 157968700327432464255833//500000000000000000000000000000 1414156726792705044839803//1000000000000000000000000000000 -724712128675291964595197//1000000000000000000000000000000 -12881448027979671059647//6250000000000000000000000000
  2049169549519187637682317//1000000000000000000000000000000 1591090918051556701861401//1000000000000000000000000000000 -724712128675291964595197//1000000000000000000000000000000 380587300177014065836839//500000000000000000000000000000 1324132528241286657548203//1000000000000000000000000000000
  2230914829902797421926319//1000000000000000000000000000000 1602550107609539623854411//1000000000000000000000000000000 -12881448027979671059647//6250000000000000000000000000 1324132528241286657548203//1000000000000000000000000000000 822368788669115852666367//250000000000000000000000000000
A_1 5
  575754054223895362277221421//1000000000000000000000000000000 458099066691991409046150273//1000000000000000000000000000000 46087395705120893382418527//1000000000000000000000000000000 400503104471180486239527//7812500000000000000000000000 9117923605784657834876749//500000000000000000000000000000
  458099066691991409046150273//1000000000000000000000000000000 372885117621792455414268159//1000000000000000000000000000000 6165941518951708903764917//125000000000000000000000000000 3266005299683079425317403//100000000000000000000000000000 2982427656036619825462183//1000000000000000000000000000000
  46087395705120893382418527//1000000000000000000000000000000 6165941518951708903764917//125000000000000000000000000000 74586776741364066369262341//1000000000000000000000000000000 5388351289250861970909491//1000000000000000000000000000000 -5272257869848936587306497//100000000000000000000000000000
  400503104471180486239527//7812500000000000000000000000 3266005299683079425317403//100000000000000000000000000000 5388351289250861970909491//1000000000000000000000000000000 6161956232116723308966867//250000000000000000000000000000 2566790068732194625697013//200000000000000000000000000000
  9117923605784657834876749//500000000000000000000000000000 2982427656036619825462183//1000000000000000000000000000000 -5272257869848936587306497//100000000000000000000000000000 2566790068732194625697013//200000000000000000000000000000 13849961346413677952242911//250000000000000000000000000000
A_2 5
  1963090391107487863541865461//500000000000000000000000000000 2934238642197990513236246857//1000000000000000000000000000000 5286945645220893291731643//40000000000000000000000000000 84432607081421112234941543//250000000000000000000000000000 83098992836151890324517557//1000000000000000000000000000000
  2934238642197990513236246857//1000000000000000000000000000000 2371785418834992738612866587//1000000000000000000000000000000 19672149063652494080934047//100000000000000000000000000000 80130742305652931945141317//1000000000000000000000000000000 -8204661399884072356830117//200000000000000000000000000000
  5286945645220893291731643//40000000000000000000000000000 19672149063652494080934047//100000000000000000000000000000 239865633751602223763617727//1000000000000000000000000000000 -84611861632921345203831091//1000000000000000000000000000000 -28999713709775402356684709//125000000000000000000000000000
  84432607081421112234941543//250000000000000000000000000000 80130742305652931945141317//1000000000000000000000000000000 -84611861632921345203831091//1000000000000000000000000000000 1929788365568765972370197//8000000000000000000000000000 150273726093985574996076773//1000000000000000000000000000000
  83098992836151890324517557//1000000000000000000000000000000 -8204661399884072356830117//200000000000000000000000000000 -28999713709775402356684709//125000000000000000000000000000 150273726093985574996076773//1000000000000000000000000000000 144114770996945957063112799//500000000000000000000000000000
A_3 5
  3370844707567989110788881713//200000000000000000000000000000 1182953587280999088865778789//100000000000000000000000000000 514977831601539826720373177//1000000000000000000000000000000 1379574683258017942683761861//1000000000000000000000000000000 14817820390439890003375113//62500000000000000000000000000
  1182953587280999088865778789//100000000000000000000000000000 354085290451321307173664299//40000000000000000000000000000 115380559490791226594726677//200000000000000000000000000000 84128192296522505596975179//250000000000000000000000000000 -145483221448466392872959317//1000000000000000000000000000000
  514977831601539826720373177//1000000000000000000000000000000 115380559490791226594726677//200000000000000000000000000000 745524066337481805443644873//500000000000000000000000000000 1415093082297028595628277//62500000000000000000000000000 -306213939171999492168497627//250000000000000000000000000000
  1379574683258017942683761861//1000000000000000000000000000000 84128192296522505596975179//250000000000000000000000000000 1415093082297028595628277//62500000000000000000000000000 1090258218708040681749248007//1000000000000000000000000000000 404313969590701619068595049//1000000000000000000000000000000
  14817820390439890003375113//62500000000000000000000000000 -145483221448466392872959317//1000000000000000000000000000000 -306213939171999492168497627//250000000000000000000000000000 404313969590701619068595049//1000000000000000000000000000000 26453491937260133853208293//20000000000000000000000000000
A_4 5
  50441016100429832328310162339//1000000000000000000000000000000 6627126116562000400209475543//200000000000000000000000000000 -671914299413898583488318231//1000000000000000000000000000000 1007644834162270622698080837//250000000000000000000000000000 418056777868480824707290019//1000000000000000000000000000000
  6627126116562000400209475543//200000000000000000000000000000 4782709732768019410100815953//200000000000000000000000000000 57453083517914672686486369//250000000000000000000000000000 51812661448233120921938941//200000000000000000000000000000 -4402138715899641732271331//6250000000000000000000000000
  -671914299413898583488318231//1000000000000000000000000000000 57453083517914672686486369//250000000000000000000000000000 2984670469300992018893199861//1000000000000000000000000000000 -294232751726709718223819337//500000000000000000000000000000 -176462316748623400104874229//62500000000000000000000000000
  1007644834162270622698080837//250000000000000000000000000000 51812661448233120921938941//200000000000000000000000000000 -294232751726709718223819337//500000000000000000000000000000 1716888155973996131117232737//500000000000000000000000000000 1298926554802991679501746893//1000000000000000000000000000000
  418056777868480824707290019//1000000000000000000000000000000 -4402138715899641732271331//6250000000000000000000000000 -176462316748623400104874229//62500000000000000000000000000 1298926554802991679501746893//1000000000000000000000000000000 1583671030993977853430484631//500000000000000000000000000000
A_5 5
  112732412658299624579899358891//1000000000000000000000000000000 16999182601837491406270467041//250000000000000000000000000000 -3440808630545991662879158779//1000000000000000000000000000000 425640603778801306870221867//50000000000000000000000000000 25307581858333854285172107//125000000000000000000000000000
  16999182601837491406270467041//250000000000000000000000000000 177087197013120240325431903//4000000000000000000000000000 -437066640872502393269116683//250000000000000000000000000000 164164780182751554063170569//125000000000000000000000000000 -807627815173698505424308171//1000000000000000000000000000000
  -3440808630545991662879158779//1000000000000000000000000000000 -437066640872502393269116683//250000000000000000000000000000 8762616045602067075739834941//1000000000000000000000000000000 104503479606017272237770311//250000000000000000000000000000 -7326425491770976454222392147//1000000000000000000000000000000
  425640603778801306870221867//50000000000000000000000000000 164164780182751554063170569//125000000000000000000000000000 104503479606017272237770311//250000000000000000000000000000 615361407154504963892669377//100000000000000000000000000000 203900911619210359916760387//200000000000000000000000000000
  25307581858333854285172107//125000000000000000000000000000 -807627815173698505424308171//1000000000000000000000000000000 -7326425491770976454222392147//1000000000000000000000000000000 203900911619210359916760387//200000000000000000000000000000 7346954060425934363219036543//1000000000000000000000000000000
A_6 5
  187872134892600006350758048209//1000000000000000000000000000000 51535775990049860416296813217//500000000000000000000000000000 -2980683000439986195379178761//200000000000000000000000000000 7385586924924979723665673681//500000000000000000000000000000 -141316156049025514619002379//200000000000000000000000000000
  51535775990049860416296813217//500000000000000000000000000000 31077044259729831643423157651//500000000000000000000000000000 -1539140039529782274843323193//200000000000000000000000000000 766872596530486754247647177//500000000000000000000000000000 -11283515682374705978817559//6250000000000000000000000000
  -2980683000439986195379178761//200000000000000000000000000000 -1539140039529782274843323193//200000000000000000000000000000 697676029301247730941988493//62500000000000000000000000000 -597551836592485214034727297//500000000000000000000000000000 -4603494585381472705109503413//500000000000000000000000000000
  7385586924924979723665673681//500000000000000000000000000000 766872596530486754247647177//500000000000000000000000000000 -597551836592485214034727297//500000000000000000000000000000 4783882013297000306889765053//500000000000000000000000000000 199667847290496750880439083//125000000000000000000000000000
  -141316156049025514619002379//200000000000000000000000000000 -11283515682374705978817559//6250000000000000000000000000 -4603494585381472705109503413//500000000000000000000000000000 199667847290496750880439083//125000000000000000000000000000 9511103560864920983121098317//1000000000000000000000000000000
A_7 5
  59543463502874935220997243581//250000000000000000000000000000 14087122024162507561835715977//125000000000000000000000000000 -11957905279545011078993471447//500000000000000000000000000000 4268976842770006306429841989//250000000000000000000000000000 -5673887833187327374232011//1250000000000000000000000000
  14087122024162507561835715977//125000000000000000000000000000 28583616518090031240209119879//500000000000000000000000000000 -49850369972639866567279457//4000000000000000000000000000 205515269493004096615865399//50000000000000000000000000000 -1100360341033032879319647321//1000000000000000000000000000000
  -11957905279545011078993471447//500000000000000000000000000000 -49850369972639866567279457//4000000000000000000000000000 19428762681079900853553821193//1000000000000000000000000000000 1081430959748035290448961189//1000000000000000000000000000000 -13775067021499972010330158787//1000000000000000000000000000000
  4268976842770006306429841989//250000000000000000000000000000 205515269493004096615865399//50000000000000000000000000000 1081430959748035290448961189//1000000000000000000000000000000 206430189160340506019017929//31250000000000000000000000000 -504740384904499068729169079//250000000000000000000000000000
  -5673887833187327374232011//1250000000000000000000000000 -1100360341033032879319647321//1000000000000000000000000000000 -13775067021499972010330158787//1000000000000000000000000000000 -504740384904499068729169079//250000000000000000000000000000 6565172574919988227274072593//500000000000000000000000000000
A_8 5
  205947818451699851225549922853//1000000000000000000000000000000 5202620354119375494055639797//62500000000000000000000000000 -6569241340134022248211178397//200000000000000000000000000000 8625070784434875458914217699//500000000000000000000000000000 -1296933275392478122835800189//250000000000000000000000000000
  5202620354119375494055639797//62500000000000000000000000000 7303468267184005280917539931//200000000000000000000000000000 -14559648064420069160346710499//1000000000000000000000000000000 3631134518505890710742863033//1000000000000000000000000000000 -1206369204338968822894985317//1000000000000000000000000000000
  -6569241340134022248211178397//200000000000000000000000000000 -14559648064420069160346710499//1000000000000000000000000000000 16559852941970110361784319783//1000000000000000000000000000000 -821902365811500011293476491//500000000000000000000000000000 -1918858491789411726980249029//200000000000000000000000000000
  8625070784434875458914217699//500000000000000000000000000000 3631134518505890710742863033//1000000000000000000000000000000 -821902365811500011293476491//500000000000000000000000000000 575015449154699303513187949//100000000000000000000000000000 -1012502272459933453072405073//1000000000000000000000000000000
  -1296933275392478122835800189//250000000000000000000000000000 -1206369204338968822894985317//1000000000000000000000000000000 -1918858491789411726980249029//200000000000000000000000000000 -1012502272459933453072405073//1000000000000000000000000000000 2058978000712004577903953111//200000000000000000000000000000
A_9 5
  2363745807425993150048971127//20000000000000000000000000000 6488757350831984243323338921//200000000000000000000000000000 -18038316105519929825050895737//1000000000000000000000000000000 4660554322892941583064629191//1000000000000000000000000000000 -11387578395559866054230819691//1000000000000000000000000000000
  6488757350831984243323338921//200000000000000000000000000000 1113176858535995407916949687//100000000000000000000000000000 -6343533702864970917306759217//1000000000000000000000000000000 -1368206151799994347989020419//1000000000000000000000000000000 -1185836582693501131369451389//500000000000000000000000000000
  -18038316105519929825050895737//1000000000000000000000000000000 -6343533702864970917306759217//1000000000000000000000000000000 11135612799140101177692864139//1000000000000000000000000000000 210755119016933486237482853//250000000000000000000000000000 -2869889752375046594435734969//500000000000000000000000000000
  4660554322892941583064629191//1000000000000000000000000000000 -1368206151799994347989020419//1000000000000000000000000000000 210755119016933486237482853//250000000000000000000000000000 1840419732667000864854262321//500000000000000000000000000000 -524400542205001331398117123//500000000000000000000000000000
  -11387578395559866054230819691//1000000000000000000000000000000 -1185836582693501131369451389//500000000000000000000000000000 -2869889752375046594435734969//500000000000000000000000000000 -524400542205001331398117123//500000000000000000000000000000 2089173537606258770167975431//250000000000000000000000000000
A_10 5
  0 0 0 0 0
  0 160742495665597471370615319//100000000000000000000000000000 -1089051443070492767977519351//500000000000000000000000000000 -815999032864178586627259669//1000000000000000000000000000000 84946227217199377951416287//40000000000000000000000000000
  0 -1089051443070492767977519351//500000000000000000000000000000 461911441605449878822610523//50000000000000000000000000000 -12116945475471779118445123//20000000000000000000000000000 -241452926565725160513701759//25000000000000000000000000000
  0 -815999032864178586627259669//1000000000000000000000000000000 -12116945475471779118445123//20000000000000000000000000000 718143121447482036465819887//500000000000000000000000000000 450893578673050880037324347//500000000000000000000000000000
  0 84946227217199377951416287//40000000000000000000000000000 -241452926565725160513701759//25000000000000000000000000000 450893578673050880037324347//500000000000000000000000000000 1046324162051999756501925469//100000000000000000000000000000
A_11 5
  0 0 0 0 0
  0 347699012453200832573268689//500000000000000000000000000000 90884541809771174812331607//250000000000000000000000000000 -393552229127849308130922273//500000000000000000000000000000 -100698033541120807060541003//250000000000000000000000000000
  0 90884541809771174812331607//250000000000000000000000000000 686277725976007827841473791//250000000000000000000000000000 -507482149370799471817752857//1000000000000000000000000000000 -3054974736634034744241470701//1000000000000000000000000000000
  0 -393552229127849308130922273//500000000000000000000000000000 -507482149370799471817752857//1000000000000000000000000000000 1371714663261040178917993087//1000000000000000000000000000000 908567835076121488951177877//1000000000000000000000000000000
  0 -100698033541120807060541003//250000000000000000000000000000 -3054974736634034744241470701//1000000000000000000000000000000 908567835076121488951177877//1000000000000000000000000000000 769502872041204523774802961//200000000000000000000000000000
A_12 5
  0 0 0 0 0
  0 1221978694015992779331196879//1000000000000000000000000000000 217446272745195698001182839//200000000000000000000000000000 -174694154282500236986134493//125000000000000000000000000000 -295185984790994055028017719//250000000000000000000000000000
  0 217446272745195698001182839//200000000000000000000000000000 4331100892954986687230152893//1000000000000000000000000000000 -914782834737015914325576701//1000000000000000000000000000000 -4395140902405984811459470443//1000000000000000000000000000000
  0 -174694154282500236986134493//125000000000000000000000000000 -914782834737015914325576701//1000000000000000000000000000000 2033029834411009197068919587//1000000000000000000000000000000 685735528755006058784916409//500000000000000000000000000000
  0 -295185984790994055028017719//250000000000000000000000000000 -4395140902405984811459470443//1000000000000000000000000000000 685735528755006058784916409//500000000000000000000000000000 4915502670291982178809197411//1000000000000000000000000000000
A_13 5
  8156338533483707838376008437//125000000000000000000000000000 -339809266453709227195699243//100000000000000000000000000000 -2103438962107994807392554713//50000000000000000000000000000 3589896327577487970615501639//250000000000000000000000000000 3076248436306032697606339443//500000000000000000000000000000
  -339809266453709227195699243//100000000000000000000000000000 2583575558196022040546206307//1000000000000000000000000000000 1275621817282034359366018389//1000000000000000000000000000000 -353040301550202297415828949//100000000000000000000000000000 67557608406270736956246353//500000000000000000000000000000
  -2103438962107994807392554713//50000000000000000000000000000 1275621817282034359366018389//1000000000000000000000000000000 34692975204880114611973505051//1000000000000000000000000000000 -2074736296297748969004858447//250000000000000000000000000000 -5529678892180071153527701247//500000000000000000000000000000
  3589896327577487970615501639//250000000000000000000000000000 -353040301550202297415828949//100000000000000000000000000000 -2074736296297748969004858447//250000000000000000000000000000 6794464133104010420730778579//1000000000000000000000000000000 296227085226990726315934979//250000000000000000000000000000
  3076248436306032697606339443//500000000000000000000000000000 67557608406270736956246353//500000000000000000000000000000 -5529678892180071153527701247//500000000000000000000000000000 296227085226990726315934979//250000000000000000000000000000 974322090740633458636418961//125000000000000000000000000000
A_14 5
  0 0 0 0 0
  0 7738916416008025254776687871//1000000000000000000000000000000 -7562807468500011816332875383//500000000000000000000000000000 -439670627479696281250917239//100000000000000000000000000000 3297853144962496824919120827//250000000000000000000000000000
  0 -7562807468500011816332875383//500000000000000000000000000000 39174777064049967195096898667//1000000000000000000000000000000 6660010357688929487779208867//1000000000000000000000000000000 -17587893619439967740852820499//500000000000000000000000000000
  0 -439670627479696281250917239//100000000000000000000000000000 6660010357688929487779208867//1000000000000000000000000000000 687780798795987416657189573//200000000000000000000000000000 -5497909169105939957710817473//1000000000000000000000000000000
  0 3297853144962496824919120827//250000000000000000000000000000 -17587893619439967740852820499//500000000000000000000000000000 -5497909169105939957710817473//1000000000000000000000000000000 32126665499629931110723078139//1000000000000000000000000000000


==> 20D.txt <==
dimension 20
gegenbauer_degree 14
kernel_degree 4
x0 9//10
c 1//19
lambda 3797688483534010381332160722489103//100000000000000000000000000000
beta 5
  1000000000500021327621921605349//1000000000000000000000000000000
  52594787349396833050254191301//50000000000000000000000000000
  945623175194740174929461247//500000000000000000000000000000
  -46197722243151165790769273409//500000000000000000000000000000
  2096760302194809384135975431//50000000000000000000000000000
A_0 5
  26331806975111042276091391//1000000000000000000000000000000 27698315753778833555254917//1000000000000000000000000000000 9959986763107759822007//200000000000000000000000000000 -486587801675129860779611//200000000000000000000000000000 55211487522888981442331//50000000000000000000000000000
  27698315753778833555254917//1000000000000000000000000000000 29217783964766522395121593//1000000000000000000000000000000 228773511071126224054127//1000000000000000000000000000000 -1356841870114274900311847//500000000000000000000000000000 112674384394470120090901//125000000000000000000000000000
  9959986763107759822007//200000000000000000000000000000 228773511071126224054127//1000000000000000000000000000000 159249255483152048925229//200000000000000000000000000000 -48307429605334288866487//125000000000000000000000000000 -13773019223177203820371//12500000000000000000000000000
  -486587801675129860779611//200000000000000000000000000000 -1356841870114274900311847//500000000000000000000000000000 -48307429605334288866487//125000000000000000000000000000 680078087556594985374991//1000000000000000000000000000000 301549801801277303190109//500000000000000000000000000000
  55211487522888981442331//50000000000000000000000000000 112674384394470120090901//125000000000000000000000000000 -13773019223177203820371//12500000000000000000000000000 301549801801277303190109//500000000000000000000000000000 86661544288085620840201//50000000000000000000000000000
A_1 5
  427400789234303740075074059//1000000000000000000000000000000 388332962039902871537145401//1000000000000000000000000000000 6976585916845480636168569//250000000000000000000000000000 1081801599655327149095141//250000000000000000000000000000 13330550340276686325423899//1000000000000000000000000000000
  388332962039902871537145401//1000000000000000000000000000000 361705404634700838155826159//1000000000000000000000000000000 138059611313592490458467//3125000000000000000000000000 -1826553139488589886270543//500000000000000000000000000000 -4133017402074324961138529//1000000000000000000000000000000
  6976585916845480636168569//250000000000000000000000000000 138059611313592490458467//3125000000000000000000000000 13209537810595634510407939//200000000000000000000000000000 -776353098525118238821359//200000000000000000000000000000 -44557077994945331979745029//1000000000000000000000000000000
  1081801599655327149095141//250000000000000000000000000000 -1826553139488589886270543//500000000000000000000000000000 -776353098525118238821359//200000000000000000000000000000 19295911434237873814541727//1000000000000000000000000000000 4179311965097871700677247//250000000000000000000000000000
  13330550340276686325423899//1000000000000000000000000000000 -4133017402074324961138529//1000000000000000000000000000000 -44557077994945331979745029//1000000000000000000000000000000 4179311965097871700677247//250000000000000000000000000000 5728362518363089098077711//125000000000000000000000000000
A_2 5
  308289285463502627288016869//100000000000000000000000000000 1311189666980012546649986997//500000000000000000000000000000 8138116783551309342022107//1000000000000000000000000000000 -1622174748167150520901341//500000000000000000000000000000 34940786598058352724689359//500000000000000000000000000000
  1311189666980012546649986997//500000000000000000000000000000 613576487254003021026959563//250000000000000000000000000000 57550485342855091308404369//250000000000000000000000000000 -189022458663419237544997541//1000000000000000000000000000000 -127531772795878542845907349//1000000000000000000000000000000
  8138116783551309342022107//1000000000000000000000000000000 57550485342855091308404369//250000000000000000000000000000 309788962762687174028389739//1000000000000000000000000000000 -163698728879705068929447951//1000000000000000000000000000000 -50733927501076857204036121//200000000000000000000000000000
  -1622174748167150520901341//500000000000000000000000000000 -189022458663419237544997541//1000000000000000000000000000000 -163698728879705068929447951//1000000000000000000000000000000 903194937717194801777927//4000000000000000000000000000 40786853879240905803089677//200000000000000000000000000000
  34940786598058352724689359//500000000000000000000000000000 -127531772795878542845907349//1000000000000000000000000000000 -50733927501076857204036121//200000000000000000000000000000 40786853879240905803089677//200000000000000000000000000000 14158931512089589296597567//50000000000000000000000000000
A_3 5
  173830326292125993443995729//12500000000000000000000000000 2777877820052496299146134557//250000000000000000000000000000 -3877296722575625193011557//1000000000000000000000000000000 161922123378112697022566007//1000000000000000000000000000000 136559179392774236111574429//500000000000000000000000000000
  2777877820052496299146134557//250000000000000000000000000000 9602991079738950736293722931//1000000000000000000000000000000 168863456378898347975329151//250000000000000000000000000000 -52706532680481548771458723//100000000000000000000000000000 -48917205360472780695664731//125000000000000000000000000000
  -3877296722575625193011557//1000000000000000000000000000000 168863456378898347975329151//250000000000000000000000000000 367867240900761768954876933//250000000000000000000000000000 -35828222585269403365618679//100000000000000000000000000000 -565870323502007344381768429//500000000000000000000000000000
  161922123378112697022566007//1000000000000000000000000000000 -52706532680481548771458723//100000000000000000000000000000 -35828222585269403365618679//100000000000000000000000000000 475570606535798013322918859//500000000000000000000000000000 82659675709287038309981751//125000000000000000000000000000
  136559179392774236111574429//500000000000000000000000000000 -48917205360472780695664731//125000000000000000000000000000 -565870323502007344381768429//500000000000000000000000000000 82659675709287038309981751//125000000000000000000000000000 302311242044750335451518173//250000000000000000000000000000
A_4 5
  43555818268200031012492553157//1000000000000000000000000000000 32754471413519935428195749759//1000000000000000000000000000000 -2364050912183995500238859371//1000000000000000000000000000000 225744379354658324895222553//1000000000000000000000000000000 783213977588038441546114179//1000000000000000000000000000000
  32754471413519935428195749759//1000000000000000000000000000000 1391244286169997233774566207//50000000000000000000000000000 456822650035786863188523933//500000000000000000000000000000 -706751513890023349756986831//250000000000000000000000000000 -1861884933119116484287266011//1000000000000000000000000000000
  -2364050912183995500238859371//1000000000000000000000000000000 456822650035786863188523933//500000000000000000000000000000 2054902703409507882996617437//500000000000000000000000000000 -2510721241500053428365369//1250000000000000000000000000 -3381508151515037540532854233//1000000000000000000000000000000
  225744379354658324895222553//1000000000000000000000000000000 -706751513890023349756986831//250000000000000000000000000000 -2510721241500053428365369//1250000000000000000000000000 3662585227914055201847517019//1000000000000000000000000000000 2590095172373020910084208619//1000000000000000000000000000000
  783213977588038441546114179//1000000000000000000000000000000 -1861884933119116484287266011//1000000000000000000000000000000 -3381508151515037540532854233//1000000000000000000000000000000 2590095172373020910084208619//1000000000000000000000000000000 3578035526261032067722223359//1000000000000000000000000000000
A_5 5
  50910593016699844188448566591//500000000000000000000000000000 71042834142339827129579210167//1000000000000000000000000000000 -1740357964900474530315165077//250000000000000000000000000000 1058022527755889746709792637//1000000000000000000000000000000 1280992353792145609147449051//1000000000000000000000000000000
  71042834142339827129579210167//1000000000000000000000000000000 54730845197199957747665510829//1000000000000000000000000000000 -30214585952946204246763137//31250000000000000000000000000 -4055837799396120411768343747//1000000000000000000000000000000 -2578352254239941785139861557//1000000000000000000000000000000
  -1740357964900474530315165077//250000000000000000000000000000 -30214585952946204246763137//31250000000000000000000000000 2251683630554245196506834333//250000000000000000000000000000 -266297411361121243710663409//125000000000000000000000000000 -3390810063086514948155472003//500000000000000000000000000000
  1058022527755889746709792637//1000000000000000000000000000000 -4055837799396120411768343747//1000000000000000000000000000000 -266297411361121243710663409//125000000000000000000000000000 6296830609723019087765087271//1000000000000000000000000000000 3455979438853953698001841029//1000000000000000000000000000000
  1280992353792145609147449051//1000000000000000000000000000000 -2578352254239941785139861557//1000000000000000000000000000000 -3390810063086514948155472003//500000000000000000000000000000 3455979438853953698001841029//1000000000000000000000000000000 3410450055548513271679169927//500000000000000000000000000000
A_6 5
  177095908653699942779813397521//1000000000000000000000000000000 113952333886799757849273123231//1000000000000000000000000000000 -22651167816499856677370506963//1000000000000000000000000000000 1870200856816807970101340199//1000000000000000000000000000000 1252085477954987759564389841//500000000000000000000000000000
  113952333886799757849273123231//1000000000000000000000000000000 84184602717249609083155511347//1000000000000000000000000000000 -6154854569593876421135598731//1000000000000000000000000000000 -9690701766002107612872663361//1000000000000000000000000000000 -1565395104485224819347159537//250000000000000000000000000000
  -22651167816499856677370506963//1000000000000000000000000000000 -6154854569593876421135598731//1000000000000000000000000000000 17233523391349994577315139967//1000000000000000000000000000000 -3437900712134512651109176749//500000000000000000000000000000 -2499626770665990296171426737//200000000000000000000000000000
  1870200856816807970101340199//1000000000000000000000000000000 -9690701766002107612872663361//1000000000000000000000000000000 -3437900712134512651109176749//500000000000000000000000000000 258349689355002221268222937//20000000000000000000000000000 7992752877808967571399597987//1000000000000000000000000000000
  1252085477954987759564389841//500000000000000000000000000000 -1565395104485224819347159537//250000000000000000000000000000 -2499626770665990296171426737//200000000000000000000000000000 7992752877808967571399597987//1000000000000000000000000000000 2442218331283981903531404683//200000000000000000000000000000
A_7 5
  235176064122299675573939445227//1000000000000000000000000000000 8391723815318734057631471731//62500000000000000000000000000 -33042517666589940801479012769//1000000000000000000000000000000 602372555376226033128736529//200000000000000000000000000000 -289268463782386499442040809//500000000000000000000000000000
  8391723815318734057631471731//62500000000000000000000000000 84974735520309665436933259621//1000000000000000000000000000000 -12891626404070010965686295627//1000000000000000000000000000000 -5771837076165871104474042273//1000000000000000000000000000000 -5066219170287929800547624851//1000000000000000000000000000000
  -33042517666589940801479012769//1000000000000000000000000000000 -12891626404070010965686295627//1000000000000000000000000000000 20400020409859956707291859719//1000000000000000000000000000000 -1685919032453514757493811521//500000000000000000000000000000 -3051548687042484129606302599//250000000000000000000000000000
  602372555376226033128736529//200000000000000000000000000000 -5771837076165871104474042273//1000000000000000000000000000000 -1685919032453514757493811521//500000000000000000000000000000 4553563795254966618543496793//500000000000000000000000000000 194251175787598171188354019//50000000000000000000000000000
  -289268463782386499442040809//500000000000000000000000000000 -5066219170287929800547624851//1000000000000000000000000000000 -3051548687042484129606302599//250000000000000000000000000000 194251175787598171188354019//50000000000000000000000000000 11412885423519929364213246327//1000000000000000000000000000000
A_8 5
  212210875969299869779449098767//1000000000000000000000000000000 106890615293799808254649885091//1000000000000000000000000000000 -45758973403459756668154465243//1000000000000000000000000000000 2593079891179406875867052293//500000000000000000000000000000 619758006698892265239011173//500000000000000000000000000000
  106890615293799808254649885091//1000000000000000000000000000000 3186518954064989792005178759//50000000000000000000000000000 -16582208375199923358378591461//1000000000000000000000000000000 -320309191529322972328988603//40000000000000000000000000000 -2814772747188513542648408543//500000000000000000000000000000
  -45758973403459756668154465243//1000000000000000000000000000000 -16582208375199923358378591461//1000000000000000000000000000000 28253553920039943316943781859//1000000000000000000000000000000 -4101329465866483780664061599//500000000000000000000000000000 -2008193863206254577008160047//125000000000000000000000000000
  2593079891179406875867052293//500000000000000000000000000000 -320309191529322972328988603//40000000000000000000000000000 -4101329465866483780664061599//500000000000000000000000000000 12199712463749940870253439183//1000000000000000000000000000000 894588497490744793334777861//125000000000000000000000000000
  619758006698892265239011173//500000000000000000000000000000 -2814772747188513542648408543//500000000000000000000000000000 -2008193863206254577008160047//125000000000000000000000000000 894588497490744793334777861//125000000000000000000000000000 14603502805020089169115239439//1000000000000000000000000000000
A_9 5
  2581426877508001608585831493//20000000000000000000000000000 24731448139520006785233422339//500000000000000000000000000000 -5698537146212526858819941907//250000000000000000000000000000 346003818694437689818828763//1000000000000000000000000000000 -9375355970721084556965494957//1000000000000000000000000000000
  24731448139520006785233422339//500000000000000000000000000000 22505963133479989925835751609//1000000000000000000000000000000 -3570147940859523667784032209//500000000000000000000000000000 -4072196183015061183009368633//1000000000000000000000000000000 -5761967046286016018973159049//1000000000000000000000000000000
  -5698537146212526858819941907//250000000000000000000000000000 -3570147940859523667784032209//500000000000000000000000000000 676824800576873492187024983//62500000000000000000000000000 -776892769671015850088240489//500000000000000000000000000000 -4828648469851977484289207019//1000000000000000000000000000000
  346003818694437689818828763//1000000000000000000000000000000 -4072196183015061183009368633//1000000000000000000000000000000 -776892769671015850088240489//500000000000000000000000000000 5479205226765014086752321543//1000000000000000000000000000000 129677186121750694432593407//50000000000000000000000000000
  -9375355970721084556965494957//1000000000000000000000000000000 -5761967046286016018973159049//1000000000000000000000000000000 -4828648469851977484289207019//1000000000000000000000000000000 129677186121750694432593407//50000000000000000000000000000 1917433495045509919552197671//250000000000000000000000000000
A_10 5
  0 0 0 0 0
  0 1806441564461497742654013779//500000000000000000000000000000 -2146714406940478751168743919//500000000000000000000000000000 -942604323456983576199064461//500000000000000000000000000000 3617841881733973328230275383//1000000000000000000000000000000
  0 -2146714406940478751168743919//500000000000000000000000000000 5993243681925023169114191493//500000000000000000000000000000 73684514745716520195510371//200000000000000000000000000000 -1138518459049004831246341067//100000000000000000000000000000
  0 -942604323456983576199064461//500000000000000000000000000000 73684514745716520195510371//200000000000000000000000000000 2293757282819960722298066261//1000000000000000000000000000000 166150465303549210560697959//500000000000000000000000000000
  0 3617841881733973328230275383//1000000000000000000000000000000 -1138518459049004831246341067//100000000000000000000000000000 166150465303549210560697959//500000000000000000000000000000 11399873274460062322805752189//1000000000000000000000000000000
A_11 5
  0 0 0 0 0
  0 344745531447539474482584349//500000000000000000000000000000 626519411654105943524792647//1000000000000000000000000000000 -810793076882490240442962017//1000000000000000000000000000000 -70634736964012651175017221//100000000000000000000000000000
  0 626519411654105943524792647//1000000000000000000000000000000 1380972682656499582881410647//500000000000000000000000000000 -19135296576985871596336859//31250000000000000000000000000 -2945962345218004602054429903//1000000000000000000000000000000
  0 -810793076882490240442962017//1000000000000000000000000000000 -19135296576985871596336859//31250000000000000000000000000 1710680918901013963935240437//1000000000000000000000000000000 1294548403473993875521258929//1000000000000000000000000000000
  0 -70634736964012651175017221//100000000000000000000000000000 -2945962345218004602054429903//1000000000000000000000000000000 1294548403473993875521258929//1000000000000000000000000000000 764649415201007818207744071//200000000000000000000000000000
A_12 5
  0 0 0 0 0
  0 1236318253300986553337398689//1000000000000000000000000000000 67336265670919790010780913//40000000000000000000000000000 -38932623040686424267853417//31250000000000000000000000000 -1665332826537979586786056397//1000000000000000000000000000000
  0 67336265670919790010780913//40000000000000000000000000000 2482522970897988317622915069//500000000000000000000000000000 -1213677040975978398421458051//1000000000000000000000000000000 -191200819835599323173064603//40000000000000000000000000000
  0 -38932623040686424267853417//31250000000000000000000000000 -1213677040975978398421458051//1000000000000000000000000000000 2014044714318969445530754917//1000000000000000000000000000000 937025788602492393016600911//500000000000000000000000000000
  0 -1665332826537979586786056397//1000000000000000000000000000000 -191200819835599323173064603//40000000000000000000000000000 937025788602492393016600911//500000000000000000000000000000 5343077183841999278842724853//1000000000000000000000000000000
A_13 5
  83625751023479942475512843967//1000000000000000000000000000000 685443908313012425938085499//200000000000000000000000000000 -12765528455222002243255537667//200000000000000000000000000000 18393283334149882908481767043//1000000000000000000000000000000 8915339850344971658931704441//500000000000000000000000000000
  685443908313012425938085499//200000000000000000000000000000 1960633214149013977165130991//500000000000000000000000000000 -75116625241264589687044597//200000000000000000000000000000 -3556213068915989729463252493//1000000000000000000000000000000 -1888530673552044522079520781//1000000000000000000000000000000
  -12765528455222002243255537667//200000000000000000000000000000 -75116625241264589687044597//200000000000000000000000000000 55164479727630032941952326197//1000000000000000000000000000000 -129441105314079475594560769//8000000000000000000000000000 -397911157655399889708046173//20000000000000000000000000000
  18393283334149882908481767043//1000000000000000000000000000000 -3556213068915989729463252493//1000000000000000000000000000000 -129441105314079475594560769//8000000000000000000000000000 9596337717647971799926013267//1000000000000000000000000000000 441697560110188067391859139//62500000000000000000000000000
  8915339850344971658931704441//500000000000000000000000000000 -1888530673552044522079520781//1000000000000000000000000000000 -397911157655399889708046173//20000000000000000000000000000 441697560110188067391859139//62500000000000000000000000000 10726260725170002751974901217//1000000000000000000000000000000
A_14 5
  0 0 0 0 0
  0 5224490693797998283327768579//200000000000000000000000000000 -27113749816779951559878848817//1000000000000000000000000000000 -10504099435799983149240748327//500000000000000000000000000000 9707860693729989117161286381//500000000000000000000000000000
  0 -27113749816779951559878848817//1000000000000000000000000000000 18138172703059936159211313153//500000000000000000000000000000 4127904986023986948174413721//200000000000000000000000000000 -27844259626459942437400169871//1000000000000000000000000000000
  0 -10504099435799983149240748327//500000000000000000000000000000 4127904986023986948174413721//200000000000000000000000000000 8900037025839959469026289537//500000000000000000000000000000 -14181633214329974110440366419//1000000000000000000000000000000
  0 9707860693729989117161286381//500000000000000000000000000000 -27844259626459942437400169871//1000000000000000000000000000000 -14181633214329974110440366419//1000000000000000000000000000000 22340223670599981535258797391//1000000000000000000000000000000


==> 21D.txt <==
dimension 21
gegenbauer_degree 14
kernel_degree 4
x0 9//10
c 1//19
lambda 11370984073242029687256016269065103//200000000000000000000000000000
beta 5
  1000000000499981732958960352503//1000000000000000000000000000000
  1283432980191096468560338631493//1000000000000000000000000000000
  3054620822616142543711662283//500000000000000000000000000000
  -306814426424870147399299925093//1000000000000000000000000000000
  10221942335894867712159085329//500000000000000000000000000000
A_0 5
  17588627238571959547925171//1000000000000000000000000000000 1410864016436330637001177//62500000000000000000000000000 21490634791010193365393//200000000000000000000000000000 -5396444575106053273150561//1000000000000000000000000000000 89894966655093509040573//250000000000000000000000000000
  1410864016436330637001177//62500000000000000000000000000 14504642564807133421721411//500000000000000000000000000000 49724531178639847540399//250000000000000000000000000000 -6994693450830076878710159//1000000000000000000000000000000 183811447694850241727289//500000000000000000000000000000
  21490634791010193365393//200000000000000000000000000000 49724531178639847540399//250000000000000000000000000000 148444162194974064427159//250000000000000000000000000000 -4728785888425486898871//31250000000000000000000000000 -184053142122220784577971//250000000000000000000000000000
  -5396444575106053273150561//1000000000000000000000000000000 -6994693450830076878710159//1000000000000000000000000000000 -4728785888425486898871//31250000000000000000000000000 1917365588564875914435507//1000000000000000000000000000000 50856229520974170743707//250000000000000000000000000000
  89894966655093509040573//250000000000000000000000000000 183811447694850241727289//500000000000000000000000000000 -184053142122220784577971//250000000000000000000000000000 50856229520974170743707//250000000000000000000000000000 214467775485931789328827//200000000000000000000000000000
A_1 5
  31649410957200987002605279//100000000000000000000000000000 168294129672653141100632127//500000000000000000000000000000 1035912827771821119343893//200000000000000000000000000000 -38922846982849581158676427//1000000000000000000000000000000 3142778752885596955378867//200000000000000000000000000000
  168294129672653141100632127//500000000000000000000000000000 368182203454500333967222629//1000000000000000000000000000000 26040695666700841584279989//1000000000000000000000000000000 -23494564097612630760923183//500000000000000000000000000000 2851042307241664978991659//1000000000000000000000000000000
  1035912827771821119343893//200000000000000000000000000000 26040695666700841584279989//1000000000000000000000000000000 64005480096546656048562807//1000000000000000000000000000000 198731658148691901003051//125000000000000000000000000000 -911681381857937793698221//25000000000000000000000000000
  -38922846982849581158676427//1000000000000000000000000000000 -23494564097612630760923183//500000000000000000000000000000 198731658148691901003051//125000000000000000000000000000 21872255947367505310353991//1000000000000000000000000000000 7065624214155878885238223//1000000000000000000000000000000
  3142778752885596955378867//200000000000000000000000000000 2851042307241664978991659//1000000000000000000000000000000 -911681381857937793698221//25000000000000000000000000000 7065624214155878885238223//1000000000000000000000000000000 30924353801299428419021263//1000000000000000000000000000000
A_2 5
  604891848933244792512427323//250000000000000000000000000000 1201169523116001107100455207//500000000000000000000000000000 -80549100990611074070759567//500000000000000000000000000000 -16083309284884580394341321//50000000000000000000000000000 12180745579711130753849107//100000000000000000000000000000
  1201169523116001107100455207//500000000000000000000000000000 2636216749577022710168292587//1000000000000000000000000000000 13479029437938042461129031//100000000000000000000000000000 -487448662246992800990289359//1000000000000000000000000000000 -81693262821925811116311157//1000000000000000000000000000000
  -80549100990611074070759567//500000000000000000000000000000 13479029437938042461129031//100000000000000000000000000000 431134604250314521685929051//1000000000000000000000000000000 -143346309381299848891818497//1000000000000000000000000000000 -295909473895311482719117527//1000000000000000000000000000000
  -16083309284884580394341321//50000000000000000000000000000 -487448662246992800990289359//1000000000000000000000000000000 -143346309381299848891818497//1000000000000000000000000000000 22966523864708809778811653//100000000000000000000000000000 79047624124349084952055851//500000000000000000000000000000
  12180745579711130753849107//100000000000000000000000000000 -81693262821925811116311157//1000000000000000000000000000000 -295909473895311482719117527//1000000000000000000000000000000 79047624124349084952055851//500000000000000000000000000000 267543747178415134553079357//1000000000000000000000000000000
A_3 5
  5736003504500007189635076051//500000000000000000000000000000 66979509612874726134893161//6250000000000000000000000000 -855922864712978685837270731//1000000000000000000000000000000 -147983016408752591392750341//125000000000000000000000000000 629059133914338307901605501//1000000000000000000000000000000
  66979509612874726134893161//6250000000000000000000000000 10862752437459905107058283431//1000000000000000000000000000000 83851683074317712638077291//500000000000000000000000000000 -1700948855884016533121965501//1000000000000000000000000000000 -74912308093051767975314307//1000000000000000000000000000000
  -855922864712978685837270731//1000000000000000000000000000000 83851683074317712638077291//500000000000000000000000000000 1766852219994035997344905203//1000000000000000000000000000000 -14722162163179482395046039//50000000000000000000000000000 -565919321592490150645857157//500000000000000000000000000000
  -147983016408752591392750341//125000000000000000000000000000 -1700948855884016533121965501//1000000000000000000000000000000 -14722162163179482395046039//50000000000000000000000000000 45836235880370443039583219//50000000000000000000000000000 477755175941897765144194791//1000000000000000000000000000000
  629059133914338307901605501//1000000000000000000000000000000 -74912308093051767975314307//1000000000000000000000000000000 -565919321592490150645857157//500000000000000000000000000000 477755175941897765144194791//1000000000000000000000000000000 995674807426569563256494609//1000000000000000000000000000000
A_4 5
  37564897733730116915513268607//1000000000000000000000000000000 16611698509605071096790971569//500000000000000000000000000000 -1319697183319476120222846039//250000000000000000000000000000 -4115154215709994878765201409//1000000000000000000000000000000 1160031952914970725934827623//500000000000000000000000000000
  16611698509605071096790971569//500000000000000000000000000000 16754158265215037100279418061//500000000000000000000000000000 -81271790834933114705525013//200000000000000000000000000000 -6834138171917927206144530071//1000000000000000000000000000000 -279690533687509486229653101//250000000000000000000000000000
  -1319697183319476120222846039//250000000000000000000000000000 -81271790834933114705525013//200000000000000000000000000000 1311137727857990360080521993//200000000000000000000000000000 -521323089322747801085957731//250000000000000000000000000000 -4564292415757013097914229957//1000000000000000000000000000000
  -4115154215709994878765201409//1000000000000000000000000000000 -6834138171917927206144530071//1000000000000000000000000000000 -521323089322747801085957731//250000000000000000000000000000 1944823279958987500317850021//500000000000000000000000000000 2467722543681011486586291133//1000000000000000000000000000000
  1160031952914970725934827623//500000000000000000000000000000 -279690533687509486229653101//250000000000000000000000000000 -4564292415757013097914229957//1000000000000000000000000000000 2467722543681011486586291133//1000000000000000000000000000000 1997659889797520316653393157//500000000000000000000000000000
A_5 5
  22927415357532547461615813167//250000000000000000000000000000 75984517619820022017335757053//1000000000000000000000000000000 -14531205935270059979170270639//1000000000000000000000000000000 -2119943359935969567393210101//250000000000000000000000000000 1477213239894737477272649521//250000000000000000000000000000
  75984517619820022017335757053//1000000000000000000000000000000 3533120505975999184375117933//50000000000000000000000000000 -904787003972395771130145539//200000000000000000000000000000 -13043441878899952626846674607//1000000000000000000000000000000 -256743439900950687264629193//500000000000000000000000000000
  -14531205935270059979170270639//1000000000000000000000000000000 -904787003972395771130145539//200000000000000000000000000000 13836415127309890274160128737//1000000000000000000000000000000 -67367711112777475251118449//25000000000000000000000000000 -8957797877787998779168598757//1000000000000000000000000000000
  -2119943359935969567393210101//250000000000000000000000000000 -13043441878899952626846674607//1000000000000000000000000000000 -67367711112777475251118449//25000000000000000000000000000 3778011041084989543517533573//500000000000000000000000000000 762363616618605184219566377//200000000000000000000000000000
  1477213239894737477272649521//250000000000000000000000000000 -256743439900950687264629193//500000000000000000000000000000 -8957797877787998779168598757//1000000000000000000000000000000 762363616618605184219566377//200000000000000000000000000000 1489035491118991938426244411//200000000000000000000000000000
A_6 5
  83074705570450033540264499359//500000000000000000000000000000 64269869699699904882255222413//500000000000000000000000000000 -2391590808903126444863425859//62500000000000000000000000000 -15354476917590060098903124847//1000000000000000000000000000000 12647803131109920003029078321//1000000000000000000000000000000
  64269869699699904882255222413//500000000000000000000000000000 59264243829449846325632958089//500000000000000000000000000000 -1487614351806244054996687339//125000000000000000000000000000 -14116446490525016481520350341//500000000000000000000000000000 -4514632678302099835538980171//1000000000000000000000000000000
  -2391590808903126444863425859//62500000000000000000000000000 -1487614351806244054996687339//125000000000000000000000000000 126126210555547646729610647//3906250000000000000000000000 -9246408132418067446710956519//1000000000000000000000000000000 -10648319133250057811362269379//500000000000000000000000000000
  -15354476917590060098903124847//1000000000000000000000000000000 -14116446490525016481520350341//500000000000000000000000000000 -9246408132418067446710956519//1000000000000000000000000000000 1129641030247508977383362289//62500000000000000000000000000 702773957641880266106660369//62500000000000000000000000000
  12647803131109920003029078321//1000000000000000000000000000000 -4514632678302099835538980171//1000000000000000000000000000000 -10648319133250057811362269379//500000000000000000000000000000 702773957641880266106660369//62500000000000000000000000000 8897967946255016911714573209//500000000000000000000000000000
A_7 5
  230515927696399477473073475779//1000000000000000000000000000000 10104837879087487796552882759//62500000000000000000000000000 -57293681427899952519762010599//1000000000000000000000000000000 -17129683221369787853978465971//1000000000000000000000000000000 17156395787270207495328476573//1000000000000000000000000000000
  10104837879087487796552882759//62500000000000000000000000000 67439648826249970725204532507//500000000000000000000000000000 -20648095615499983617334735399//1000000000000000000000000000000 -30662683261449823301775834473//1000000000000000000000000000000 -3333146858356762702635300283//1000000000000000000000000000000
  -57293681427899952519762010599//1000000000000000000000000000000 -20648095615499983617334735399//1000000000000000000000000000000 41403215382449913960774559363//1000000000000000000000000000000 -239217043860626594897065397//25000000000000000000000000000 -12751969754589970164907129201//500000000000000000000000000000
  -17129683221369787853978465971//1000000000000000000000000000000 -30662683261449823301775834473//1000000000000000000000000000000 -239217043860626594897065397//25000000000000000000000000000 10172143261719948306420966317//500000000000000000000000000000 5814495313984965002133754359//500000000000000000000000000000
  17156395787270207495328476573//1000000000000000000000000000000 -3333146858356762702635300283//1000000000000000000000000000000 -12751969754589970164907129201//500000000000000000000000000000 5814495313984965002133754359//500000000000000000000000000000 10186945242254929424834657487//500000000000000000000000000000
A_8 5
  5411997994830007316913938277//25000000000000000000000000000 34379380121375037608002872577//250000000000000000000000000000 -36654229909245130288384144829//500000000000000000000000000000 -13741127920630152512310357619//1000000000000000000000000000000 10350462711324907365365786829//500000000000000000000000000000
  34379380121375037608002872577//250000000000000000000000000000 12011303672480001472486060343//100000000000000000000000000000 -4643274003772012051121625059//200000000000000000000000000000 -39423796339910097206686714579//1000000000000000000000000000000 -1819738703092037288791803643//200000000000000000000000000000
  -36654229909245130288384144829//500000000000000000000000000000 -4643274003772012051121625059//200000000000000000000000000000 28025731960865102811650728467//500000000000000000000000000000 -7971185300725000838816914319//500000000000000000000000000000 -33674338560960074682355617007//1000000000000000000000000000000
  -13741127920630152512310357619//1000000000000000000000000000000 -39423796339910097206686714579//1000000000000000000000000000000 -7971185300725000838816914319//500000000000000000000000000000 15221021755165041413706030961//500000000000000000000000000000 3820061710588016151898689437//200000000000000000000000000000
  10350462711324907365365786829//500000000000000000000000000000 -1819738703092037288791803643//200000000000000000000000000000 -33674338560960074682355617007//1000000000000000000000000000000 3820061710588016151898689437//200000000000000000000000000000 27220370286690081792470191771//1000000000000000000000000000000
A_9 5
  17373637147899967868550460163//125000000000000000000000000000 71831487806670039685512300123//1000000000000000000000000000000 -21739947145374992664735917661//500000000000000000000000000000 -5489922062202064126351444261//1000000000000000000000000000000 448931309831143006987182711//50000000000000000000000000000
  71831487806670039685512300123//1000000000000000000000000000000 12120552896628029877584681923//200000000000000000000000000000 -4987498454904049270179478787//1000000000000000000000000000000 -27809773104870017529143987127//1000000000000000000000000000000 -2675372316526024765796271501//200000000000000000000000000000
  -21739947145374992664735917661//500000000000000000000000000000 -4987498454904049270179478787//1000000000000000000000000000000 17347727231400040096094201433//500000000000000000000000000000 -16026076613999892986740393771//1000000000000000000000000000000 -12324718371750030952279484747//500000000000000000000000000000
  -5489922062202064126351444261//1000000000000000000000000000000 -27809773104870017529143987127//1000000000000000000000000000000 -16026076613999892986740393771//1000000000000000000000000000000 3422867324659983601727046043//125000000000000000000000000000 18449653923829981834636948391//1000000000000000000000000000000
  448931309831143006987182711//50000000000000000000000000000 -2675372316526024765796271501//200000000000000000000000000000 -12324718371750030952279484747//500000000000000000000000000000 18449653923829981834636948391//1000000000000000000000000000000 12002289781920044310179383011//500000000000000000000000000000
A_10 5
  0 0 0 0 0
  0 4524251448840006434198237013//250000000000000000000000000000 -1073611239270006749691629483//250000000000000000000000000000 -1940491325521255465479089859//125000000000000000000000000000 -192083576006604964144417609//500000000000000000000000000000
  0 -1073611239270006749691629483//250000000000000000000000000000 900603631702806336690394701//200000000000000000000000000000 3691297812826977655397648779//1000000000000000000000000000000 -3506587348267034236766496253//1000000000000000000000000000000
  0 -1940491325521255465479089859//125000000000000000000000000000 3691297812826977655397648779//1000000000000000000000000000000 7071001456290035848735216267//500000000000000000000000000000 327815693059977214905342471//500000000000000000000000000000
  0 -192083576006604964144417609//500000000000000000000000000000 -3506587348267034236766496253//1000000000000000000000000000000 327815693059977214905342471//500000000000000000000000000000 1077689413590767629418318419//250000000000000000000000000000
A_11 5
  0 0 0 0 0
  0 625189006306103360204225193//1000000000000000000000000000000 98274779137287599906159413//500000000000000000000000000000 -859542629780512264548257001//1000000000000000000000000000000 -207754809746483379601424093//1000000000000000000000000000000
  0 98274779137287599906159413//500000000000000000000000000000 3523899646460008415033466393//1000000000000000000000000000000 382481766191401666324346619//500000000000000000000000000000 -1858621681997502479235931513//500000000000000000000000000000
  0 -859542629780512264548257001//1000000000000000000000000000000 382481766191401666324346619//500000000000000000000000000000 2398438765689020061495103201//1000000000000000000000000000000 -39762052727273531302535339//200000000000000000000000000000
  0 -207754809746483379601424093//1000000000000000000000000000000 -1858621681997502479235931513//500000000000000000000000000000 -39762052727273531302535339//200000000000000000000000000000 188100744514560160795003351//40000000000000000000000000000
A_12 5
  0 0 0 0 0
  0 948422683262114114267400219//1000000000000000000000000000000 127865994061400261783872617//100000000000000000000000000000 -870891652632423430149102373//1000000000000000000000000000000 -236513492188598727416856373//200000000000000000000000000000
  0 127865994061400261783872617//100000000000000000000000000000 5624976799613962894632725447//1000000000000000000000000000000 -339978908116398465474238209//1000000000000000000000000000000 -2641771786429481201603014717//500000000000000000000000000000
  0 -870891652632423430149102373//1000000000000000000000000000000 -339978908116398465474238209//1000000000000000000000000000000 1721416094768017203327196613//1000000000000000000000000000000 526784497503497835451952623//500000000000000000000000000000
  0 -236513492188598727416856373//200000000000000000000000000000 -2641771786429481201603014717//500000000000000000000000000000 526784497503497835451952623//500000000000000000000000000000 5793806258311998153591375921//1000000000000000000000000000000
A_13 5
  20873085476179978899471563081//200000000000000000000000000000 19464199031530014318943132641//1000000000000000000000000000000 -12124601101497487287077368321//125000000000000000000000000000 3752632729959996434207464687//250000000000000000000000000000 18923889459940086256855544451//500000000000000000000000000000
  19464199031530014318943132641//1000000000000000000000000000000 2409681392754002850952491033//200000000000000000000000000000 -11280948369199983299063128717//1000000000000000000000000000000 -2967743397077481354723145887//500000000000000000000000000000 845569443225413800068363//1953125000000000000000000000
  -12124601101497487287077368321//125000000000000000000000000000 -11280948369199983299063128717//1000000000000000000000000000000 20109514664619979649138671647//200000000000000000000000000000 -20302455992599986730893834689//1000000000000000000000000000000 -22630737865150077529511461031//500000000000000000000000000000
  3752632729959996434207464687//250000000000000000000000000000 -2967743397077481354723145887//500000000000000000000000000000 -20302455992599986730893834689//1000000000000000000000000000000 5995672946999956263284104037//500000000000000000000000000000 3078952604789999341351356587//250000000000000000000000000000
  18923889459940086256855544451//500000000000000000000000000000 845569443225413800068363//1953125000000000000000000000 -22630737865150077529511461031//500000000000000000000000000000 3078952604789999341351356587//250000000000000000000000000000 3043926271307514751971927109//125000000000000000000000000000
A_14 5
  0 0 0 0 0
  0 74702343159699990732561906327//1000000000000000000000000000000 -8082121014096111646923413201//1000000000000000000000000000000 -75963920429429904409476106521//1000000000000000000000000000000 -973663233728985387901554391//100000000000000000000000000000
  0 -8082121014096111646923413201//1000000000000000000000000000000 2643646557609987439543392819//500000000000000000000000000000 8447627363573081517408521973//1000000000000000000000000000000 -326788915209094311990704487//100000000000000000000000000000
  0 -75963920429429904409476106521//1000000000000000000000000000000 8447627363573081517408521973//1000000000000000000000000000000 38979811106284907596150246131//500000000000000000000000000000 31621224933187141334374889//3125000000000000000000000000
  0 -973663233728985387901554391//100000000000000000000000000000 -326788915209094311990704487//100000000000000000000000000000 31621224933187141334374889//3125000000000000000000000000 6287235324770926106241867//1000000000000000000000000000


==> 22D.txt <==
dimension 22
gegenbauer_degree 14
kernel_degree 4
x0 9//10
c 1//19
lambda 43271737220450128722829904521767571//500000000000000000000000000000
beta 5
  1000000000500063632055900624383//1000000000000000000000000000000
  1103511274482033847159934179909//1000000000000000000000000000000
  7443385126776825792898947//3125000000000000000000000000
  -67765698991510921166902533629//500000000000000000000000000000
  3948434701574451814080650533//100000000000000000000000000000
A_0 5
  11554886228691430865905019//1000000000000000000000000000000 255018944446824623390899//20000000000000000000000000000 860074682542616327007//31250000000000000000000000000 -783024941663180050404643//500000000000000000000000000000 456237137352426964491023//1000000000000000000000000000000
  255018944446824623390899//20000000000000000000000000000 14128392751070598633864837//1000000000000000000000000000000 38286482985350706385561//250000000000000000000000000000 -909669050600179562001739//500000000000000000000000000000 67696068966684497993813//200000000000000000000000000000
  860074682542616327007//31250000000000000000000000000 38286482985350706385561//250000000000000000000000000000 8776319557401612146647//20000000000000000000000000000 -180759208897859913445857//1000000000000000000000000000000 -544594141988174998647783//1000000000000000000000000000000
  -783024941663180050404643//500000000000000000000000000000 -909669050600179562001739//500000000000000000000000000000 -180759208897859913445857//1000000000000000000000000000000 281249670263627053620227//500000000000000000000000000000 19001426854198751794669//50000000000000000000000000000
  456237137352426964491023//1000000000000000000000000000000 67696068966684497993813//200000000000000000000000000000 -544594141988174998647783//1000000000000000000000000000000 19001426854198751794669//50000000000000000000000000000 450634057137615594013391//500000000000000000000000000000
A_1 5
  20173751103430504726620617//100000000000000000000000000000 193738379749004093017977191//1000000000000000000000000000000 14913245117676139418483499//500000000000000000000000000000 7448233245208544546922929//500000000000000000000000000000 2477790858456334547594523//250000000000000000000000000000
  193738379749004093017977191//1000000000000000000000000000000 38913819919601022009398259//200000000000000000000000000000 22534083081602521576448281//500000000000000000000000000000 9828457443670265840293229//1000000000000000000000000000000 -52244829558394282642903//25000000000000000000000000000
  14913245117676139418483499//500000000000000000000000000000 22534083081602521576448281//500000000000000000000000000000 45715049958554474217553721//1000000000000000000000000000000 -15001155070660585666297//50000000000000000000000000000 -24381662653129202259620709//1000000000000000000000000000000
  7448233245208544546922929//500000000000000000000000000000 9828457443670265840293229//1000000000000000000000000000000 -15001155070660585666297//50000000000000000000000000000 558824565514066470198973//40000000000000000000000000000 5976810490885065330325353//500000000000000000000000000000
  2477790858456334547594523//250000000000000000000000000000 -52244829558394282642903//25000000000000000000000000000 -24381662653129202259620709//1000000000000000000000000000000 5976810490885065330325353//500000000000000000000000000000 25969236687465978550869929//1000000000000000000000000000000
A_2 5
  156094775660599637927672479//100000000000000000000000000000 292321650319595870445044183//200000000000000000000000000000 86619884567136689161534901//1000000000000000000000000000000 1778904447410854993636563//250000000000000000000000000000 57214747302107594855738793//1000000000000000000000000000000
  292321650319595870445044183//200000000000000000000000000000 1443637307299961549157373679//1000000000000000000000000000000 34508084773216337707448607//200000000000000000000000000000 -367074802018873808653059//6250000000000000000000000000 -14206222060681637371773199//500000000000000000000000000000
  86619884567136689161534901//1000000000000000000000000000000 34508084773216337707448607//200000000000000000000000000000 110920283569592433933622487//500000000000000000000000000000 -3198526766089337765273507//100000000000000000000000000000 -29115527639119273640179747//200000000000000000000000000000
  1778904447410854993636563//250000000000000000000000000000 -367074802018873808653059//6250000000000000000000000000 -3198526766089337765273507//100000000000000000000000000000 31249962075726415749122579//250000000000000000000000000000 10041035951670979259507697//100000000000000000000000000000
  57214747302107594855738793//1000000000000000000000000000000 -14206222060681637371773199//500000000000000000000000000000 -29115527639119273640179747//200000000000000000000000000000 10041035951670979259507697//100000000000000000000000000000 86855195959049907451102103//500000000000000000000000000000
A_3 5
  3877841854793468917048221701//500000000000000000000000000000 413514043683309919991408811//62500000000000000000000000000 556846089258958766397610289//1000000000000000000000000000000 496138931987686910573759557//1000000000000000000000000000000 128548002146141249203076541//500000000000000000000000000000
  413514043683309919991408811//62500000000000000000000000000 6292137788348977048516955431//1000000000000000000000000000000 18274500904687079343034603//15625000000000000000000000000 -22127390325921590327653523//200000000000000000000000000000 -366072815482821645152813549//1000000000000000000000000000000
  556846089258958766397610289//1000000000000000000000000000000 18274500904687079343034603//15625000000000000000000000000 1251554664593982307965898571//1000000000000000000000000000000 -280858534534801016045541029//1000000000000000000000000000000 -8177127176598995089079451//10000000000000000000000000000
  496138931987686910573759557//1000000000000000000000000000000 -22127390325921590327653523//200000000000000000000000000000 -280858534534801016045541029//1000000000000000000000000000000 469658915506687625949572263//500000000000000000000000000000 724772997292381369358790989//1000000000000000000000000000000
  128548002146141249203076541//500000000000000000000000000000 -366072815482821645152813549//1000000000000000000000000000000 -8177127176598995089079451//10000000000000000000000000000 724772997292381369358790989//1000000000000000000000000000000 249300010147299690441251707//250000000000000000000000000000
A_4 5
  26253577357379885155358293703//1000000000000000000000000000000 2214659857810990087635938401//100000000000000000000000000000 -44349347530853367754474941//500000000000000000000000000000 -4574273574003351727008773//125000000000000000000000000000 160258635297027245059356937//250000000000000000000000000000
  2214659857810990087635938401//100000000000000000000000000000 10103108331134956157932549529//500000000000000000000000000000 1208798378502035103672662619//1000000000000000000000000000000 -770805885067000403011599339//500000000000000000000000000000 -759315931997561316328177939//1000000000000000000000000000000
  -44349347530853367754474941//500000000000000000000000000000 1208798378502035103672662619//1000000000000000000000000000000 171451255652399697888266961//50000000000000000000000000000 -341058534856012338013939227//1000000000000000000000000000000 -2362641354611978808631122307//1000000000000000000000000000000
  -4574273574003351727008773//125000000000000000000000000000 -770805885067000403011599339//500000000000000000000000000000 -341058534856012338013939227//1000000000000000000000000000000 51076561483840605666980963//20000000000000000000000000000 1487767211462996183239063391//1000000000000000000000000000000
  160258635297027245059356937//250000000000000000000000000000 -759315931997561316328177939//1000000000000000000000000000000 -2362641354611978808631122307//1000000000000000000000000000000 1487767211462996183239063391//1000000000000000000000000000000 261651454514595984270935339//100000000000000000000000000000
A_5 5
  68571126030889984109260118411//1000000000000000000000000000000 3210852208338740324539524889//62500000000000000000000000000 -51672144260005571500195517//125000000000000000000000000000 3808040213688930538954043267//1000000000000000000000000000000 1566800973441945995251098863//1000000000000000000000000000000
  3210852208338740324539524889//62500000000000000000000000000 22058349721114848416574734119//500000000000000000000000000000 1279770013631484953444987437//250000000000000000000000000000 -123794477249063679963036421//62500000000000000000000000000 -431899177283254991612446833//125000000000000000000000000000
  -51672144260005571500195517//125000000000000000000000000000 1279770013631484953444987437//250000000000000000000000000000 9246489462556874069925316473//1000000000000000000000000000000 -184526743689192051057970217//62500000000000000000000000000 -2202521879116794748927741//320000000000000000000000000
  3808040213688930538954043267//1000000000000000000000000000000 -123794477249063679963036421//62500000000000000000000000000 -184526743689192051057970217//62500000000000000000000000000 7087103650781985169095193979//1000000000000000000000000000000 5072882044080011879264826527//1000000000000000000000000000000
  1566800973441945995251098863//1000000000000000000000000000000 -431899177283254991612446833//125000000000000000000000000000 -2202521879116794748927741//320000000000000000000000000 5072882044080011879264826527//1000000000000000000000000000000 1501866450545787933028166523//200000000000000000000000000000
A_6 5
  130915749504399803563526544347//1000000000000000000000000000000 48667759584484925309836427097//500000000000000000000000000000 -672820423049989390427249453//62500000000000000000000000000 -1562833143424923225551211561//500000000000000000000000000000 330823020518217269031060301//500000000000000000000000000000
  48667759584484925309836427097//500000000000000000000000000000 79149944884939878729508644927//1000000000000000000000000000000 -226109928129303188041050981//62500000000000000000000000000 -9420786340415906469027113761//1000000000000000000000000000000 -4345028830001912616150676471//1000000000000000000000000000000
  -672820423049989390427249453//62500000000000000000000000000 -226109928129303188041050981//62500000000000000000000000000 3997572943054999316245462989//250000000000000000000000000000 -1298580659568114314233209997//1000000000000000000000000000000 -2276497913580012818149999911//200000000000000000000000000000
  -1562833143424923225551211561//500000000000000000000000000000 -9420786340415906469027113761//1000000000000000000000000000000 -1298580659568114314233209997//1000000000000000000000000000000 9816101479084973323853218887//1000000000000000000000000000000 886338092051015581454169589//200000000000000000000000000000
  330823020518217269031060301//500000000000000000000000000000 -4345028830001912616150676471//1000000000000000000000000000000 -2276497913580012818149999911//200000000000000000000000000000 886338092051015581454169589//200000000000000000000000000000 5396102899350042383489971731//500000000000000000000000000000
A_7 5
  4036987315488004808750913097//20000000000000000000000000000 124478204270700082482871899867//1000000000000000000000000000000 -17609780749890140716483953321//1000000000000000000000000000000 5395527849695051488354471351//500000000000000000000000000000 227185029494310998013319581//500000000000000000000000000000
  124478204270700082482871899867//1000000000000000000000000000000 17868134324993980643550215627//200000000000000000000000000000 2504445323892824641457410671//1000000000000000000000000000000 -4195634109881955375769699223//1000000000000000000000000000000 -2108798487833986439773941693//200000000000000000000000000000
  -17609780749890140716483953321//1000000000000000000000000000000 2504445323892824641457410671//1000000000000000000000000000000 24756035943730091731049060479//1000000000000000000000000000000 -10119578292490050545606641931//1000000000000000000000000000000 -19020261033009995301480540077//1000000000000000000000000000000
  5395527849695051488354471351//500000000000000000000000000000 -4195634109881955375769699223//1000000000000000000000000000000 -10119578292490050545606641931//1000000000000000000000000000000 6212027004110022273381823499//500000000000000000000000000000 4687516349647987482620126533//500000000000000000000000000000
  227185029494310998013319581//500000000000000000000000000000 -2108798487833986439773941693//200000000000000000000000000000 -19020261033009995301480540077//1000000000000000000000000000000 4687516349647987482620126533//500000000000000000000000000000 8880112445769953517820457267//500000000000000000000000000000
A_8 5
  212483763638699875630303810903//1000000000000000000000000000000 133786420873200062236304000759//1000000000000000000000000000000 -37282949476810060778965349601//1000000000000000000000000000000 -20602704494540202487560958439//1000000000000000000000000000000 -11930670849069891095042114409//1000000000000000000000000000000
  133786420873200062236304000759//1000000000000000000000000000000 11864655715423753208311468897//125000000000000000000000000000 -20770789117200145567935908469//1000000000000000000000000000000 -6438015459475017984291147429//250000000000000000000000000000 -13102312986049823687187611283//1000000000000000000000000000000
  -37282949476810060778965349601//1000000000000000000000000000000 -20770789117200145567935908469//1000000000000000000000000000000 14875192468885070857821087759//500000000000000000000000000000 1587933496156028249380185369//1000000000000000000000000000000 -16875056489579976329915244091//1000000000000000000000000000000
  -20602704494540202487560958439//1000000000000000000000000000000 -6438015459475017984291147429//250000000000000000000000000000 1587933496156028249380185369//1000000000000000000000000000000 19770453072430023953285514331//1000000000000000000000000000000 1025234536064378248721962601//125000000000000000000000000000
  -11930670849069891095042114409//1000000000000000000000000000000 -13102312986049823687187611283//1000000000000000000000000000000 -16875056489579976329915244091//1000000000000000000000000000000 1025234536064378248721962601//125000000000000000000000000000 9507272428814935599329378079//500000000000000000000000000000
A_9 5
  174307972315999530093917629297//1000000000000000000000000000000 37116434558150028688992579441//500000000000000000000000000000 -27576283173100130264957430399//1000000000000000000000000000000 3856694528428069737165221141//500000000000000000000000000000 -11415205636140026212735100557//1000000000000000000000000000000
  37116434558150028688992579441//500000000000000000000000000000 20009550375500012393553944949//500000000000000000000000000000 -2025328930531083257057155331//1000000000000000000000000000000 -6167843786390847912922477083//1000000000000000000000000000000 -14172499838289958641766653467//1000000000000000000000000000000
  -27576283173100130264957430399//1000000000000000000000000000000 -2025328930531083257057155331//1000000000000000000000000000000 14220396254620050261513687253//500000000000000000000000000000 -5579056825260037532901599669//500000000000000000000000000000 -2482400479723741730619947441//125000000000000000000000000000
  3856694528428069737165221141//500000000000000000000000000000 -6167843786390847912922477083//1000000000000000000000000000000 -5579056825260037532901599669//500000000000000000000000000000 5916663564695009256027164967//500000000000000000000000000000 9753628891685911129002294759//1000000000000000000000000000000
  -11415205636140026212735100557//1000000000000000000000000000000 -14172499838289958641766653467//1000000000000000000000000000000 -2482400479723741730619947441//125000000000000000000000000000 9753628891685911129002294759//1000000000000000000000000000000 2702154965586235427604719853//125000000000000000000000000000
A_10 5
  10088031151281976500894044067//200000000000000000000000000000 32962901992100046946154527693//1000000000000000000000000000000 -6434359406479979606721780341//500000000000000000000000000000 -44088031968199901663032550769//1000000000000000000000000000000 -30936592304910099288631436873//1000000000000000000000000000000
  32962901992100046946154527693//1000000000000000000000000000000 1756859815174004928064417229//50000000000000000000000000000 -1978757962938752738623586331//125000000000000000000000000000 -10752393032355001246251147181//250000000000000000000000000000 -922068082563505166572317237//50000000000000000000000000000
  -6434359406479979606721780341//500000000000000000000000000000 -1978757962938752738623586331//125000000000000000000000000000 16807057613919896004664071339//1000000000000000000000000000000 3796771846621994316529783469//200000000000000000000000000000 -279799043919733324382337377//250000000000000000000000000000
  -44088031968199901663032550769//1000000000000000000000000000000 -10752393032355001246251147181//250000000000000000000000000000 3796771846621994316529783469//200000000000000000000000000000 27037147302284931085025056137//500000000000000000000000000000 25669560346600076975172776651//1000000000000000000000000000000
  -30936592304910099288631436873//1000000000000000000000000000000 -922068082563505166572317237//50000000000000000000000000000 -279799043919733324382337377//250000000000000000000000000000 25669560346600076975172776651//1000000000000000000000000000000 539737969113202515707156569//20000000000000000000000000000
A_11 5
  0 0 0 0 0
  0 1720475365266400748775845899//200000000000000000000000000000 -9083779138977011184987803213//1000000000000000000000000000000 -1330289825986965656856944993//500000000000000000000000000000 230499581606802389411554823//25000000000000000000000000000
  0 -9083779138977011184987803213//1000000000000000000000000000000 9165385501335000141736501221//500000000000000000000000000000 210538253070620546141870409//250000000000000000000000000000 -3710380354636009783419982741//200000000000000000000000000000
  0 -1330289825986965656856944993//500000000000000000000000000000 210538253070620546141870409//250000000000000000000000000000 70122880688599439394454057//25000000000000000000000000000 49042187910379100167481099//500000000000000000000000000000
  0 230499581606802389411554823//25000000000000000000000000000 -3710380354636009783419982741//200000000000000000000000000000 49042187910379100167481099//500000000000000000000000000000 19824118113410080435862777877//1000000000000000000000000000000
A_12 5
  0 0 0 0 0
  0 1123350602593977752977616441//1000000000000000000000000000000 865761137642487875604816311//500000000000000000000000000000 -1121651905051993925155547227//1000000000000000000000000000000 -21971357400337002394881503//12500000000000000000000000000
  0 865761137642487875604816311//500000000000000000000000000000 623859094495632702629047803//125000000000000000000000000000 -562298833031009770949440441//500000000000000000000000000000 -1203889112334257972100925293//250000000000000000000000000000
  0 -1121651905051993925155547227//1000000000000000000000000000000 -562298833031009770949440441//500000000000000000000000000000 2467865294835976558447569413//1000000000000000000000000000000 1175625656825997388504836773//500000000000000000000000000000
  0 -21971357400337002394881503//12500000000000000000000000000 -1203889112334257972100925293//250000000000000000000000000000 1175625656825997388504836773//500000000000000000000000000000 585199617451498608911099541//100000000000000000000000000000
A_13 5
  23657057404010011352306779937//500000000000000000000000000000 9491573410720020101029106033//500000000000000000000000000000 -2796065647481874014846660797//62500000000000000000000000000 2722463267837042866941321249//500000000000000000000000000000 23614488698540014036167282229//1000000000000000000000000000000
  9491573410720020101029106033//500000000000000000000000000000 2917078509682518871161266167//250000000000000000000000000000 -13337206445290065646598833689//1000000000000000000000000000000 -2082573063586011775356480883//1000000000000000000000000000000 192948321660641033110650953//40000000000000000000000000000
  -2796065647481874014846660797//62500000000000000000000000000 -13337206445290065646598833689//1000000000000000000000000000000 52796207902579764916934043547//1000000000000000000000000000000 -562409128426502202126872047//62500000000000000000000000000 -258085046050319298005658331//8000000000000000000000000000
  2722463267837042866941321249//500000000000000000000000000000 -2082573063586011775356480883//1000000000000000000000000000000 -562409128426502202126872047//62500000000000000000000000000 3118844964186528927373331977//500000000000000000000000000000 958308235150258407139061783//125000000000000000000000000000
  23614488698540014036167282229//1000000000000000000000000000000 192948321660641033110650953//40000000000000000000000000000 -258085046050319298005658331//8000000000000000000000000000 958308235150258407139061783//125000000000000000000000000000 22333257514960057370724440381//1000000000000000000000000000000
A_14 5
  39167125225145046285893709547//500000000000000000000000000000 -11827981190629983521796058623//1000000000000000000000000000000 -72373982019949947953372855589//1000000000000000000000000000000 2748457896035012576417413143//125000000000000000000000000000 11161318230125030396379369079//500000000000000000000000000000
  -11827981190629983521796058623//1000000000000000000000000000000 7503876790952947396518607127//1000000000000000000000000000000 12756622296009907397131553741//1000000000000000000000000000000 -9860129958307996779178378139//1000000000000000000000000000000 -1274049003331596724173136909//200000000000000000000000000000
  -72373982019949947953372855589//1000000000000000000000000000000 12756622296009907397131553741//1000000000000000000000000000000 14945661046479974042396343311//200000000000000000000000000000 -4353819992933997579402963897//200000000000000000000000000000 -27906171502020039314496955383//1000000000000000000000000000000
  2748457896035012576417413143//125000000000000000000000000000 -9860129958307996779178378139//1000000000000000000000000000000 -4353819992933997579402963897//200000000000000000000000000000 7291516211270052528492072807//500000000000000000000000000000 4945693083658528353415849953//500000000000000000000000000000
  11161318230125030396379369079//500000000000000000000000000000 -1274049003331596724173136909//200000000000000000000000000000 -27906171502020039314496955383//1000000000000000000000000000000 4945693083658528353415849953//500000000000000000000000000000 7244627434850038812562087491//500000000000000000000000000000


==> 23D.txt <==
dimension 23
gegenbauer_degree 14
kernel_degree 4
x0 9//10
c 1//19
lambda 128104058699100307187750281323625327//1000000000000000000000000000000
beta 5
  500000000249980154976747962881//500000000000000000000000000000
  664062641889087188312612217241//500000000000000000000000000000
  2676203619697000042342510071//250000000000000000000000000000
  -70135788156753839789022273439//200000000000000000000000000000
  1953820331763211895009491741//125000000000000000000000000000
A_0 5
  1561230785589672028388477//200000000000000000000000000000 518377519779045751391479//50000000000000000000000000000 83563429549889571691463//1000000000000000000000000000000 -34218172370991840284303//12500000000000000000000000000 122014577997054272106911//1000000000000000000000000000000
  518377519779045751391479//50000000000000000000000000000 6894130198171786607808027//500000000000000000000000000000 741095415144585783727//5000000000000000000000000000 -3665921052140254746460859//1000000000000000000000000000000 13930400718666616720019//125000000000000000000000000000
  83563429549889571691463//1000000000000000000000000000000 741095415144585783727//5000000000000000000000000000 329001934787548545738837//1000000000000000000000000000000 13853336483604423771603//500000000000000000000000000000 -286957613473262967582593//1000000000000000000000000000000
  -34218172370991840284303//12500000000000000000000000000 -3665921052140254746460859//1000000000000000000000000000000 13853336483604423771603//500000000000000000000000000000 593077611047394070252021//500000000000000000000000000000 2358995861141250300661//31250000000000000000000000000
  122014577997054272106911//1000000000000000000000000000000 13930400718666616720019//125000000000000000000000000000 -286957613473262967582593//1000000000000000000000000000000 2358995861141250300661//31250000000000000000000000000 401094560921764354471673//1000000000000000000000000000000
A_1 5
  150739646554086856419360441//1000000000000000000000000000000 41094426347798305264745589//250000000000000000000000000000 8924286423911868136471713//1000000000000000000000000000000 -7901608125887167341871737//1000000000000000000000000000000 470607058957659730581651//31250000000000000000000000000
  41094426347798305264745589//250000000000000000000000000000 47626108683149169769656207//250000000000000000000000000000 3399191582790855623658431//125000000000000000000000000000 -1891496552968404064412323//125000000000000000000000000000 2596394427895611583528373//500000000000000000000000000000
  8924286423911868136471713//1000000000000000000000000000000 3399191582790855623658431//125000000000000000000000000000 20092119117290338161292991//500000000000000000000000000000 -1219613508044095027894169//1000000000000000000000000000000 -10155949745646053521169191//500000000000000000000000000000
  -7901608125887167341871737//1000000000000000000000000000000 -1891496552968404064412323//125000000000000000000000000000 -1219613508044095027894169//1000000000000000000000000000000 15702252498259665943577483//1000000000000000000000000000000 7828454651829043239679203//1000000000000000000000000000000
  470607058957659730581651//31250000000000000000000000000 2596394427895611583528373//500000000000000000000000000000 -10155949745646053521169191//500000000000000000000000000000 7828454651829043239679203//1000000000000000000000000000000 19297124888522506666224977//1000000000000000000000000000000
A_2 5
  75496311989561399892360439//62500000000000000000000000000 1310110128204985352752970059//1000000000000000000000000000000 -1583899122790378698214781//500000000000000000000000000000 -84506771515048313732928283//500000000000000000000000000000 33909325572463895964340761//500000000000000000000000000000
  1310110128204985352752970059//1000000000000000000000000000000 749628945904493100303095151//500000000000000000000000000000 8535387971972144972846243//125000000000000000000000000000 -61421251538071931529944383//250000000000000000000000000000 17666243361083460547289417//1000000000000000000000000000000
  -1583899122790378698214781//500000000000000000000000000000 8535387971972144972846243//125000000000000000000000000000 143823826035807084760150707//1000000000000000000000000000000 -1358274154828114955678499//500000000000000000000000000000 -14624282638840256867706163//200000000000000000000000000000
  -84506771515048313732928283//500000000000000000000000000000 -61421251538071931529944383//250000000000000000000000000000 -1358274154828114955678499//500000000000000000000000000000 72789367652543797172345807//500000000000000000000000000000 14617752249554561716680777//250000000000000000000000000000
  33909325572463895964340761//500000000000000000000000000000 17666243361083460547289417//1000000000000000000000000000000 -14624282638840256867706163//200000000000000000000000000000 14617752249554561716680777//250000000000000000000000000000 96573630561923518551412319//1000000000000000000000000000000
A_3 5
  99950368179968254746176247//15625000000000000000000000000 1544316846418745965816261769//250000000000000000000000000000 -4933701489372630683688141//20000000000000000000000000000 -6580209843495801678023521//25000000000000000000000000000 326109468195268419841653669//500000000000000000000000000000
  1544316846418745965816261769//250000000000000000000000000000 3338101074804498284961507763//500000000000000000000000000000 75680940397706708322538293//125000000000000000000000000000 -364727309818417584383089479//500000000000000000000000000000 55763303340298576926805051//1000000000000000000000000000000
  -4933701489372630683688141//20000000000000000000000000000 75680940397706708322538293//125000000000000000000000000000 34135957829474901683284013//25000000000000000000000000000 -170407681371444634531890247//500000000000000000000000000000 -440883350052396658709045991//500000000000000000000000000000
  -6580209843495801678023521//25000000000000000000000000000 -364727309818417584383089479//500000000000000000000000000000 -170407681371444634531890247//500000000000000000000000000000 692759758687996981676252539//1000000000000000000000000000000 504875153260603348403539047//1000000000000000000000000000000
  326109468195268419841653669//500000000000000000000000000000 55763303340298576926805051//1000000000000000000000000000000 -440883350052396658709045991//500000000000000000000000000000 504875153260603348403539047//1000000000000000000000000000000 447082991464202438134526131//500000000000000000000000000000
A_4 5
  22121333407210076673189319347//1000000000000000000000000000000 868160479300403014822118823//40000000000000000000000000000 -1699176404938028354959489647//1000000000000000000000000000000 -1384650157515476871347912109//500000000000000000000000000000 344576624864485144843854743//250000000000000000000000000000
  868160479300403014822118823//40000000000000000000000000000 23194275748760097492811460221//1000000000000000000000000000000 -338594441101404028130648461//1000000000000000000000000000000 -1117187282026991727196579783//250000000000000000000000000000 60404181934218574367047293//500000000000000000000000000000
  -1699176404938028354959489647//1000000000000000000000000000000 -338594441101404028130648461//1000000000000000000000000000000 2481717858849024690165059677//1000000000000000000000000000000 -85679259450965135831256961//500000000000000000000000000000 -1533272573950032332259933763//1000000000000000000000000000000
  -1384650157515476871347912109//500000000000000000000000000000 -1117187282026991727196579783//250000000000000000000000000000 -85679259450965135831256961//500000000000000000000000000000 151379474144900410326560741//50000000000000000000000000000 249855456902401654526708883//200000000000000000000000000000
  344576624864485144843854743//250000000000000000000000000000 60404181934218574367047293//500000000000000000000000000000 -1533272573950032332259933763//1000000000000000000000000000000 249855456902401654526708883//200000000000000000000000000000 941402076790000115825647899//500000000000000000000000000000
A_5 5
  30679857266380026583007998021//500000000000000000000000000000 10525939801458005455232821171//200000000000000000000000000000 -8173439230875988195705748667//1000000000000000000000000000000 -220510989470591502293654031//100000000000000000000000000000 6852342005587916114678314281//1000000000000000000000000000000
  10525939801458005455232821171//200000000000000000000000000000 52513792920040077026813595871//1000000000000000000000000000000 29723044181199638287339477//31250000000000000000000000000 -1822926072484986751578586713//250000000000000000000000000000 242658729582880133593021681//1000000000000000000000000000000
  -8173439230875988195705748667//1000000000000000000000000000000 29723044181199638287339477//31250000000000000000000000000 12957523685060028931711090729//1000000000000000000000000000000 -2092858378336022813758636837//500000000000000000000000000000 -4680060171354000537172695247//500000000000000000000000000000
  -220510989470591502293654031//100000000000000000000000000000 -1822926072484986751578586713//250000000000000000000000000000 -2092858378336022813758636837//500000000000000000000000000000 6195661750012004392262761087//1000000000000000000000000000000 4626400191555055378573067583//1000000000000000000000000000000
  6852342005587916114678314281//1000000000000000000000000000000 242658729582880133593021681//1000000000000000000000000000000 -4680060171354000537172695247//500000000000000000000000000000 4626400191555055378573067583//1000000000000000000000000000000 4331006417435990430052155057//500000000000000000000000000000
A_6 5
  5929508587279990042417084841//50000000000000000000000000000 104271187174299930686673833719//1000000000000000000000000000000 -19814247937169898690187413643//1000000000000000000000000000000 -15705641940150054952872841281//1000000000000000000000000000000 7446253491478170321083310559//1000000000000000000000000000000
  104271187174299930686673833719//1000000000000000000000000000000 2620102327647502809929261473//25000000000000000000000000000 -9341059759436822074736164159//1000000000000000000000000000000 -26880025262690074739179520663//1000000000000000000000000000000 -1030681632263924441118411587//500000000000000000000000000000
  -19814247937169898690187413643//1000000000000000000000000000000 -9341059759436822074736164159//1000000000000000000000000000000 958347013183121493785905027//62500000000000000000000000000 -1358346395752494682022667939//500000000000000000000000000000 -10804334930000007176195358369//1000000000000000000000000000000
  -15705641940150054952872841281//1000000000000000000000000000000 -26880025262690074739179520663//1000000000000000000000000000000 -1358346395752494682022667939//500000000000000000000000000000 8981302679599995605984179297//500000000000000000000000000000 7868822443120825245860674929//1000000000000000000000000000000
  7446253491478170321083310559//1000000000000000000000000000000 -1030681632263924441118411587//500000000000000000000000000000 -10804334930000007176195358369//1000000000000000000000000000000 7868822443120825245860674929//1000000000000000000000000000000 5710987456994956594808875751//500000000000000000000000000000
A_7 5
  195505759440499374553475433247//1000000000000000000000000000000 70691567360349805156313582969//500000000000000000000000000000 -46890903372419848725857420901//1000000000000000000000000000000 -120051973049369788964636113//31250000000000000000000000000 24490549007210197629614351113//1000000000000000000000000000000
  70691567360349805156313582969//500000000000000000000000000000 25630424724679940651204531543//200000000000000000000000000000 -7596398823219993292383564193//1000000000000000000000000000000 -12068644336039940308120704069//500000000000000000000000000000 -571258503185983764143494731//250000000000000000000000000000
  -46890903372419848725857420901//1000000000000000000000000000000 -7596398823219993292383564193//1000000000000000000000000000000 47545764407219755837398027157//1000000000000000000000000000000 -9189805719845038526816966913//500000000000000000000000000000 -8768232135805018492297685423//250000000000000000000000000000
  -120051973049369788964636113//31250000000000000000000000000 -12068644336039940308120704069//500000000000000000000000000000 -9189805719845038526816966913//500000000000000000000000000000 2052840506494999032589143249//100000000000000000000000000000 16258966446670182953837109151//1000000000000000000000000000000
  24490549007210197629614351113//1000000000000000000000000000000 -571258503185983764143494731//250000000000000000000000000000 -8768232135805018492297685423//250000000000000000000000000000 16258966446670182953837109151//1000000000000000000000000000000 14806744827935084005248090037//500000000000000000000000000000
A_8 5
  204354575732099468099373398453//1000000000000000000000000000000 19637635353049954139411960773//125000000000000000000000000000 -10857615558744034032228943529//200000000000000000000000000000 -14193168853328126121618731//390625000000000000000000000 3635161896378121014560275051//500000000000000000000000000000
  19637635353049954139411960773//125000000000000000000000000000 80583488501749997559456198279//500000000000000000000000000000 -20025321930150043202377761307//1000000000000000000000000000000 -72043115719760286442054087107//1000000000000000000000000000000 -2290254069489986460743618201//100000000000000000000000000000
  -10857615558744034032228943529//200000000000000000000000000000 -20025321930150043202377761307//1000000000000000000000000000000 9611074642637532168394357731//250000000000000000000000000000 -3208112403652485654220872723//250000000000000000000000000000 -5541845930074006141261701499//200000000000000000000000000000
  -14193168853328126121618731//390625000000000000000000000 -72043115719760286442054087107//1000000000000000000000000000000 -3208112403652485654220872723//250000000000000000000000000000 5655263836729029872358800689//100000000000000000000000000000 5933275406813985546118964523//200000000000000000000000000000
  3635161896378121014560275051//500000000000000000000000000000 -2290254069489986460743618201//100000000000000000000000000000 -5541845930074006141261701499//200000000000000000000000000000 5933275406813985546118964523//200000000000000000000000000000 31377919505849870712302615569//1000000000000000000000000000000
A_9 5
  46021893226499961517558047529//250000000000000000000000000000 97468832137070013100103527551//1000000000000000000000000000000 -6615181526521009409307220821//100000000000000000000000000000 1774647443134513695534051343//500000000000000000000000000000 25470353981809970215056715301//1000000000000000000000000000000
  97468832137070013100103527551//1000000000000000000000000000000 93177165827240189711034931423//1000000000000000000000000000000 -4549160656169121961072154453//1000000000000000000000000000000 -40850610177270064269714215131//1000000000000000000000000000000 -3310466662210960654673871//195312500000000000000000000
  -6615181526521009409307220821//100000000000000000000000000000 -4549160656169121961072154453//1000000000000000000000000000000 12795115467602021402943612291//200000000000000000000000000000 -15529111378969997430266727419//500000000000000000000000000000 -47236329616119997071656453513//1000000000000000000000000000000
  1774647443134513695534051343//500000000000000000000000000000 -40850610177270064269714215131//1000000000000000000000000000000 -15529111378969997430266727419//500000000000000000000000000000 5608717223311255993870221857//125000000000000000000000000000 31245492288020122068024141581//1000000000000000000000000000000
  25470353981809970215056715301//1000000000000000000000000000000 -3310466662210960654673871//195312500000000000000000000 -47236329616119997071656453513//1000000000000000000000000000000 31245492288020122068024141581//1000000000000000000000000000000 42449698437779942622054840963//1000000000000000000000000000000
A_10 5
  11185114731524996684860624873//250000000000000000000000000000 943656660969245705129543159//25000000000000000000000000000 -2562110620442487731498267087//250000000000000000000000000000 -9720814265974955339644232909//250000000000000000000000000000 -3937230604345986209975260267//200000000000000000000000000000
  943656660969245705129543159//25000000000000000000000000000 86486171454849924209524691509//1000000000000000000000000000000 5519435634786144696754124741//1000000000000000000000000000000 -1899412885333799234138044991//20000000000000000000000000000 -47639611456439981236316326849//1000000000000000000000000000000
  -2562110620442487731498267087//250000000000000000000000000000 5519435634786144696754124741//1000000000000000000000000000000 13214719775320011004359220147//1000000000000000000000000000000 -1296423838591047872471756581//200000000000000000000000000000 -10986064978350136409443685943//1000000000000000000000000000000
  -9720814265974955339644232909//250000000000000000000000000000 -1899412885333799234138044991//20000000000000000000000000000 -1296423838591047872471756581//200000000000000000000000000000 10523386963819992457081976309//100000000000000000000000000000 10460765732286008016275992377//200000000000000000000000000000
  -3937230604345986209975260267//200000000000000000000000000000 -47639611456439981236316326849//1000000000000000000000000000000 -10986064978350136409443685943//1000000000000000000000000000000 10460765732286008016275992377//200000000000000000000000000000 1399722704999604232800872539//40000000000000000000000000000
A_11 5
  0 0 0 0 0
  0 14965091976344993574955837611//500000000000000000000000000000 -3889783684003957162523699057//500000000000000000000000000000 -3328919658452499304229472639//125000000000000000000000000000 326933635971837373724621479//500000000000000000000000000000
  0 -3889783684003957162523699057//500000000000000000000000000000 1372116887581398261261301941//200000000000000000000000000000 7808713850920932642509035347//1000000000000000000000000000000 -5179230109898003028881412509//1000000000000000000000000000000
  0 -3328919658452499304229472639//125000000000000000000000000000 7808713850920932642509035347//1000000000000000000000000000000 25125575963189986629089135031//1000000000000000000000000000000 -858057603502340922480127207//1000000000000000000000000000000
  0 326933635971837373724621479//500000000000000000000000000000 -5179230109898003028881412509//1000000000000000000000000000000 -858057603502340922480127207//1000000000000000000000000000000 6399843975070940574589541279//1000000000000000000000000000000
A_12 5
  0 0 0 0 0
  0 294395137951759507487526063//500000000000000000000000000000 937548106785330665488799053//1000000000000000000000000000000 -112560951379060966771041609//200000000000000000000000000000 -233040124732280290985919173//250000000000000000000000000000
  0 937548106785330665488799053//1000000000000000000000000000000 3423238327514495756533629599//500000000000000000000000000000 899961335249873790770850867//1000000000000000000000000000000 -6348331328168010189226870531//1000000000000000000000000000000
  0 -112560951379060966771041609//200000000000000000000000000000 899961335249873790770850867//1000000000000000000000000000000 1087552736238495054325574413//500000000000000000000000000000 272852303781215140415282341//1000000000000000000000000000000
  0 -233040124732280290985919173//250000000000000000000000000000 -6348331328168010189226870531//1000000000000000000000000000000 272852303781215140415282341//1000000000000000000000000000000 696387044335303590994531223//100000000000000000000000000000
A_13 5
  26249694955305024049416194613//500000000000000000000000000000 4276001248535011084495940029//125000000000000000000000000000 -40304257645789977275575074791//1000000000000000000000000000000 -4778269426584012546009737677//500000000000000000000000000000 10964348884010009859909568701//1000000000000000000000000000000
  4276001248535011084495940029//125000000000000000000000000000 26342742860230123105904514627//1000000000000000000000000000000 -22185285503689996770928384127//1000000000000000000000000000000 -255841713754250190363763773//25000000000000000000000000000 3383300637671978239439529619//1000000000000000000000000000000
  -40304257645789977275575074791//1000000000000000000000000000000 -22185285503689996770928384127//1000000000000000000000000000000 20315195031454940966523451951//500000000000000000000000000000 1087688727089760064892150211//250000000000000000000000000000 -4384617125409994614199569053//250000000000000000000000000000
  -4778269426584012546009737677//500000000000000000000000000000 -255841713754250190363763773//25000000000000000000000000000 1087688727089760064892150211//250000000000000000000000000000 851609586993494748087403837//125000000000000000000000000000 849119560746497937863850131//500000000000000000000000000000
  10964348884010009859909568701//1000000000000000000000000000000 3383300637671978239439529619//1000000000000000000000000000000 -4384617125409994614199569053//250000000000000000000000000000 849119560746497937863850131//500000000000000000000000000000 11994766877110043920875682989//1000000000000000000000000000000
A_14 5
  54488856271650040702519982007//500000000000000000000000000000 1977658969160783728874004457//200000000000000000000000000000 -2777259980687502214251645871//25000000000000000000000000000 7881741967764970408000126373//500000000000000000000000000000 40622523651309871552894578819//1000000000000000000000000000000
  1977658969160783728874004457//200000000000000000000000000000 492194556308058259956960243//62500000000000000000000000000 -1537433281077237303807922831//250000000000000000000000000000 -6463872786957963264067542983//1000000000000000000000000000000 -1285837101861020312526499851//1000000000000000000000000000000
  -2777259980687502214251645871//25000000000000000000000000000 -1537433281077237303807922831//250000000000000000000000000000 24225225479200002999936720503//200000000000000000000000000000 -19709869453539886730429449077//1000000000000000000000000000000 -24862832082904895568880923967//500000000000000000000000000000
  7881741967764970408000126373//500000000000000000000000000000 -6463872786957963264067542983//1000000000000000000000000000000 -19709869453539886730429449077//1000000000000000000000000000000 759232921478119659337959923//62500000000000000000000000000 462791165155197284952810467//40000000000000000000000000000
  40622523651309871552894578819//1000000000000000000000000000000 -1285837101861020312526499851//1000000000000000000000000000000 -24862832082904895568880923967//500000000000000000000000000000 462791165155197284952810467//40000000000000000000000000000 25144143492809778094194768387//1000000000000000000000000000000


==> 24D.txt <==
dimension 24
gegenbauer_degree 12
kernel_degree 5
x0 23//25
c 1//24
lambda 196560
beta 6
  1
  55822413987//50000000000
  4865411607//1000000000000
  -92886255177//1000000000000
  49662476191//1000000000000
  -18330948349//250000000000
A_0 6
  1//196560 6202490443//1092000000000000 231686267//9360000000000000 -30962085059//65520000000000000 49662476191//196560000000000000 -2618706907//7020000000000000
  6202490443//1092000000000000 634357841103496739821//91000000000000000000000000 3394753489756730221//52000000000000000000000000 -135057159712079522817//72800000000000000000000000 104173617962307729473//218400000000000000000000000 10602476210345356603//19500000000000000000000000
  231686267//9360000000000000 3394753489756730221//52000000000000000000000000 1965050372035393657903//3120000000000000000000000000 1331284610968317766607//3120000000000000000000000000 -8784639210561083737483//9360000000000000000000000000 -1818550043489302390403//2340000000000000000000000000
  -30962085059//65520000000000000 -135057159712079522817//72800000000000000000000000 1331284610968317766607//3120000000000000000000000000 108705658371090340479481//21840000000000000000000000000 -58218307279549872041549//65520000000000000000000000000 -9744637667993924054767//2340000000000000000000000000
  49662476191//196560000000000000 104173617962307729473//218400000000000000000000000 -8784639210561083737483//9360000000000000000000000000 -58218307279549872041549//65520000000000000000000000000 330351077667089557643041//196560000000000000000000000000 9876282957644663562983//7020000000000000000000000000
  -2618706907//7020000000000000 10602476210345356603//19500000000000000000000000 -1818550043489302390403//2340000000000000000000000000 -9744637667993924054767//2340000000000000000000000000 9876282957644663562983//7020000000000000000000000000 7184837492205349599313//1755000000000000000000000000
A_1 6
  777401725883//6961500000000000 72825489372687//654472000000000000 1142601//200000000000 -1715639//500000000000 3413749//250000000000 1259001//1000000000000
  72825489372687//654472000000000000 1635611666631635398874464347782787020499//14293753388923337488250000000000000000000000 5121328888974233456430552760037867//698884151568817000000000000000000000000 -9077001100593829153288681141455661//698884151568817000000000000000000000000 3822077861172967519486460436620073//349442075784408500000000000000000000000 176804740014617358975260725855111//27955366062752680000000000000000000000
  1142601//200000000000 5121328888974233456430552760037867//698884151568817000000000000000000000000 27577618193942462849289188043383//777401725883000000000000000000000000 6076449730867792578742785063017//194350431470750000000000000000000000 -24951727250308411034955834469993//777401725883000000000000000000000000 -6089545792442117326031950372081//194350431470750000000000000000000000
  -1715639//500000000000 -9077001100593829153288681141455661//698884151568817000000000000000000000000 6076449730867792578742785063017//194350431470750000000000000000000000 29372938258101504397583242868227//388700862941500000000000000000000000 -2584864003280739744639355268883//97175215735375000000000000000000000 -48464283627029230890258169254667//777401725883000000000000000000000000
  3413749//250000000000 3822077861172967519486460436620073//349442075784408500000000000000000000000 -24951727250308411034955834469993//777401725883000000000000000000000000 -2584864003280739744639355268883//97175215735375000000000000000000000 29699720784561573418662320683553//777401725883000000000000000000000000 25531692145945132934162575701947//777401725883000000000000000000000000
  1259001//1000000000000 176804740014617358975260725855111//27955366062752680000000000000000000000 -6089545792442117326031950372081//194350431470750000000000000000000000 -48464283627029230890258169254667//777401725883000000000000000000000000 25531692145945132934162575701947//777401725883000000000000000000000000 23295205864697073392587707578179//388700862941500000000000000000000000
A_2 6
  2944705177649//3213000000000000 33632011982669//37758000000000000 70613//125000000000 -705873//25000000000 51391041//500000000000 -7596773//500000000000
  33632011982669//37758000000000000 15729456299197861389208280755618809691233//16659395684967696143000000000000000000000000 4740358413375041710787481288585171//2647289954706451000000000000000000000000 -587421484424702414638638569688795681//2647289954706451000000000000000000000000 122047270245564030269419838562509973//1323644977353225500000000000000000000000 259455623325413557889679037296171623//2647289954706451000000000000000000000000
  70613//125000000000 4740358413375041710787481288585171//2647289954706451000000000000000000000000 13975712579738300864118244371943//58894103552980000000000000000000000 121699268925268157327353403944631//588941035529800000000000000000000000 -34869974760604855651139522482641//147235258882450000000000000000000000 -62350486777180842908272961646677//294470517764900000000000000000000000
  -705873//25000000000 -587421484424702414638638569688795681//2647289954706451000000000000000000000000 121699268925268157327353403944631//588941035529800000000000000000000000 1176150099752505112059556860954343//1472352588824500000000000000000000000 -34019977498263993722376868823979//184044073603062500000000000000000000 -109370793716156223393435606788759//184044073603062500000000000000000000
  51391041//500000000000 122047270245564030269419838562509973//1323644977353225500000000000000000000000 -34869974760604855651139522482641//147235258882450000000000000000000000 -34019977498263993722376868823979//184044073603062500000000000000000000 434927688170963496716520329766563//1472352588824500000000000000000000000 346408805378191584523524286971987//1472352588824500000000000000000000000
  -7596773//500000000000 259455623325413557889679037296171623//2647289954706451000000000000000000000000 -62350486777180842908272961646677//294470517764900000000000000000000000 -109370793716156223393435606788759//184044073603062500000000000000000000 346408805378191584523524286971987//1472352588824500000000000000000000000 61341883494318870410048918788581//117788207105960000000000000000000000
A_3 6
  181732636648399//35802000000000000 8694586463203057//1869920000000000000 -111021551//1000000000000 -8617927//100000000000 665297111//1000000000000 -3201069//200000000000
  8694586463203057//1869920000000000000 4362201934292906143396600241557432722911393//954697241367172681293500000000000000000000000 6013294311169443339653740294753629179//163377640346910701000000000000000000000000 -31337345855639151425476717062924073219//40844410086727675250000000000000000000000 36147315907514673432337467835061220983//81688820173455350500000000000000000000000 6796039921416082695478423758363565923//20422205043363837625000000000000000000000
  -111021551//1000000000000 6013294311169443339653740294753629179//163377640346910701000000000000000000000000 292916559660767305570502605801651501//181732636648399000000000000000000000000 21814659423617792702755642397653791//18173263664839900000000000000000000000 -275961784002338401685669150985352947//181732636648399000000000000000000000000 -227099005710108952890660115588967213//181732636648399000000000000000000000000
  -8617927//100000000000 -31337345855639151425476717062924073219//40844410086727675250000000000000000000000 21814659423617792702755642397653791//18173263664839900000000000000000000000 160365466790590723432819151763037117//45433159162099750000000000000000000000 -178667859373373244112756430688413099//181732636648399000000000000000000000000 -60707416017413955456646924089307447//22716579581049875000000000000000000000
  665297111//1000000000000 36147315907514673432337467835061220983//81688820173455350500000000000000000000000 -275961784002338401685669150985352947//181732636648399000000000000000000000000 -178667859373373244112756430688413099//181732636648399000000000000000000000000 319478141776394768541574400896735317//181732636648399000000000000000000000000 235556879458920247204354505015178603//181732636648399000000000000000000000000
  -3201069//200000000000 6796039921416082695478423758363565923//20422205043363837625000000000000000000000 -227099005710108952890660115588967213//181732636648399000000000000000000000000 -60707416017413955456646924089307447//22716579581049875000000000000000000000 235556879458920247204354505015178603//181732636648399000000000000000000000000 440885997027538852570190964709148323//181732636648399000000000000000000000000
A_4 6
  1230465910957337//66830400000000000 212707063795217//13089440000000000 -141860341//125000000000 -68865301//250000000000 1059921091//500000000000 -98877949//200000000000
  212707063795217//13089440000000000 22762569983379169394790497036902615944165337//1414003186763256181047921875000000000000000000 -198548842729330387464485553565823918221//221237770790129192600000000000000000000000 -4763941047613044493540043595986312579391//1106188853950645963000000000000000000000000 913172592705256037227576306447096101303//553094426975322981500000000000000000000000 1005830663012152364316604441033147203863//553094426975322981500000000000000000000000
  -141860341//125000000000 -198548842729330387464485553565823918221//221237770790129192600000000000000000000000 3048572312593705527835736922428645263//615232955478668500000000000000000000000 2395594658183832527089887016202803439//615232955478668500000000000000000000000 -379338221391517558549099388324801007//76904119434833562500000000000000000000 -4835987321690204661774128229272776419//1230465910957337000000000000000000000000
  -68865301//250000000000 -4763941047613044493540043595986312579391//1106188853950645963000000000000000000000000 2395594658183832527089887016202803439//615232955478668500000000000000000000000 18774058819028296846248765263636649893//1230465910957337000000000000000000000000 -828951298273103266033604669418602399//246093182191467400000000000000000000000 -6734594186092213957672116327439126993//615232955478668500000000000000000000000
  1059921091//500000000000 913172592705256037227576306447096101303//553094426975322981500000000000000000000000 -379338221391517558549099388324801007//76904119434833562500000000000000000000 -828951298273103266033604669418602399//246093182191467400000000000000000000000 3527625124224073642800928759311597213//615232955478668500000000000000000000000 5145381614407479440053385335811691013//1230465910957337000000000000000000000000
  -98877949//200000000000 1005830663012152364316604441033147203863//553094426975322981500000000000000000000000 -4835987321690204661774128229272776419//1230465910957337000000000000000000000000 -6734594186092213957672116327439126993//615232955478668500000000000000000000000 5145381614407479440053385335811691013//1230465910957337000000000000000000000000 11370806835659685899050691443237327471//1230465910957337000000000000000000000000
A_5 6
  4874574319864169//91570500000000000 44372374658078577//1006880000000000000 -5058303023//1000000000000 -412035293//1000000000000 1340242203//200000000000 -145044751//125000000000
  44372374658078577//1006880000000000000 1099940951989748313349823675224176470124384337//27577450879219788749783000000000000000000000000 -14093284874663410030143762107467461687241//4382242313557887931000000000000000000000000 -7228345560833930789740778516386726805801//876448462711577586200000000000000000000000 578657714476629521719295459443610611757//136945072298683997843750000000000000000000 13817728053559496089901529783712553422599//4382242313557887931000000000000000000000000
  -5058303023//1000000000000 -14093284874663410030143762107467461687241//4382242313557887931000000000000000000000000 3012503530027278841572993464276323279//194982972794566760000000000000000000000 1275173465740627798094527898502956771//121864357996604225000000000000000000000 -35633276551399169318129859242039411633//2437287159932084500000000000000000000000 -51275520846153566968294340784034831901//4874574319864169000000000000000000000000
  -412035293//1000000000000 -7228345560833930789740778516386726805801//876448462711577586200000000000000000000000 1275173465740627798094527898502956771//121864357996604225000000000000000000000 33875066716131472806373445858764534739//974914863972833800000000000000000000000 -10251469158717694748662366475162290197//1218643579966042250000000000000000000000 -24751194005388678185938058290686058011//974914863972833800000000000000000000000
  1340242203//200000000000 578657714476629521719295459443610611757//136945072298683997843750000000000000000000 -35633276551399169318129859242039411633//2437287159932084500000000000000000000000 -10251469158717694748662366475162290197//1218643579966042250000000000000000000000 19428458694268797373628460460089865769//1218643579966042250000000000000000000000 51507052973369756130486966327171061477//4874574319864169000000000000000000000000
  -145044751//125000000000 13817728053559496089901529783712553422599//4382242313557887931000000000000000000000000 -51275520846153566968294340784034831901//4874574319864169000000000000000000000000 -24751194005388678185938058290686058011//974914863972833800000000000000000000000 51507052973369756130486966327171061477//4874574319864169000000000000000000000000 106984830173359778033302892067027507303//4874574319864169000000000000000000000000
A_6 6
  9572847416907983//86184000000000000 1084282197747841//12586000000000000 -7832547723//500000000000 -155161393//1000000000000 11418649927//1000000000000 -701004803//125000000000
  1084282197747841//12586000000000000 4179708733054470581063736501145899909132262679//54157493986347141380081000000000000000000000000 -87601914956174055340755227752477848317//6619992175230982090000000000000000000000 -42622005852886870426149641122374030579179//1721197965560055343400000000000000000000000 81327657535890392171150051290940797082431//8605989827800276717000000000000000000000000 85736920287680610675087098655002860788773//8605989827800276717000000000000000000000000
  -7832547723//500000000000 -87601914956174055340755227752477848317//6619992175230982090000000000000000000000 3922888605608165402814795915184647259//147274575644738200000000000000000000000 7484112513804205467111488133539001881//368186439111845500000000000000000000000 -18740521468820505754887511735495521483//736372878223691000000000000000000000000 -6682077949240836084630931632796097247//368186439111845500000000000000000000000
  -155161393//1000000000000 -42622005852886870426149641122374030579179//1721197965560055343400000000000000000000000 7484112513804205467111488133539001881//368186439111845500000000000000000000000 408356382420427965103926598309974051693//4786423708453991500000000000000000000000 -85448028725138889812106243509145648733//4786423708453991500000000000000000000000 -575986933122760971021348748615926462771//9572847416907983000000000000000000000000
  11418649927//1000000000000 81327657535890392171150051290940797082431//8605989827800276717000000000000000000000000 -18740521468820505754887511735495521483//736372878223691000000000000000000000000 -85448028725138889812106243509145648733//4786423708453991500000000000000000000000 1045745606426623315080543671563360917//38291389667631932000000000000000000000 181238359749884171106787477332387960637//9572847416907983000000000000000000000000
  -701004803//125000000000 85736920287680610675087098655002860788773//8605989827800276717000000000000000000000000 -6682077949240836084630931632796097247//368186439111845500000000000000000000000 -575986933122760971021348748615926462771//9572847416907983000000000000000000000000 181238359749884171106787477332387960637//9572847416907983000000000000000000000000 231476077506426992460810272256257526371//4786423708453991500000000000000000000000
A_7 6
  371814074820253//1938000000000000 33976484683//250000000000 -34564276197//1000000000000 923335977//500000000000 10447979971//500000000000 -4845256101//500000000000
  33976484683//250000000000 39519741918001163027349687713697335167//371814074820253000000000000000000000000 -968773298993433484743492649853520807//37181407482025300000000000000000000000 -9591178496636985520461864481188727919//371814074820253000000000000000000000000 208319048052875822319124833133561367//14300541339240500000000000000000000000 3211593233100635752639018183131382547//371814074820253000000000000000000000000
  -34564276197//1000000000000 -968773298993433484743492649853520807//37181407482025300000000000000000000000 9044651093809922147377011848873936169//185907037410126500000000000000000000000 11270524788823881163258578127168600567//371814074820253000000000000000000000000 -308599311689550326360972482449893071//7150270669620250000000000000000000000 -1911967068173565043030060165161324401//74362814964050600000000000000000000000
  923335977//500000000000 -9591178496636985520461864481188727919//371814074820253000000000000000000000000 11270524788823881163258578127168600567//371814074820253000000000000000000000000 8062482165972213760500412645254901411//74362814964050600000000000000000000000 -174836003251807821811972904356261919//7150270669620250000000000000000000000 -5831210719977934400456328255624886199//74362814964050600000000000000000000000
  10447979971//500000000000 208319048052875822319124833133561367//14300541339240500000000000000000000000 -308599311689550326360972482449893071//7150270669620250000000000000000000000 -174836003251807821811972904356261919//7150270669620250000000000000000000000 242907558397373880603457777818458947//5720216535696200000000000000000000000 354657073309687361676270143391170003//14300541339240500000000000000000000000
  -4845256101//500000000000 3211593233100635752639018183131382547//371814074820253000000000000000000000000 -1911967068173565043030060165161324401//74362814964050600000000000000000000000 -5831210719977934400456328255624886199//74362814964050600000000000000000000000 354657073309687361676270143391170003//14300541339240500000000000000000000000 11945275568199299168419241086804437359//185907037410126500000000000000000000000
A_8 6
  81269650050607//344250000000000 36058762463//250000000000 -1836823423//31250000000 8675611//1250000000 8205714847//500000000000 -11491589229//500000000000
  36058762463//250000000000 8798777355805145214616357693112608397//81269650050607000000000000000000000000 -3553099377446232021387614921463289061//81269650050607000000000000000000000000 -127550554332626272903311944837752527//2802401725883000000000000000000000000 73213043978803972811921757305674243//4063482502530350000000000000000000000 1431326839773889696500296875626101379//81269650050607000000000000000000000000
  -1836823423//31250000000 -3553099377446232021387614921463289061//81269650050607000000000000000000000000 4164897734518597542251500503427633241//81269650050607000000000000000000000000 96237693898016092469753828579310913//2802401725883000000000000000000000000 -789476513433236878454032284134122623//20317412512651750000000000000000000000 -344770112294598339316443010824651229//16253930010121400000000000000000000000
  8675611//1250000000 -127550554332626272903311944837752527//2802401725883000000000000000000000000 96237693898016092469753828579310913//2802401725883000000000000000000000000 449505940896131359187891784257548977//2802401725883000000000000000000000000 -45372940016595113796776985611542209//1401200862941500000000000000000000000 -316722837780891030394149487797305341//2802401725883000000000000000000000000
  8205714847//500000000000 73213043978803972811921757305674243//4063482502530350000000000000000000000 -789476513433236878454032284134122623//20317412512651750000000000000000000000 -45372940016595113796776985611542209//1401200862941500000000000000000000000 754219621061982083134456180988415747//20317412512651750000000000000000000000 251213118619673538541951288364772713//10158706256325875000000000000000000000
  -11491589229//500000000000 1431326839773889696500296875626101379//81269650050607000000000000000000000000 -344770112294598339316443010824651229//16253930010121400000000000000000000000 -316722837780891030394149487797305341//2802401725883000000000000000000000000 251213118619673538541951288364772713//10158706256325875000000000000000000000 703823463939891113220879704374171607//8126965005060700000000000000000000000
A_9 6
  2077891150556677//9157050000000000 114135442043//1000000000000 -63565159267//1000000000000 4317222353//250000000000 1344322833//100000000000 -26444433549//1000000000000
  114135442043//1000000000000 148728615271994255286372571113343718041//2077891150556677000000000000000000000000 -90362339085329503762647482095229375071//2077891150556677000000000000000000000000 -12958864724593091925606809285076338701//519472787639169250000000000000000000000 17776597484266170757617735417349857263//1038945575278338500000000000000000000000 4439777022939738838558984758031041011//519472787639169250000000000000000000000
  -63565159267//1000000000000 -90362339085329503762647482095229375071//2077891150556677000000000000000000000000 4670743645204673063694603863278246123//83115646022267080000000000000000000000 13147087317280005358371406140181519711//519472787639169250000000000000000000000 -83978209202502276844639038431123638373//2077891150556677000000000000000000000000 -226986065524767601177193976962920439//16623129204453416000000000000000000000
  4317222353//250000000000 -12958864724593091925606809285076338701//519472787639169250000000000000000000000 13147087317280005358371406140181519711//519472787639169250000000000000000000000 224766977676334638864383533073054153241//2077891150556677000000000000000000000000 -26655897878422422878508837202314033359//1038945575278338500000000000000000000000 -83107589840502801107816221748267560241//1038945575278338500000000000000000000000
  1344322833//100000000000 17776597484266170757617735417349857263//1038945575278338500000000000000000000000 -83978209202502276844639038431123638373//2077891150556677000000000000000000000000 -26655897878422422878508837202314033359//1038945575278338500000000000000000000000 77742327960653158537037568112187666293//2077891150556677000000000000000000000000 18485230146266140154015174332975984637//1038945575278338500000000000000000000000
  -26444433549//1000000000000 4439777022939738838558984758031041011//519472787639169250000000000000000000000 -226986065524767601177193976962920439//16623129204453416000000000000000000000 -83107589840502801107816221748267560241//1038945575278338500000000000000000000000 18485230146266140154015174332975984637//1038945575278338500000000000000000000000 66209608379119307300143613968481218741//1038945575278338500000000000000000000000
A_10 6
  582190848431183//4360500000000000 3158047003//100000000000 -14598671507//250000000000 20077212429//1000000000000 -5042200777//1000000000000 -3888161473//125000000000
  3158047003//100000000000 9273663099267303090484934611360847417//582190848431183000000000000000000000000 -11245702985487399922301680293552512211//582190848431183000000000000000000000000 -572775838447390204391024393974965549//29109542421559150000000000000000000000 1790035516993388207910864507355863893//582190848431183000000000000000000000000 943325175829370708700826478179537421//116438169686236600000000000000000000000
  -14598671507//250000000000 -11245702985487399922301680293552512211//582190848431183000000000000000000000000 27235013633473881237944282426964405379//582190848431183000000000000000000000000 835896625401972708181340368674466723//72773856053897875000000000000000000000 -5310275803625565543561191708232811171//291095424215591500000000000000000000000 -492060983476217953550545654359032297//582190848431183000000000000000000000000
  20077212429//1000000000000 -572775838447390204391024393974965549//29109542421559150000000000000000000000 835896625401972708181340368674466723//72773856053897875000000000000000000000 51748852196304824144686515313746338227//582190848431183000000000000000000000000 -1296993152076155672661875575357859479//72773856053897875000000000000000000000 -38626289891308602378389012512306529143//582190848431183000000000000000000000000
  -5042200777//1000000000000 1790035516993388207910864507355863893//582190848431183000000000000000000000000 -5310275803625565543561191708232811171//291095424215591500000000000000000000000 -1296993152076155672661875575357859479//72773856053897875000000000000000000000 6134106940413136340306063385127960413//291095424215591500000000000000000000000 8354375033107474248462314334344531301//582190848431183000000000000000000000000
  -3888161473//125000000000 943325175829370708700826478179537421//116438169686236600000000000000000000000 -492060983476217953550545654359032297//582190848431183000000000000000000000000 -38626289891308602378389012512306529143//582190848431183000000000000000000000000 8354375033107474248462314334344531301//582190848431183000000000000000000000000 32054051408748824765980281583638769149//582190848431183000000000000000000000000
A_11 6
  65265848431183//2861578125000000 -4939868399//250000000000 -1450680551//500000000000 29011756439//1000000000000 -14488040093//1000000000000 -21273249743//1000000000000
  -4939868399//250000000000 263400930296527487885843378837768279//13053169686236600000000000000000000000 39926804020930394875919496727241469//16316462107795750000000000000000000000 -220542059091173108950670026684905667//6526584843118300000000000000000000000 406549636694651074346644639287372717//32632924215591500000000000000000000000 390784088285413411234057712588495437//16316462107795750000000000000000000000
  -1450680551//500000000000 39926804020930394875919496727241469//16316462107795750000000000000000000000 468281676331256621741707442780599361//32632924215591500000000000000000000000 122069015380375212197305044591846691//65265848431183000000000000000000000000 -854113833737697774066425640445662407//65265848431183000000000000000000000000 -141999582272489076740781935125488267//32632924215591500000000000000000000000
  29011756439//1000000000000 -220542059091173108950670026684905667//6526584843118300000000000000000000000 122069015380375212197305044591846691//65265848431183000000000000000000000000 302162152108460132886671194239418141//4079115526948937500000000000000000000 -790763279594949923658276037586153209//32632924215591500000000000000000000000 -741678224987277212345125987298146763//13053169686236600000000000000000000000
  -14488040093//1000000000000 406549636694651074346644639287372717//32632924215591500000000000000000000000 -854113833737697774066425640445662407//65265848431183000000000000000000000000 -790763279594949923658276037586153209//32632924215591500000000000000000000000 852365015418460049587704877239128597//32632924215591500000000000000000000000 1418580836334043515925697256738581511//65265848431183000000000000000000000000
  -21273249743//1000000000000 390784088285413411234057712588495437//16316462107795750000000000000000000000 -141999582272489076740781935125488267//32632924215591500000000000000000000000 -741678224987277212345125987298146763//13053169686236600000000000000000000000 1418580836334043515925697256738581511//65265848431183000000000000000000000000 302812162289509641606308804516150241//6526584843118300000000000000000000000
A_12 6
  0 0 0 0 0 0
  0 10319623672129876652491//1000000000000000000000000 598450704785625435039//200000000000000000000000 -12503775248847977337913//1000000000000000000000000 212366414909227432463//1000000000000000000000000 714199061820909974399//100000000000000000000000
  0 598450704785625435039//200000000000000000000000 726948127561199720319//100000000000000000000000 1486422141782212478669//500000000000000000000000 -7292721884104744901559//1000000000000000000000000 -962471234100448794907//200000000000000000000000
  0 -12503775248847977337913//1000000000000000000000000 1486422141782212478669//500000000000000000000000 45620296190387725904827//1000000000000000000000000 -398825614587399336207//125000000000000000000000 -16858844425860311617093//500000000000000000000000
  0 212366414909227432463//1000000000000000000000000 -7292721884104744901559//1000000000000000000000000 -398825614587399336207//125000000000000000000000 10431406451819214221599//1000000000000000000000000 1480003652607328872401//250000000000000000000000
  0 714199061820909974399//100000000000000000000000 -962471234100448794907//200000000000000000000000 -16858844425860311617093//500000000000000000000000 1480003652607328872401//250000000000000000000000 28154944163792207693759//1000000000000000000000000


==> 24D_fixed_extra.txt <==
dimension 24
gegenbauer_degree 12
kernel_degree 5
x0 23//25
c 1//24
M 196560
alpha 6
  1
  3//5
  -9//50
  0
  0
  0
A_0 6
  1//196560 1//327600 -1//1092000 0 0 0
  1//327600 11655920249//5460000000000000 -2154249371//4095000000000000 -10947597097//8190000000000000 -118864253//3640000000000000 5051100011//4680000000000000
  -1//1092000 -2154249371//4095000000000000 2963154209//1965600000000000 6013775029//16380000000000000 -59253603221//32760000000000000 -62131991851//98280000000000000
  0 -10947597097//8190000000000000 6013775029//16380000000000000 78685515991//7280000000000000 -12210480253//28080000000000000 -84892854967//8190000000000000
  0 -118864253//3640000000000000 -59253603221//32760000000000000 -12210480253//28080000000000000 1072532401//432000000000000 6228126889//7560000000000000
  0 5051100011//4680000000000000 -62131991851//98280000000000000 -84892854967//8190000000000000 6228126889//7560000000000000 292548225373//28080000000000000
A_1 6
  163//1392300 512083667//11265945600000 147751//196560000000 291617//65520000000 346699//196560000000 -4763//3024000000
  512083667//11265945600000 18500394321090334280503//852536102997196800000000000 1082678753507873351//330542843904000000000000 -100876730260297571//10662672384000000000000 -323456445863627029//330542843904000000000000 183751145339939033//25426372608000000000000
  147751//196560000000 1082678753507873351//330542843904000000000000 7783127669025337//384471360000000000000 353518013857951//128157120000000000000 -1440305173504567//76894272000000000000 -1783244120412193//384471360000000000000
  291617//65520000000 -100876730260297571//10662672384000000000000 353518013857951//128157120000000000000 8375383200268711//128157120000000000000 -302564522161001//128157120000000000000 -2432674214490449//42719040000000000000
  346699//196560000000 -323456445863627029//330542843904000000000000 -1440305173504567//76894272000000000000 -302564522161001//128157120000000000000 8502975311470681//384471360000000000000 2074709394056063//384471360000000000000
  -4763//3024000000 183751145339939033//25426372608000000000000 -1783244120412193//384471360000000000000 -2432674214490449//42719040000000000000 2074709394056063//384471360000000000000 4213270740823409//76894272000000000000
A_2 6
  1223//1285200 155244604219//412317360000000 -991387//39312000000 189811//16380000000 960119//196560000000 -827//240000000
  155244604219//412317360000000 709663819957448184824473//3867501029614267500000000000 -190465614868485451373//19666301119920000000000000 -610370921174375333923//9833150559960000000000000 -894795044872333223//491657527998000000000000 7513953104024981963//216113199120000000000000
  -991387//39312000000 -190465614868485451373//19666301119920000000000000 361267160741679473//3125107440000000000000 4146219667788559//195319215000000000000 -331624825223933467//3125107440000000000000 -5338755485356837//240392880000000000000
  189811//16380000000 -610370921174375333923//9833150559960000000000000 4146219667788559//195319215000000000000 375789631606111117//1041702480000000000000 -64416640150856873//3125107440000000000000 -2088707292090217//6868368000000000000
  960119//196560000000 -894795044872333223//491657527998000000000000 -331624825223933467//3125107440000000000000 -64416640150856873//3125107440000000000000 39803121378490879//312510744000000000000 310676099096791//9615715200000000000
  -827//240000000 7513953104024981963//216113199120000000000000 -5338755485356837//240392880000000000000 -2088707292090217//6868368000000000000 310676099096791//9615715200000000000 71886026485342913//240392880000000000000
A_3 6
  38249//7160400 351512983271077//210029414400000000 -14857709//196560000000 116911//720000000 10505119//196560000000 -755729//15120000000
  351512983271077//210029414400000000 357801975239858161943342160893//522498904705577779200000000000000 5113439944936007486719//97798096521216000000000000 -813041621173043859931//5373521786880000000000000 -3686325822878713847641//488990482606080000000000000 2406898970654731377143//37614652508160000000000000
  -14857709//196560000000 5113439944936007486719//97798096521216000000000000 161558378617416283//404827416000000000000 18720311304035767//537015960000000000000 -2029479380344736083//6578445510000000000000 -1415151663884554243//26313782040000000000000
  116911//720000000 -813041621173043859931//5373521786880000000000000 18720311304035767//537015960000000000000 530797346646507559//578324880000000000000 -3871709224753543//751822344000000000000 -1775024878061644327//2506074480000000000000
  10505119//196560000000 -3686325822878713847641//488990482606080000000000000 -2029479380344736083//6578445510000000000000 -3871709224753543//751822344000000000000 2299863038541498961//5847507120000000000000 1809613181412827797//26313782040000000000000
  -755729//15120000000 2406898970654731377143//37614652508160000000000000 -1415151663884554243//26313782040000000000000 -1775024878061644327//2506074480000000000000 1809613181412827797//26313782040000000000000 9197693189489640881//13156891020000000000000
A_4 6
  128081//6683040 5758348751983//989561664000000 -29987123//49140000000 1185059//4368000000 1970687//49140000000 -2355949//28080000000
  5758348751983//989561664000000 6611472490513451133120330659//2658667636114439040000000000000 -284798260002279722473//1100208745545000000000000 -18320743079433775270651//35206679857440000000000000 -1664732291348533709759//39607514839620000000000000 216179654161000082837//9053146249056000000000000
  -29987123//49140000000 -284798260002279722473//1100208745545000000000000 1352397956215627457//1198838160000000000000 744428056503265681//4195933560000000000000 -1490211190696479667//1936584720000000000000 -419447550099383879//6293900340000000000000
  1185059//4368000000 -18320743079433775270651//35206679857440000000000000 744428056503265681//4195933560000000000000 112013163619385441//55330992000000000000 -4907340244815663//93242968000000000000 -4796098973562906043//3596514480000000000000
  1970687//49140000000 -1664732291348533709759//39607514839620000000000000 -1490211190696479667//1936584720000000000000 -4907340244815663//93242968000000000000 1743969029838225709//1798257240000000000000 261617674774517099//1573475085000000000000
  -2355949//28080000000 216179654161000082837//9053146249056000000000000 -419447550099383879//6293900340000000000000 -4796098973562906043//3596514480000000000000 261617674774517099//1573475085000000000000 2987093672659251391//2097966780000000000000
A_5 6
  255841//4578525 1439987129860597//113092761600000000 -98177519//49140000000 15824657//9828000000 32291803//98280000000 -1594171//3510000000
  1439987129860597//113092761600000000 956756514626462233498362276648107//230842992047478747955200000000000000 225768681929892340000599//11144857714565120000000000000 -9855900245724614355397873//20060743886217216000000000000 -8727338205546115063849//66869146287390720000000000000 -10161886603268117987085827//50151859715543040000000000000
  -98177519//49140000000 225768681929892340000599//11144857714565120000000000000 141363903736484969359//65374539048000000000000 34975650775374351233//653745390480000000000000 -1483580400657702048101//1307490780960000000000000 -3514064225376485189//31130732880000000000000
  15824657//9828000000 -9855900245724614355397873//20060743886217216000000000000 34975650775374351233//653745390480000000000000 177100812822681974509//72638376720000000000000 3010491330910303217//17433210412800000000000 -58873722431269689527//46696099320000000000000
  32291803//98280000000 -8727338205546115063849//66869146287390720000000000000 -1483580400657702048101//1307490780960000000000000 3010491330910303217//17433210412800000000000 4398824370430686639661//2614981561920000000000000 7082428028096455141//81718173810000000000000
  -1594171//3510000000 -10161886603268117987085827//50151859715543040000000000000 -3514064225376485189//31130732880000000000000 -58873722431269689527//46696099320000000000000 7082428028096455141//81718173810000000000000 143233531111778683613//93392198640000000000000
A_6 6
  989999//8618400 16165864697659//706829760000000 -1092786223//196560000000 353042467//196560000000 -21852359//65520000000 -9827123//19656000000
  16165864697659//706829760000000 1319519644911191559324221797//155773408578083712000000000000 -221361612065108198818373//101076553582368000000000000 -448028609974435213689523//303229660747104000000000000 -18727668024960132441703//303229660747104000000000000 -55766678260125666950143//75807415186776000000000000
  -1092786223//196560000000 -221361612065108198818373//101076553582368000000000000 9275203732215156825629//2529724644720000000000000 1329753382235690956781//2529724644720000000000000 -3639557251639954543397//2529724644720000000000000 32360513488497264131//158107790295000000000000
  353042467//196560000000 -448028609974435213689523//303229660747104000000000000 1329753382235690956781//2529724644720000000000000 9309700548868487870731//2529724644720000000000000 -29720117544424033859//1264862322360000000000000 -15087609392166458951//11293413592500000000000
  -21852359//65520000000 -18727668024960132441703//303229660747104000000000000 -3639557251639954543397//2529724644720000000000000 -29720117544424033859//1264862322360000000000000 717155915926928094977//361389234960000000000000 4436308951564004689//50594492894400000000000
  -9827123//19656000000 -55766678260125666950143//75807415186776000000000000 32360513488497264131//158107790295000000000000 -15087609392166458951//11293413592500000000000 4436308951564004689//50594492894400000000000 251095536829468551523//126486232236000000000000
A_7 6
  77303//387600 625672643//28080000000 -532039751//49140000000 1171416817//196560000000 1997//19500000 -11650361//8190000000
  625672643//28080000000 263026031603588335267//63492046020000000000000 -74824277566675091011//444444322140000000000000 -1882910058573813827//3555554577120000000000 418318489489255957//7054671780000000000000 -54793774937929272163//118518485904000000000000
  -532039751//49140000000 -74824277566675091011//444444322140000000000000 3565759395324050051539//777777563745000000000000 -1653625799670019135739//3111110254980000000000000 -24416822800912795061//24691351230000000000000 -136600199399935341311//518518375830000000000000
  1171416817//196560000000 -1882910058573813827//3555554577120000000000 -1653625799670019135739//3111110254980000000000000 23666074882296793360643//6222220509960000000000000 -23708984676863477269//197530809840000000000000 -6075799007780651185741//4148147006640000000000000
  1997//19500000 418318489489255957//7054671780000000000000 -24416822800912795061//24691351230000000000000 -23708984676863477269//197530809840000000000000 24655286171640912113//10973933880000000000000 -2401751208928001239//10973933880000000000000
  -11650361//8190000000 -54793774937929272163//118518485904000000000000 -136600199399935341311//518518375830000000000000 -6075799007780651185741//4148147006640000000000000 -2401751208928001239//10973933880000000000000 990197603799999720659//460905222960000000000000
A_8 6
  8236//34425 2016141979//196560000000 -41215843//2730000000 43427287//9828000000 -288018037//98280000000 -3221279//3931200000
  2016141979//196560000000 6055928153892694048717//785690680320000000000000 -125489901347575238303//32737111680000000000000 -11914060016216956051//7856906803200000000000 162106651871957617277//392845340160000000000000 -18910289701136915561//15713813606400000000000
  -41215843//2730000000 -125489901347575238303//32737111680000000000000 8227819552923632227//1473170025600000000000 4679480027735318077//73658501280000000000000 -224971287148908090143//147317002560000000000000 29881625278045764929//49105667520000000000000
  43427287//9828000000 -11914060016216956051//7856906803200000000000 4679480027735318077//73658501280000000000000 569864992981469808803//147317002560000000000000 -100368647473753814497//294634005120000000000000 -428869195186429998587//294634005120000000000000
  -288018037//98280000000 162106651871957617277//392845340160000000000000 -224971287148908090143//147317002560000000000000 -100368647473753814497//294634005120000000000000 1239199083496843370023//589268010240000000000000 -119962869996481891747//589268010240000000000000
  -3221279//3931200000 -18910289701136915561//15713813606400000000000 29881625278045764929//49105667520000000000000 -428869195186429998587//294634005120000000000000 -119962869996481891747//589268010240000000000000 426911766627276208741//196422670080000000000000
A_9 6
  59711//261630 -3427031611//196560000000 -2428607827//196560000000 735717223//98280000000 -477368039//196560000000 -34097689//32760000000
  -3427031611//196560000000 28088814208280543105737//8544386148480000000000000 -3621775726375171373599//8544386148480000000000000 -126508165128102455093//854438614848000000000000 -644215929556186558219//8544386148480000000000000 -719178228312387896251//4272193074240000000000000
  -2428607827//196560000000 -3621775726375171373599//8544386148480000000000000 51560234903195185617497//8544386148480000000000000 -13532183816064635362393//4272193074240000000000000 -3159275046963251886979//8544386148480000000000000 721317406034810570389//4272193074240000000000000
  735717223//98280000000 -126508165128102455093//854438614848000000000000 -13532183816064635362393//4272193074240000000000000 3561219802755866016551//712032179040000000000000 -2987532830522412913141//4272193074240000000000000 -3064545888873700897817//2136096537120000000000000
  -477368039//196560000000 -644215929556186558219//8544386148480000000000000 -3159275046963251886979//8544386148480000000000000 -2987532830522412913141//4272193074240000000000000 17917638390936397730753//8544386148480000000000000 -1098070108850785319663//4272193074240000000000000
  -34097689//32760000000 -719178228312387896251//4272193074240000000000000 721317406034810570389//4272193074240000000000000 -3064545888873700897817//2136096537120000000000000 -1098070108850785319663//4272193074240000000000000 3909839486198633397233//2136096537120000000000000
A_10 6
  54839//436050 -3865031801//98280000000 -181007401//28080000000 111953407//32760000000 -990771029//196560000000 3742979//32760000000
  -3865031801//98280000000 29308664703358179879367//1961805998880000000000000 373363969693196700359//560515999680000000000000 -557498774430061343071//217978444320000000000000 6328448497815684446851//3923611997760000000000000 -30674558045064164817//72659481440000000000000
  -181007401//28080000000 373363969693196700359//560515999680000000000000 435407346968663480809//124559111040000000000000 13403249072060517071//80073714240000000000000 -1313003495201549205773//1121031999360000000000000 74477319453055848557//560515999680000000000000
  111953407//32760000000 -557498774430061343071//217978444320000000000000 13403249072060517071//80073714240000000000000 6397562915151465063107//1961805998880000000000000 -1552732349546651442271//3923611997760000000000000 -2716980028653626502283//1961805998880000000000000
  -990771029//196560000000 6328448497815684446851//3923611997760000000000000 -1313003495201549205773//1121031999360000000000000 -1552732349546651442271//3923611997760000000000000 5355931570581896725877//2615741331840000000000000 44096363054920301627//1307870665920000000000000
  3742979//32760000000 -30674558045064164817//72659481440000000000000 74477319453055848557//560515999680000000000000 -2716980028653626502283//1961805998880000000000000 44096363054920301627//1307870665920000000000000 414682246715903944301//217978444320000000000000
A_11 6
  7192//654075 -151733597//7862400000 11494031//1123200000 -18939359//65520000000 -523412627//196560000000 207305947//196560000000
  -151733597//7862400000 821612579958597323459//23658485760000000000000 -61388410029782668241//3379783680000000000000 -387026381971846173//2628720640000000000000 111123909798853478741//23658485760000000000000 -45410039815460223181//23658485760000000000000
  11494031//1123200000 -61388410029782668241//3379783680000000000000 3406385085607510501867//294041180160000000000000 -134237200117920811999//294041180160000000000000 -7952634328809061383//2178082816000000000000 265415965691328705353//294041180160000000000000
  -18939359//65520000000 -387026381971846173//2628720640000000000000 -134237200117920811999//294041180160000000000000 4753985818461908816789//2058288261120000000000000 110387088035017237531//2058288261120000000000000 -817386029888421133409//686096087040000000000000
  -523412627//196560000000 111123909798853478741//23658485760000000000000 -7952634328809061383//2178082816000000000000 110387088035017237531//2058288261120000000000000 927500637840783808241//411657652224000000000000 -578065041687750874669//2058288261120000000000000
  207305947//196560000000 -45410039815460223181//23658485760000000000000 265415965691328705353//294041180160000000000000 -817386029888421133409//686096087040000000000000 -578065041687750874669//2058288261120000000000000 3432638399658769754597//2058288261120000000000000
A_12 6
  0 0 0 0 0 0
  0 360181070962969//196560000000000000 -26092636958509//196560000000000000 -5372055355657//7560000000000000 1585325777921//19656000000000000 -36998709651181//98280000000000000
  0 -26092636958509//196560000000000000 9227623018249//7560000000000000 -277065038113//9360000000000000 -143141247037//126000000000000 1864029381367//32760000000000000
  0 -5372055355657//7560000000000000 -277065038113//9360000000000000 111300535963657//39312000000000000 -2848780898083//98280000000000000 -17369702759707//12285000000000000
  0 1585325777921//19656000000000000 -143141247037//126000000000000 -2848780898083//98280000000000000 325282735020469//196560000000000000 -14856995324869//196560000000000000
  0 -36998709651181//98280000000000000 1864029381367//32760000000000000 -17369702759707//12285000000000000 -14856995324869//196560000000000000 188695674360149//98280000000000000


==> 24D_fixed_original.txt <==
dimension 24
gegenbauer_degree 14
kernel_degree 5
x0 9//10
c 1//19
M 196560
alpha 6
  1
  2//3
  -2//9
  0
  0
  0
A_0 6
  1//196560 1//294840 -1//884520 0 0 0
  1//294840 496243296397//136080000000000000 -1871874437897//2653560000000000000 -28719193063//9360000000000000 904405909//5460000000000000 394153455091//196560000000000000
  -1//884520 -1871874437897//2653560000000000000 6320091100969//3980340000000000000 27849221137//98280000000000000 -15600056743//8190000000000000 -80874202889//98280000000000000
  0 -28719193063//9360000000000000 27849221137//98280000000000000 1542854187109//98280000000000000 -3034371901//9828000000000000 -203681365511//15120000000000000
  0 904405909//5460000000000000 -15600056743//8190000000000000 -3034371901//9828000000000000 281698380169//98280000000000000 734715157//728000000000000
  0 394153455091//196560000000000000 -80874202889//98280000000000000 -203681365511//15120000000000000 734715157//728000000000000 2460503627843//196560000000000000
A_1 6
  1472592303943//13732692480000000 2273999735689//36755147520000000 281947//39312000000 -37//195000000 31561//3640000000 551917//196560000000
  2273999735689//36755147520000000 3150787042800879999416029109341//76959478289218585673340000000000000 27998956259146476314434631//6585049909234070820000000000000 -609618275384052588842771//29864171923964040000000000000 393058458956034876195573//97556294951615864000000000000 106928804703080454069666637//6585049909234070820000000000000
  281947//39312000000 27998956259146476314434631//6585049909234070820000000000000 106404475593537299412619837//2026169202841252560000000000000 187014011161920311021539//6891731982453240000000000000 -95730850937981341452237953//2026169202841252560000000000000 -1091591097696598751615261//42211858392526095000000000000
  -37//195000000 -609618275384052588842771//29864171923964040000000000000 187014011161920311021539//6891731982453240000000000000 39486764123413368350781287//289452743263036080000000000000 -6894918398871042524781883//289452743263036080000000000000 -17086436137680333312649097//144726371631518040000000000000
  31561//3640000000 393058458956034876195573//97556294951615864000000000000 -95730850937981341452237953//2026169202841252560000000000000 -6894918398871042524781883//289452743263036080000000000000 17194569093370184519920607//337694867140208760000000000000 2317763318583655220328727//84423716785052190000000000000
  551917//196560000000 106928804703080454069666637//6585049909234070820000000000000 -1091591097696598751615261//42211858392526095000000000000 -17086436137680333312649097//144726371631518040000000000000 2317763318583655220328727//84423716785052190000000000000 224807269742101302813001253//2026169202841252560000000000000
A_2 6
  851826195930889//961288473600000000 2390164778971//5118422400000000 -205531//7862400000 4272743//196560000000 12106219//196560000000 32387//196560000000
  2390164778971//5118422400000000 4103466885893525107119802030823//11004823548719768425455000000000000 -1662116661592062695929570877//879033524628921594660000000000000 -289463445303296436998664713129//879033524628921594660000000000000 303725693214675922112527289//16904490858248492205000000000000 95315565387095582168527869209//439516762314460797330000000000000
  -205531//7862400000 -1662116661592062695929570877//879033524628921594660000000000000 1465853527516189604003668441//3720776823826123152000000000000 4075087919472817850686708841//33486991414435108368000000000000 -297749428181904702239307269//797309319391312104000000000000 -3887310996888850978309085507//27905826178695923640000000000000
  4272743//196560000000 -289463445303296436998664713129//879033524628921594660000000000000 4075087919472817850686708841//33486991414435108368000000000000 126518279152039244452278583933//83717478536087770920000000000000 -6135564173022348591693256673//55811652357391847280000000000000 -49980560314872317454179359997//41858739268043885460000000000000
  12106219//196560000000 303725693214675922112527289//16904490858248492205000000000000 -297749428181904702239307269//797309319391312104000000000000 -6135564173022348591693256673//55811652357391847280000000000000 69274633991386276112938846987//167434957072175541840000000000000 961540684771581889054689831//6201294706376871920000000000000
  32387//196560000000 95315565387095582168527869209//439516762314460797330000000000000 -3887310996888850978309085507//27905826178695923640000000000000 -49980560314872317454179359997//41858739268043885460000000000000 961540684771581889054689831//6201294706376871920000000000000 12406612043420788988724409219//11959639790869681560000000000000
A_3 6
  33403050670999//6866346240000000 5098599295041503//2205308851200000000 77633//982800000 5319593//65520000000 85636849//196560000000 3165601//196560000000
  5098599295041503//2205308851200000000 390460230146327544013153428865420913//251378547767516011500665280000000000000 157031510346115385577318275509//896218546845198409560000000000000 -96753895135341125133546084343//74684878903766534130000000000000 73415713227427996846582289281//896218546845198409560000000000000 792412285913833254582000798259//896218546845198409560000000000000
  77633//982800000 157031510346115385577318275509//896218546845198409560000000000000 11288751557540124926818653229//4595992547924094408000000000000 188815857248334749740977107//235691925534568944000000000000 -103240367190234349281040652171//45959925479240944080000000000000 -18625642796409997706183809129//22979962739620472040000000000000
  5319593//65520000000 -96753895135341125133546084343//74684878903766534130000000000000 188815857248334749740977107//235691925534568944000000000000 143744023502349769648161319829//22979962739620472040000000000000 -16536202698654055596321504211//22979962739620472040000000000000 -11484727641805146880159630303//2297996273962047204000000000000
  85636849//196560000000 73415713227427996846582289281//896218546845198409560000000000000 -103240367190234349281040652171//45959925479240944080000000000000 -16536202698654055596321504211//22979962739620472040000000000000 54052093395583210345095957367//22979962739620472040000000000000 1617069712424943786056456107//1838397019169637763200000000000
  3165601//196560000000 792412285913833254582000798259//896218546845198409560000000000000 -18625642796409997706183809129//22979962739620472040000000000000 -11484727641805146880159630303//2297996273962047204000000000000 1617069712424943786056456107//1838397019169637763200000000000 202017390094236023030811694931//45959925479240944080000000000000
A_4 6
  1912094545559//107707392000000 590024916250031//79164933120000000 -11891639//13104000000 5438851//10920000000 130548917//98280000000 -7342807//32760000000
  590024916250031//79164933120000000 1005380428857203232371563338610783//173839945408510696234920000000000000 -1927872288965395726809972653//18416223889878774960000000000000 -2752442896182325518116952299//418550542951790340000000000000 1402261247691202395518286739//5524867166963632488000000000000 75262283358794110767864693509//18416223889878774960000000000000
  -11891639//13104000000 -1927872288965395726809972653//18416223889878774960000000000000 21585555481261925825352343753//2630889127125539280000000000000 105380351877986057584671049//59792934707398620000000000000 -2046096063576860261104988593//263088912712553928000000000000 -185290853413666652087891867//97440338041686640000000000000
  5438851//10920000000 -2752442896182325518116952299//418550542951790340000000000000 105380351877986057584671049//59792934707398620000000000000 3160525238057606672504729467//119585869414797240000000000000 -5035511683278128448701819//3066304343969160000000000000 -30651544371460909564906597//1533152171984580000000000000
  130548917//98280000000 1402261247691202395518286739//5524867166963632488000000000000 -2046096063576860261104988593//263088912712553928000000000000 -5035511683278128448701819//3066304343969160000000000000 2481900997236099774678025667//303564130052946840000000000000 1387582584304822112734660723//657722281781384820000000000000
  -7342807//32760000000 75262283358794110767864693509//18416223889878774960000000000000 -185290853413666652087891867//97440338041686640000000000000 -30651544371460909564906597//1533152171984580000000000000 1387582584304822112734660723//657722281781384820000000000000 3379577019554587244511471809//202376086701964560000000000000
A_5 6
  4258184800461//83308160000000 449183813854687//24234163200000000 -310865033//196560000000 2421899//2457000000 822537143//196560000000 -18708851//28080000000
  449183813854687//24234163200000000 794828037802786526454222400923293//67872458673997164710175744000000000 6587895015174465456916868623//15728693611882917294720000000000 -158721030725499688579526397709//11234781151344940924800000000000 9881430393135152085443245823//15728693611882917294720000000000 712347088562063759458942149527//78643468059414586473600000000000
  -310865033//196560000000 6587895015174465456916868623//15728693611882917294720000000000 3737990230537436663892434154241//158190884027558076240000000000000 49938320359885453165298372551//12168529540581390480000000000000 -265143259092271176074391763723//12168529540581390480000000000000 -88092440576528922220785764249//22598697718222582320000000000000
  2421899//2457000000 -158721030725499688579526397709//11234781151344940924800000000000 49938320359885453165298372551//12168529540581390480000000000000 947432972239195992484830449089//15819088402755807624000000000000 -596524340707267788308793710857//158190884027558076240000000000000 -74502242479532682927401395651//1614192694158755880000000000000
  822537143//196560000000 9881430393135152085443245823//15728693611882917294720000000000 -265143259092271176074391763723//12168529540581390480000000000000 -596524340707267788308793710857//158190884027558076240000000000000 1757526764885420640050049255101//79095442013779038120000000000000 98039905403171716271309920181//22598697718222582320000000000000
  -18708851//28080000000 712347088562063759458942149527//78643468059414586473600000000000 -88092440576528922220785764249//22598697718222582320000000000000 -74502242479532682927401395651//1614192694158755880000000000000 98039905403171716271309920181//22598697718222582320000000000000 22075615194114431915149752613//564967442955564558000000000000
A_6 6
  568586855313569//5292518400000000 246683070027389//8078054400000000 -1017190561//98280000000 256270949//98280000000 60606097//9360000000 -58752269//21840000000
  246683070027389//8078054400000000 395814975984524508141674877844003//16649898862761280470556800000000000 -980420401706011114554728100187//324108153613261855656000000000000 -3021008378614940413214216667859//81027038403315463914000000000000 43827499130961941434566439547//23150582400947275404000000000000 1480161260199302895479637690299//64821630722652371131200000000000
  -1017190561//98280000000 -980420401706011114554728100187//324108153613261855656000000000000 2572179519715376987723206130263//60179232766388142960000000000000 1301869056936244754396048013863//391165012981522929240000000000000 -224709443808104724247946287381//5588071614021756132000000000000 -591552750872771169325693860037//260776675321015286160000000000000
  256270949//98280000000 -3021008378614940413214216667859//81027038403315463914000000000000 1301869056936244754396048013863//391165012981522929240000000000000 8301164378531298753558847555447//60179232766388142960000000000000 -29015527742401097334387722321//8597033252341163280000000000000 -3326446077310089089787887454539//32597084415126910770000000000000
  60606097//9360000000 43827499130961941434566439547//23150582400947275404000000000000 -224709443808104724247946287381//5588071614021756132000000000000 -29015527742401097334387722321//8597033252341163280000000000000 4575831465478325977097829348677//111761432280435122640000000000000 2993037374897283044458120949//1117614322804351226400000000000
  -58752269//21840000000 1480161260199302895479637690299//64821630722652371131200000000000 -591552750872771169325693860037//260776675321015286160000000000000 -3326446077310089089787887454539//32597084415126910770000000000000 2993037374897283044458120949//1117614322804351226400000000000 7169220163033153875469109772697//86925558440338428720000000000000
A_7 6
  1946794717861387//10496828160000000 472344289//12285000000 -687662881//49140000000 21137243//6552000000 2171034613//196560000000 -339136061//65520000000
  472344289//12285000000 499179681353259138211101183917//22076652100548128580000000000000 -314615906585122205410053189239//71749119326781417885000000000000 -8394839712645685811044252015889//191330984871417114360000000000000 353315724099068540844224215583//114798590922850268616000000000000 106429931366275959460669941541//3826619697428342287200000000000
  -687662881//49140000000 -314615906585122205410053189239//71749119326781417885000000000000 1232206047475492033827937993517//17937279831695354471250000000000 -83755301132657362707835142987//47832746217854278590000000000000 -684610282682620671752207433331//11038326050274064290000000000000 61347900159007437745131504593//11958186554463569647500000000000
  21137243//6552000000 -8394839712645685811044252015889//191330984871417114360000000000000 -83755301132657362707835142987//47832746217854278590000000000000 68229997529573891731146513444737//382661969742834228720000000000000 4577972659052499958273021343//3416624729846734185000000000000 -6503742138706305353291839416377//47832746217854278590000000000000
  2171034613//196560000000 353315724099068540844224215583//114798590922850268616000000000000 -684610282682620671752207433331//11038326050274064290000000000000 4577972659052499958273021343//3416624729846734185000000000000 35141308925585917564019733382423//573992954614251343080000000000000 -1731245165859090742210459370581//382661969742834228720000000000000
  -339136061//65520000000 106429931366275959460669941541//3826619697428342287200000000000 61347900159007437745131504593//11958186554463569647500000000000 -6503742138706305353291839416377//47832746217854278590000000000000 -1731245165859090742210459370581//382661969742834228720000000000000 43078988720061668743016302761389//382661969742834228720000000000000
A_8 6
  449701668285313//1949875200000000 3324002089//196560000000 -7165806113//196560000000 598273699//196560000000 580142209//98280000000 -19899163//2520000000
  3324002089//196560000000 52411025559770594204648193779//1841528331628356735000000000000 -33093131424167161720012835317//4419667995908056164000000000000 -239618080177573252018951799377//3683056663256713470000000000000 26469422544872565987691320041//4419667995908056164000000000000 488622300500248004720769427//11785781322421483104000000000
  -7165806113//196560000000 -33093131424167161720012835317//4419667995908056164000000000000 225818222565494795042745250939//3273828145117078640000000000000 -378649257336039558135796640401//44196679959080561640000000000000 -5374822775191193624038572903821//88393359918161123280000000000000 443720149913971356577449704981//29464453306053707760000000000000
  598273699//196560000000 -239618080177573252018951799377//3683056663256713470000000000000 -378649257336039558135796640401//44196679959080561640000000000000 20601301934595804008310623891657//88393359918161123280000000000000 55224344585439231892509772031//7366113326513426940000000000000 -1691775684424380626705627364107//9821484435351235920000000000000
  580142209//98280000000 26469422544872565987691320041//4419667995908056164000000000000 -5374822775191193624038572903821//88393359918161123280000000000000 55224344585439231892509772031//7366113326513426940000000000000 5388656458405060448858374476857//88393359918161123280000000000000 -1367239351003380370895172595559//88393359918161123280000000000000
  -19899163//2520000000 488622300500248004720769427//11785781322421483104000000000 443720149913971356577449704981//29464453306053707760000000000000 -1691775684424380626705627364107//9821484435351235920000000000000 -1367239351003380370895172595559//88393359918161123280000000000000 2420425788628859976645883859201//17678671983632224656000000000000
A_9 6
  10135440545231//45147648000000 -1420271659//98280000000 -4686067823//196560000000 232354469//39312000000 5196193//1755000000 -2029431511//196560000000
  -1420271659//98280000000 93259532217585005895460813559//4482499935533862060000000000000 -85561025879341613976564660539//8964999871067724120000000000000 -168978763903062326296139617567//4482499935533862060000000000000 638595100994877745529911597//98516482099645320000000000000 42591184591374813739275999349//1792999974213544824000000000000
  -4686067823//196560000000 -85561025879341613976564660539//8964999871067724120000000000000 16762836602333150628734918789//256142853459077832000000000000 -212040636683647756788313739993//8964999871067724120000000000000 -488232346084957781451759228671//8964999871067724120000000000000 505896985671297002617230037687//17929999742135448240000000000000
  232354469//39312000000 -168978763903062326296139617567//4482499935533862060000000000000 -212040636683647756788313739993//8964999871067724120000000000000 2765223666461540187290191275323//17929999742135448240000000000000 387128271851882947394618406569//17929999742135448240000000000000 -107581720679953098318225757381//896499987106772412000000000000
  5196193//1755000000 638595100994877745529911597//98516482099645320000000000000 -488232346084957781451759228671//8964999871067724120000000000000 387128271851882947394618406569//17929999742135448240000000000000 948165728333644973506242575321//17929999742135448240000000000000 -489939858252145994195153236913//17929999742135448240000000000000
  -2029431511//196560000000 42591184591374813739275999349//1792999974213544824000000000000 505896985671297002617230037687//17929999742135448240000000000000 -107581720679953098318225757381//896499987106772412000000000000 -489939858252145994195153236913//17929999742135448240000000000000 1824482522461913499789253871099//17929999742135448240000000000000
A_10 6
  7220058789687//53747200000000 -191580679//3640000000 -424216189//12285000000 -109211093//49140000000 -384027953//49140000000 -56075389//14040000000
  -191580679//3640000000 163203285820854067959301123//5748971811288273750000000000 13676775860800064888880735797//1241777911238267130000000000000 -3488776415593782628419135151//155222238904783391250000000000 6627986289635283813448204651//1241777911238267130000000000000 435260487494667459816111547//25342406351801370000000000000
  -424216189//12285000000 13676775860800064888880735797//1241777911238267130000000000000 202238775592421640297736400251//5364480576549314001600000000000 -1931813161683427210898859397679//268224028827465700080000000000000 -1368474212514069884279445934399//53644805765493140016000000000000 99446215604487232844527249909//9579429600980917860000000000000
  -109211093//49140000000 -3488776415593782628419135151//155222238904783391250000000000 -1931813161683427210898859397679//268224028827465700080000000000000 27418203320650918617562259292347//268224028827465700080000000000000 464581326732871929762018629849//67056007206866425020000000000000 -3090177368396017346969844663361//38317718403923671440000000000000
  -384027953//49140000000 6627986289635283813448204651//1241777911238267130000000000000 -1368474212514069884279445934399//53644805765493140016000000000000 464581326732871929762018629849//67056007206866425020000000000000 1614799071740603730202178395453//53644805765493140016000000000000 -11711085115317478589895170873//1197428700122614732500000000000
  -56075389//14040000000 435260487494667459816111547//25342406351801370000000000000 99446215604487232844527249909//9579429600980917860000000000000 -3090177368396017346969844663361//38317718403923671440000000000000 -11711085115317478589895170873//1197428700122614732500000000000 2657730888173029448850220025423//38317718403923671440000000000000
A_11 6
  77415157571//2441880000000 -9254649007//196560000000 19612331//3780000000 194814677//15120000000 -1397053949//196560000000 -86287589//13104000000
  -9254649007//196560000000 4915022769079978889205193349//65939134612674960000000000000 -1123862988787746944063303//152167233721557600000000000 -521257932985149722664282287//15216723372155760000000000000 519377684167384867500452971//49454350959506220000000000000 794625607155213252843390431//39563480767604976000000000000
  19612331//3780000000 -1123862988787746944063303//152167233721557600000000000 467223607598933514140797//15095955726345000000000000 -8149896518324346471748819//543454406148420000000000000 -4015804075528132418968217//135863601537105000000000000 3291900356946806392556497//292629295618380000000000000
  194814677//15120000000 -521257932985149722664282287//15216723372155760000000000000 -8149896518324346471748819//543454406148420000000000000 1327822856331985983633238481//15216723372155760000000000000 176003886068895854185926389//15216723372155760000000000000 -49289963930129069569069871//724605874864560000000000000
  -1397053949//196560000000 519377684167384867500452971//49454350959506220000000000000 -4015804075528132418968217//135863601537105000000000000 176003886068895854185926389//15216723372155760000000000000 144706248830635139676556537//4709938186619640000000000000 -9007871081833880560045057//915821314064930000000000000
  -86287589//13104000000 794625607155213252843390431//39563480767604976000000000000 3291900356946806392556497//292629295618380000000000000 -49289963930129069569069871//724605874864560000000000000 -9007871081833880560045057//915821314064930000000000000 14280355752723961635287053//247271754797531100000000000
A_12 6
  0 0 0 0 0 0
  0 56449379707063//3120000000000000 3727195690771//4680000000000000 -25978114399307//3120000000000000 -3154036983769//3120000000000000 5720191141231//3120000000000000
  0 3727195690771//4680000000000000 209752148435449//24570000000000000 -29690250682247//24570000000000000 -18436106877583//1755000000000000 21444299912573//16380000000000000
  0 -25978114399307//3120000000000000 -29690250682247//24570000000000000 10582577586309511//98280000000000000 3371480181049//3510000000000000 -8451034377035741//98280000000000000
  0 -3154036983769//3120000000000000 -18436106877583//1755000000000000 3371480181049//3510000000000000 903324476424857//65520000000000000 -271814288811329//196560000000000000
  0 5720191141231//3120000000000000 21444299912573//16380000000000000 -8451034377035741//98280000000000000 -271814288811329//196560000000000000 451658644463833//6142500000000000
A_13 6
  110603827//49140000000 35651159//16380000000 -160032101//28080000000 -134989//65520000 197182039//49140000000 40415339//65520000000
  35651159//16380000000 36894930117140397803//3864940130688000000000 -89205393896987796679//24155875816800000000000 -7217524303793062363297//289870509801600000000000 591360605675780577373//289870509801600000000000 78481387733982373537//4831175163360000000000
  -160032101//28080000000 -89205393896987796679//24155875816800000000000 60453620077162271619689//1811690686260000000000000 693430200996709755263//402597930280000000000000 -83223196576027298385181//2717536029390000000000000 3865435685289721130587//2174028823512000000000000
  -134989//65520000 -7217524303793062363297//289870509801600000000000 693430200996709755263//402597930280000000000000 714684198667953688997747//7246762745040000000000000 11948469068605507597759//21740288235120000000000000 -52190852802447763101377//679384007347500000000000
  197182039//49140000000 591360605675780577373//289870509801600000000000 -83223196576027298385181//2717536029390000000000000 11948469068605507597759//21740288235120000000000000 133457777682508949647207//4348057647024000000000000 -11394039276785481020773//3623381372520000000000000
  40415339//65520000000 78481387733982373537//4831175163360000000000 3865435685289721130587//2174028823512000000000000 -52190852802447763101377//679384007347500000000000 -11394039276785481020773//3623381372520000000000000 17996623031108845609699//278721644040000000000000
A_14 6
  32611633//3640000000 -538521937//196560000000 -1308252721//98280000000 1266466967//196560000000 50058433//8190000000 -3571193//945000000
  -538521937//196560000000 72050358590962485226739//6922953989078400000000000 69342534275837643837551//34614769945392000000000000 -533578364918522148494323//17307384972696000000000000 1009943161650443095919//5769128324232000000000000 70507418773581624036803//3461476994539200000000000
  -1308252721//98280000000 69342534275837643837551//34614769945392000000000000 210289569340520639199469//4944967135056000000000000 -892473886386018070874809//86536924863480000000000000 -192351922940940128060621//5769128324232000000000000 200936253381971167369279//21634231215870000000000000
  1266466967//196560000000 -533578364918522148494323//17307384972696000000000000 -892473886386018070874809//86536924863480000000000000 20637498870962335830368651//173073849726960000000000000 332782832065310089225223//57691283242320000000000000 -3154542334168612798794751//34614769945392000000000000
  50058433//8190000000 1009943161650443095919//5769128324232000000000000 -192351922940940128060621//5769128324232000000000000 332782832065310089225223//57691283242320000000000000 607071915759043628704619//19230427747440000000000000 -419337372754555649065583//57691283242320000000000000
  -3571193//945000000 70507418773581624036803//3461476994539200000000000 200936253381971167369279//21634231215870000000000000 -3154542334168612798794751//34614769945392000000000000 -419337372754555649065583//57691283242320000000000000 1622113991146592198718451//21634231215870000000000000


==> 25D.txt <==
dimension 25
gegenbauer_degree 16
kernel_degree 4
x0 13//14
c 1//27
lambda 278379871156300854466468329071028959//1000000000000000000000000000000
beta 5
  125000000062518450376190037901//125000000000000000000000000000
  49954109617898538528091213059//62500000000000000000000000000
  1545061227300937375587384161//1000000000000000000000000000000
  63963809044713582040121612163//500000000000000000000000000000
  9047165105646962841098186209//125000000000000000000000000000
A_0 5
  1796106875196525196125763//500000000000000000000000000000 717783357473254964669701//250000000000000000000000000000 2775095091475295733287//500000000000000000000000000000 459543348526001777094717//1000000000000000000000000000000 6499870175673856128119//25000000000000000000000000000
  717783357473254964669701//250000000000000000000000000000 583488240017313792004021//250000000000000000000000000000 -812443567841088083163//25000000000000000000000000000 97076851428822959952689//250000000000000000000000000000 3834284007620819027237//12500000000000000000000000000
  2775095091475295733287//500000000000000000000000000000 -812443567841088083163//25000000000000000000000000000 46592624261943506130723//200000000000000000000000000000 -123812037310128655458171//1000000000000000000000000000000 -415561613950719694834557//1000000000000000000000000000000
  459543348526001777094717//1000000000000000000000000000000 97076851428822959952689//250000000000000000000000000000 -123812037310128655458171//1000000000000000000000000000000 157886941377188286743093//1000000000000000000000000000000 56081594982411614599303//200000000000000000000000000000
  6499870175673856128119//25000000000000000000000000000 3834284007620819027237//12500000000000000000000000000 -415561613950719694834557//1000000000000000000000000000000 56081594982411614599303//200000000000000000000000000000 101708076520855060217991//125000000000000000000000000000
A_1 5
  6894172220901381655291787//100000000000000000000000000000 51676115539068548658483883//1000000000000000000000000000000 9628597505320227396127063//1000000000000000000000000000000 13603376727419733949364607//1000000000000000000000000000000 484460325186078680733657//100000000000000000000000000000
  51676115539068548658483883//1000000000000000000000000000000 20138458015795724847604209//500000000000000000000000000000 8830653931940314437983427//1000000000000000000000000000000 4247884753402618194667009//500000000000000000000000000000 79906712249343272365471//40000000000000000000000000000
  9628597505320227396127063//1000000000000000000000000000000 8830653931940314437983427//1000000000000000000000000000000 3102621226660289928154069//250000000000000000000000000000 621927031273336819453183//500000000000000000000000000000 -8983998837884122060696439//1000000000000000000000000000000
  13603376727419733949364607//1000000000000000000000000000000 4247884753402618194667009//500000000000000000000000000000 621927031273336819453183//500000000000000000000000000000 2648057018851934649853867//500000000000000000000000000000 476043325426564738266127//200000000000000000000000000000
  484460325186078680733657//100000000000000000000000000000 79906712249343272365471//40000000000000000000000000000 -8983998837884122060696439//1000000000000000000000000000000 476043325426564738266127//200000000000000000000000000000 4865703803093166826563699//500000000000000000000000000000
A_2 5
  301015608604107381290915179//500000000000000000000000000000 53557881923726300446019563//125000000000000000000000000000 47145614076711582372177981//1000000000000000000000000000000 98374508389515948490290469//1000000000000000000000000000000 436469395822835157672603//15625000000000000000000000000
  53557881923726300446019563//125000000000000000000000000000 64778619747360930929180631//200000000000000000000000000000 36780104938093122444684571//1000000000000000000000000000000 9833912059294520571407687//200000000000000000000000000000 3697124398419447168028379//250000000000000000000000000000
  47145614076711582372177981//1000000000000000000000000000000 36780104938093122444684571//1000000000000000000000000000000 35495341364294202637465839//500000000000000000000000000000 5637465709280565831686131//1000000000000000000000000000000 -14875990723174817653302923//250000000000000000000000000000
  98374508389515948490290469//1000000000000000000000000000000 9833912059294520571407687//200000000000000000000000000000 5637465709280565831686131//1000000000000000000000000000000 49909369614534136785157553//1000000000000000000000000000000 253034592628931885870323//12500000000000000000000000000
  436469395822835157672603//15625000000000000000000000000 3697124398419447168028379//250000000000000000000000000000 -14875990723174817653302923//250000000000000000000000000000 253034592628931885870323//12500000000000000000000000000 4586170003928121073652383//62500000000000000000000000000
A_3 5
  165800168777449918960268231//50000000000000000000000000000 35680429195999749686174667//15625000000000000000000000000 35204490263377560563025333//100000000000000000000000000000 57182954254368657713097947//100000000000000000000000000000 73828907772964541111530617//500000000000000000000000000000
  35680429195999749686174667//15625000000000000000000000000 208986880291373596526338867//125000000000000000000000000000 66710217735668158149547941//250000000000000000000000000000 65762152822046270654092991//250000000000000000000000000000 44961654005358788114685069//1000000000000000000000000000000
  35204490263377560563025333//100000000000000000000000000000 66710217735668158149547941//250000000000000000000000000000 445025603353679339200037431//1000000000000000000000000000000 101190257042093268146492491//1000000000000000000000000000000 -315986349767380276599049051//1000000000000000000000000000000
  57182954254368657713097947//100000000000000000000000000000 65762152822046270654092991//250000000000000000000000000000 101190257042093268146492491//1000000000000000000000000000000 330154881631494704675207693//1000000000000000000000000000000 17731402750022316513454419//200000000000000000000000000000
  73828907772964541111530617//500000000000000000000000000000 44961654005358788114685069//1000000000000000000000000000000 -315986349767380276599049051//1000000000000000000000000000000 17731402750022316513454419//200000000000000000000000000000 349719615217390511833137457//1000000000000000000000000000000
A_4 5
  6431119827779978264885953889//500000000000000000000000000000 4165654613324498543036658989//500000000000000000000000000000 129188519442103741885059223//200000000000000000000000000000 1888766583390033703874633009//1000000000000000000000000000000 45251830898483455428725479//125000000000000000000000000000
  4165654613324498543036658989//500000000000000000000000000000 290231704942300816254392453//50000000000000000000000000000 8485450581510471589633219//20000000000000000000000000000 46693354255801454001286671//62500000000000000000000000000 146706557169461052538313289//1000000000000000000000000000000
  129188519442103741885059223//200000000000000000000000000000 8485450581510471589633219//20000000000000000000000000000 1518657146045028521448935839//1000000000000000000000000000000 281641353629230047033409737//1000000000000000000000000000000 -305828920015005849922508961//250000000000000000000000000000
  1888766583390033703874633009//1000000000000000000000000000000 46693354255801454001286671//62500000000000000000000000000 281641353629230047033409737//1000000000000000000000000000000 1074853253711040895318398839//1000000000000000000000000000000 100283051713944665832602737//500000000000000000000000000000
  45251830898483455428725479//125000000000000000000000000000 146706557169461052538313289//1000000000000000000000000000000 -305828920015005849922508961//250000000000000000000000000000 100283051713944665832602737//500000000000000000000000000000 330755035988003517577624841//250000000000000000000000000000
A_5 5
  37769471199339814639140581993//1000000000000000000000000000000 11671777072279939474049832907//500000000000000000000000000000 1117184623715493310911616279//500000000000000000000000000000 5843043144925084782036166411//1000000000000000000000000000000 526720554635972221246405503//500000000000000000000000000000
  11671777072279939474049832907//500000000000000000000000000000 15479853728599905433814856673//1000000000000000000000000000000 1373461970272006208185480739//1000000000000000000000000000000 1100450332438034030279489941//500000000000000000000000000000 33228891794129443041055369//125000000000000000000000000000
  1117184623715493310911616279//500000000000000000000000000000 1373461970272006208185480739//1000000000000000000000000000000 4266360575941989433025645813//1000000000000000000000000000000 12738437598324847632644273//12500000000000000000000000000 -1673737546590999487079062197//500000000000000000000000000000
  5843043144925084782036166411//1000000000000000000000000000000 1100450332438034030279489941//500000000000000000000000000000 12738437598324847632644273//12500000000000000000000000000 1630817246658498150468152489//500000000000000000000000000000 244393244104814864789158481//500000000000000000000000000000
  526720554635972221246405503//500000000000000000000000000000 33228891794129443041055369//125000000000000000000000000000 -1673737546590999487079062197//500000000000000000000000000000 244393244104814864789158481//500000000000000000000000000000 3474328965643007154450011633//1000000000000000000000000000000
A_6 5
  1067868322999501018088056587//12500000000000000000000000000 12080249687205010551348606937//250000000000000000000000000000 -23364068764616497373359819//200000000000000000000000000000 11166627283339879164334273917//1000000000000000000000000000000 781990556332294350539715983//1000000000000000000000000000000
  12080249687205010551348606937//250000000000000000000000000000 14734746463900013715857709331//500000000000000000000000000000 -100834270791291234717062219//250000000000000000000000000000 3862004258927934945775675859//1000000000000000000000000000000 70589149464443700788388251//200000000000000000000000000000
  -23364068764616497373359819//200000000000000000000000000000 -100834270791291234717062219//250000000000000000000000000000 142447158641045807676600551//15625000000000000000000000000 179205083672993645415325669//125000000000000000000000000000 -154461280115739024819589431//20000000000000000000000000000
  11166627283339879164334273917//1000000000000000000000000000000 3862004258927934945775675859//1000000000000000000000000000000 179205083672993645415325669//125000000000000000000000000000 2668659404356977215147187887//500000000000000000000000000000 102339945155421886837756441//1000000000000000000000000000000
  781990556332294350539715983//1000000000000000000000000000000 70589149464443700788388251//200000000000000000000000000000 -154461280115739024819589431//20000000000000000000000000000 102339945155421886837756441//1000000000000000000000000000000 3831538037287499295282593237//500000000000000000000000000000
A_7 5
  76275588467749765416221548749//500000000000000000000000000000 79912878792759817508175938767//1000000000000000000000000000000 -14555430469527769864224023//100000000000000000000000000000 5317104065122529480377904261//250000000000000000000000000000 1220989700436871200125882293//1000000000000000000000000000000
  79912878792759817508175938767//1000000000000000000000000000000 4471551166934997751696978299//100000000000000000000000000000 -138518796074377258629034167//200000000000000000000000000000 7303218486965046499181269607//1000000000000000000000000000000 187456689941747506839651853//1000000000000000000000000000000
  -14555430469527769864224023//100000000000000000000000000000 -138518796074377258629034167//200000000000000000000000000000 46221065950937800712553941//3125000000000000000000000000 107388676252936463648128563//62500000000000000000000000000 -3286260083400000246146065339//250000000000000000000000000000
  5317104065122529480377904261//250000000000000000000000000000 7303218486965046499181269607//1000000000000000000000000000000 107388676252936463648128563//62500000000000000000000000000 4260493282661994639116045859//500000000000000000000000000000 36188924173539690893707627//200000000000000000000000000000
  1220989700436871200125882293//1000000000000000000000000000000 187456689941747506839651853//1000000000000000000000000000000 -3286260083400000246146065339//250000000000000000000000000000 36188924173539690893707627//200000000000000000000000000000 12720216325009936321515593787//1000000000000000000000000000000
A_8 5
  210030259194999781023874638147//1000000000000000000000000000000 5930387240766866374750661999//62500000000000000000000000000 -237292925412815349204488319//15625000000000000000000000000 22783051650059948919787501599//1000000000000000000000000000000 -308695221522180365966569013//62500000000000000000000000000
  5930387240766866374750661999//62500000000000000000000000000 1831117980793595906998537349//40000000000000000000000000000 -7931064121570058710832494253//1000000000000000000000000000000 3672603788313002572705204643//500000000000000000000000000000 -697316408022469220848317241//500000000000000000000000000000
  -237292925412815349204488319//15625000000000000000000000000 -7931064121570058710832494253//1000000000000000000000000000000 19035990428070107979365457639//1000000000000000000000000000000 37920926575914282973824971//100000000000000000000000000000 -15596611510449991760782747361//1000000000000000000000000000000
  22783051650059948919787501599//1000000000000000000000000000000 3672603788313002572705204643//500000000000000000000000000000 37920926575914282973824971//100000000000000000000000000000 6717239068472925535706854809//1000000000000000000000000000000 -306353846696990275071841481//200000000000000000000000000000
  -308695221522180365966569013//62500000000000000000000000000 -697316408022469220848317241//500000000000000000000000000000 -15596611510449991760782747361//1000000000000000000000000000000 -306353846696990275071841481//200000000000000000000000000000 3077897886229982002734722271//200000000000000000000000000000
A_9 5
  219785711062900443028216343607//1000000000000000000000000000000 17116605606889982746475105783//200000000000000000000000000000 -3535518906510038199165845917//200000000000000000000000000000 11534741208554958656565458523//500000000000000000000000000000 -759105060394297551868680701//100000000000000000000000000000
  17116605606889982746475105783//200000000000000000000000000000 1758261610447991462202444653//50000000000000000000000000000 -4086892046158994343173885907//500000000000000000000000000000 7331012362008964271637386489//1000000000000000000000000000000 -792395537510540447540343127//500000000000000000000000000000
  -3535518906510038199165845917//200000000000000000000000000000 -4086892046158994343173885907//500000000000000000000000000000 22314828542520094203811908917//1000000000000000000000000000000 -148785770251128985332282599//125000000000000000000000000000 -18759934999010047925703193727//1000000000000000000000000000000
  11534741208554958656565458523//500000000000000000000000000000 7331012362008964271637386489//1000000000000000000000000000000 -148785770251128985332282599//125000000000000000000000000000 642266791695865363514230253//125000000000000000000000000000 -57938681207047696203527859//50000000000000000000000000000
  -759105060394297551868680701//100000000000000000000000000000 -792395537510540447540343127//500000000000000000000000000000 -18759934999010047925703193727//1000000000000000000000000000000 -57938681207047696203527859//50000000000000000000000000000 18939393156760025821734919407//1000000000000000000000000000000
A_10 5
  78749204225049817385138517883//500000000000000000000000000000 877613510851400798614561219//20000000000000000000000000000 -527697273865398835551978621//20000000000000000000000000000 7456767304224854095655601047//1000000000000000000000000000000 -8437010835979922146212637649//500000000000000000000000000000
  877613510851400798614561219//20000000000000000000000000000 13182603418930033308927621599//1000000000000000000000000000000 -3819794617017018951226969541//500000000000000000000000000000 217493149477768715265287381//250000000000000000000000000000 -934697042022790056956012063//200000000000000000000000000000
  -527697273865398835551978621//20000000000000000000000000000 -3819794617017018951226969541//500000000000000000000000000000 461963455066798381654766679//40000000000000000000000000000 -120119576984630066429869269//125000000000000000000000000000 -456675344713749347269319607//125000000000000000000000000000
  7456767304224854095655601047//1000000000000000000000000000000 217493149477768715265287381//250000000000000000000000000000 -120119576984630066429869269//125000000000000000000000000000 53462802367598588581390961//25000000000000000000000000000 -84556067292864120905474393//125000000000000000000000000000
  -8437010835979922146212637649//500000000000000000000000000000 -934697042022790056956012063//200000000000000000000000000000 -456675344713749347269319607//125000000000000000000000000000 -84556067292864120905474393//125000000000000000000000000000 8173860760267935219083001727//1000000000000000000000000000000
A_11 5
  3808509330496881774504824621//62500000000000000000000000000 818592317434709235565529731//100000000000000000000000000000 -1363516606600997042365842733//100000000000000000000000000000 -4597386812180050592600559371//500000000000000000000000000000 -7523660202795047151356787237//500000000000000000000000000000
  818592317434709235565529731//100000000000000000000000000000 3758820670552040695957956049//1000000000000000000000000000000 -5435192428286044602036821347//1000000000000000000000000000000 -4162280029100039827376184749//1000000000000000000000000000000 116772634152184297200724987//200000000000000000000000000000
  -1363516606600997042365842733//100000000000000000000000000000 -5435192428286044602036821347//1000000000000000000000000000000 16582122279409895816647675339//1000000000000000000000000000000 46273375999416459504119559//8000000000000000000000000000 -2010330528436487039868909837//250000000000000000000000000000
  -4597386812180050592600559371//500000000000000000000000000000 -4162280029100039827376184749//1000000000000000000000000000000 46273375999416459504119559//8000000000000000000000000000 4893007243924032517964929847//1000000000000000000000000000000 -77744200229389348803933//312500000000000000000000000
  -7523660202795047151356787237//500000000000000000000000000000 116772634152184297200724987//200000000000000000000000000000 -2010330528436487039868909837//250000000000000000000000000000 -77744200229389348803933//312500000000000000000000000 13842254710150011035864864579//1000000000000000000000000000000
A_12 5
  0 0 0 0 0
  0 96894599513337563785363629//100000000000000000000000000000 -28168759268553871455087149//100000000000000000000000000000 -32936445819166875378641003//62500000000000000000000000000 81085847098566533665130671//125000000000000000000000000000
  0 -28168759268553871455087149//100000000000000000000000000000 3089587771916025057324828231//1000000000000000000000000000000 -107017250358825342810397961//200000000000000000000000000000 -3954006273257027070308697727//1000000000000000000000000000000
  0 -32936445819166875378641003//62500000000000000000000000000 -107017250358825342810397961//200000000000000000000000000000 510758414733988424360754889//500000000000000000000000000000 407570746136756827247308437//500000000000000000000000000000
  0 81085847098566533665130671//125000000000000000000000000000 -3954006273257027070308697727//1000000000000000000000000000000 407570746136756827247308437//500000000000000000000000000000 2738389924020504967246985909//500000000000000000000000000000
A_13 5
  0 0 0 0 0
  0 956525842992398518255416857//1000000000000000000000000000000 168342749136055971994284859//200000000000000000000000000000 -1076601152128989566118072407//1000000000000000000000000000000 -888490447002057004973647873//1000000000000000000000000000000
  0 168342749136055971994284859//200000000000000000000000000000 2235798419276024006063506971//500000000000000000000000000000 -8499970081224575291048869//15625000000000000000000000000 -4419730351952986988904610031//1000000000000000000000000000000
  0 -1076601152128989566118072407//1000000000000000000000000000000 -8499970081224575291048869//15625000000000000000000000000 1709596963774972225139699427//1000000000000000000000000000000 94167035942346968639516103//100000000000000000000000000000
  0 -888490447002057004973647873//1000000000000000000000000000000 -4419730351952986988904610031//1000000000000000000000000000000 94167035942346968639516103//100000000000000000000000000000 484805021300194491764088879//100000000000000000000000000000
A_14 5
  33241596369110100549059394607//1000000000000000000000000000000 6149959181744995427445534859//1000000000000000000000000000000 -10767905016240040011424383391//500000000000000000000000000000 7904191068755119498413066141//1000000000000000000000000000000 3900036731143017948793438237//500000000000000000000000000000
  6149959181744995427445534859//1000000000000000000000000000000 1144469014131491081767005373//500000000000000000000000000000 -8117144524991964318860229//2000000000000000000000000000 26420630076774106253615327//1000000000000000000000000000000 1298755526005966939359447089//1000000000000000000000000000000
  -10767905016240040011424383391//500000000000000000000000000000 -8117144524991964318860229//2000000000000000000000000000 20313623774950082802616365869//1000000000000000000000000000000 -1207368820935766087893178229//250000000000000000000000000000 -173858907211250171293962477//15625000000000000000000000000
  7904191068755119498413066141//1000000000000000000000000000000 26420630076774106253615327//1000000000000000000000000000000 -1207368820935766087893178229//250000000000000000000000000000 4009993720902074772096539859//1000000000000000000000000000000 514639714143262807310000627//250000000000000000000000000000
  3900036731143017948793438237//500000000000000000000000000000 1298755526005966939359447089//1000000000000000000000000000000 -173858907211250171293962477//15625000000000000000000000000 514639714143262807310000627//250000000000000000000000000000 8118401765750022381883563271//1000000000000000000000000000000
A_15 5
  25904952975899899955362298237//1000000000000000000000000000000 -1728203527837006060571274989//1000000000000000000000000000000 -1667253735984989520455488209//125000000000000000000000000000 4256097824997077586584519127//1000000000000000000000000000000 403595143319601663356221701//200000000000000000000000000000
  -1728203527837006060571274989//1000000000000000000000000000000 2268354430992002023514948293//1000000000000000000000000000000 -861170232975504080300175161//500000000000000000000000000000 -2607849806764005096976978487//1000000000000000000000000000000 1879776753047960480519087163//1000000000000000000000000000000
  -1667253735984989520455488209//125000000000000000000000000000 -861170232975504080300175161//500000000000000000000000000000 21028927500900059887671455733//1000000000000000000000000000000 315748902927871023357800747//1000000000000000000000000000000 -13616833278300041265168555043//1000000000000000000000000000000
  4256097824997077586584519127//1000000000000000000000000000000 -2607849806764005096976978487//1000000000000000000000000000000 315748902927871023357800747//1000000000000000000000000000000 449416984326750575508434393//125000000000000000000000000000 -277566839162796418789128351//200000000000000000000000000000
  403595143319601663356221701//200000000000000000000000000000 1879776753047960480519087163//1000000000000000000000000000000 -13616833278300041265168555043//1000000000000000000000000000000 -277566839162796418789128351//200000000000000000000000000000 11843344609019973591460286507//1000000000000000000000000000000
A_16 5
  0 0 0 0 0
  0 163047670770602515197288163//200000000000000000000000000000 13105747822570881231858831//200000000000000000000000000000 -32359394821352905214219719//40000000000000000000000000000 -10722447050809118944939721//250000000000000000000000000000
  0 13105747822570881231858831//200000000000000000000000000000 1670728534426980028738334597//500000000000000000000000000000 -48897207897722115071049283//125000000000000000000000000000 -746546605585391713349020281//200000000000000000000000000000
  0 -32359394821352905214219719//40000000000000000000000000000 -48897207897722115071049283//125000000000000000000000000000 1262560202943005911102998129//1000000000000000000000000000000 151465955284912164903605869//250000000000000000000000000000
  0 -10722447050809118944939721//250000000000000000000000000000 -746546605585391713349020281//200000000000000000000000000000 151465955284912164903605869//250000000000000000000000000000 2252701015512985278508095437//500000000000000000000000000000


==> 26D.txt <==
dimension 26
gegenbauer_degree 16
kernel_degree 4
x0 13//14
c 1//27
lambda 396999508951501058357425979023500587//1000000000000000000000000000000
beta 5
  50000000024991708047851154479//50000000000000000000000000000
  883819489433148191205218194467//1000000000000000000000000000000
  2278987138178903600563322969//1000000000000000000000000000000
  9756073639501284453447834051//200000000000000000000000000000
  13310451132034188247035132819//200000000000000000000000000000
A_0 5
  629723701447847416830019//250000000000000000000000000000 1113124160038768091532497//500000000000000000000000000000 5740528862146602052467//1000000000000000000000000000000 122872616015702887999223//1000000000000000000000000000000 167638131011999508655721//1000000000000000000000000000000
  1113124160038768091532497//500000000000000000000000000000 1004952810422827322272601//500000000000000000000000000000 -1977367688966221704977//500000000000000000000000000000 85685530325329353815023//1000000000000000000000000000000 181904204772872196207129//1000000000000000000000000000000
  5740528862146602052467//1000000000000000000000000000000 -1977367688966221704977//500000000000000000000000000000 4168160561886742913379//20000000000000000000000000000 -87517842981086105456857//1000000000000000000000000000000 -330123521057285233078773//1000000000000000000000000000000
  122872616015702887999223//1000000000000000000000000000000 85685530325329353815023//1000000000000000000000000000000 -87517842981086105456857//1000000000000000000000000000000 79525205008812737747579//1000000000000000000000000000000 149996280690425066920477//1000000000000000000000000000000
  167638131011999508655721//1000000000000000000000000000000 181904204772872196207129//1000000000000000000000000000000 -330123521057285233078773//1000000000000000000000000000000 149996280690425066920477//1000000000000000000000000000000 278650862604542605342967//500000000000000000000000000000
A_1 5
  10195616529229606568063857//200000000000000000000000000000 8336179123155542490918961//200000000000000000000000000000 2902717815879929996765499//500000000000000000000000000000 5239040639373953553982687//1000000000000000000000000000000 1368135073213905871686867//500000000000000000000000000000
  8336179123155542490918961//200000000000000000000000000000 9003129251719928669576039//250000000000000000000000000000 5991429501740340138426579//1000000000000000000000000000000 35714918199621955165511//15625000000000000000000000000 172333781544687931432019//200000000000000000000000000000
  2902717815879929996765499//500000000000000000000000000000 5991429501740340138426579//1000000000000000000000000000000 10200345685248767470565557//1000000000000000000000000000000 172722085587362082321269//500000000000000000000000000000 -7860870983618304777805201//1000000000000000000000000000000
  5239040639373953553982687//1000000000000000000000000000000 35714918199621955165511//15625000000000000000000000000 172722085587362082321269//500000000000000000000000000000 705721243134350476997767//200000000000000000000000000000 321878726890194503701443//200000000000000000000000000000
  1368135073213905871686867//500000000000000000000000000000 172333781544687931432019//200000000000000000000000000000 -7860870983618304777805201//1000000000000000000000000000000 321878726890194503701443//200000000000000000000000000000 822428815664887558107761//100000000000000000000000000000
A_2 5
  116087721433269984826791951//250000000000000000000000000000 72327916225940222301169361//200000000000000000000000000000 22748449323876813236905239//1000000000000000000000000000000 8958845825436372996366747//250000000000000000000000000000 4812188097816044568486013//250000000000000000000000000000
  72327916225940222301169361//200000000000000000000000000000 148416143067958161953702707//500000000000000000000000000000 4808152853046565413877487//200000000000000000000000000000 11733983355163761785170743//1000000000000000000000000000000 1428544739374482709841879//200000000000000000000000000000
  22748449323876813236905239//1000000000000000000000000000000 4808152853046565413877487//200000000000000000000000000000 57062453404314144757381823//1000000000000000000000000000000 -595009476709015392252423//250000000000000000000000000000 -2003078699936984271866847//40000000000000000000000000000
  8958845825436372996366747//250000000000000000000000000000 11733983355163761785170743//1000000000000000000000000000000 -595009476709015392252423//250000000000000000000000000000 29060491491895553344825249//1000000000000000000000000000000 3282797945450710201841119//200000000000000000000000000000
  4812188097816044568486013//250000000000000000000000000000 1428544739374482709841879//200000000000000000000000000000 -2003078699936984271866847//40000000000000000000000000000 3282797945450710201841119//200000000000000000000000000000 59220205483703148740945323//1000000000000000000000000000000
A_3 5
  1325667377904009974932562253//500000000000000000000000000000 397809209836605890949146771//200000000000000000000000000000 47562921423893108249804433//250000000000000000000000000000 225508788409990492821410229//1000000000000000000000000000000 5810898228514994294961233//62500000000000000000000000000
  397809209836605890949146771//200000000000000000000000000000 198254945563629446014916693//125000000000000000000000000000 191128307538579402480299341//1000000000000000000000000000000 25558202700237127029487367//500000000000000000000000000000 -1088819422746401541013963//500000000000000000000000000000
  47562921423893108249804433//250000000000000000000000000000 191128307538579402480299341//1000000000000000000000000000000 367985340383974578711424037//1000000000000000000000000000000 2824932808213454935503991//500000000000000000000000000000 -37531533733174636895757951//125000000000000000000000000000
  225508788409990492821410229//1000000000000000000000000000000 25558202700237127029487367//500000000000000000000000000000 2824932808213454935503991//500000000000000000000000000000 105950467294204838402501597//500000000000000000000000000000 23323512289493740387539637//250000000000000000000000000000
  5810898228514994294961233//62500000000000000000000000000 -1088819422746401541013963//500000000000000000000000000000 -37531533733174636895757951//125000000000000000000000000000 23323512289493740387539637//250000000000000000000000000000 5110941038970292136148277//15625000000000000000000000000
A_4 5
  5340212559844971998321910087//500000000000000000000000000000 7591556787884994830075248953//1000000000000000000000000000000 174849656867030340389322843//1000000000000000000000000000000 145632432176594829468444397//200000000000000000000000000000 77342647657446029409997371//250000000000000000000000000000
  7591556787884994830075248953//1000000000000000000000000000000 5718129807482015449272190931//1000000000000000000000000000000 7515046432053786000547301//31250000000000000000000000000 129064726860570185480025427//1000000000000000000000000000000 37394611870119057815050273//1000000000000000000000000000000
  174849656867030340389322843//1000000000000000000000000000000 7515046432053786000547301//31250000000000000000000000000 616361982477515850570020333//500000000000000000000000000000 26296529765941709573760341//1000000000000000000000000000000 -264221850294253932655006947//250000000000000000000000000000
  145632432176594829468444397//200000000000000000000000000000 129064726860570185480025427//1000000000000000000000000000000 26296529765941709573760341//1000000000000000000000000000000 356988557917206496561396929//500000000000000000000000000000 858811621244388223108619//3125000000000000000000000000
  77342647657446029409997371//250000000000000000000000000000 37394611870119057815050273//1000000000000000000000000000000 -264221850294253932655006947//250000000000000000000000000000 858811621244388223108619//3125000000000000000000000000 1152593722081009447521738801//1000000000000000000000000000000
A_5 5
  6488746085393990967246887649//200000000000000000000000000000 5493042323507518008461891741//250000000000000000000000000000 781711250473267364612313889//1000000000000000000000000000000 2457186601057965687084143097//1000000000000000000000000000000 765739457362300456179518403//1000000000000000000000000000000
  5493042323507518008461891741//250000000000000000000000000000 7974664285375062306752968619//500000000000000000000000000000 946065591087678744272971319//1000000000000000000000000000000 71900072581692392489302207//250000000000000000000000000000 -167483649498795598414790959//1000000000000000000000000000000
  781711250473267364612313889//1000000000000000000000000000000 946065591087678744272971319//1000000000000000000000000000000 926939285023483307745658591//250000000000000000000000000000 5768048280719369044342441//250000000000000000000000000000 -1598495067979487385319706143//500000000000000000000000000000
  2457186601057965687084143097//1000000000000000000000000000000 71900072581692392489302207//250000000000000000000000000000 5768048280719369044342441//250000000000000000000000000000 1173397950745009097413457087//500000000000000000000000000000 209395874844517625149566437//250000000000000000000000000000
  765739457362300456179518403//1000000000000000000000000000000 -167483649498795598414790959//1000000000000000000000000000000 -1598495067979487385319706143//500000000000000000000000000000 209395874844517625149566437//250000000000000000000000000000 3371419952733978711326049463//1000000000000000000000000000000
A_6 5
  4765685642054983497554919593//62500000000000000000000000000 47856981903029860617085820833//1000000000000000000000000000000 -2547702834560082488179878903//1000000000000000000000000000000 2417045399173472633468661051//500000000000000000000000000000 332075010226464210078749857//250000000000000000000000000000
  47856981903029860617085820833//1000000000000000000000000000000 31909229066249917316100858499//1000000000000000000000000000000 -629619977415540484922823559//500000000000000000000000000000 180722537285869768730057977//250000000000000000000000000000 1826987750580146211791349//25000000000000000000000000000
  -2547702834560082488179878903//1000000000000000000000000000000 -629619977415540484922823559//500000000000000000000000000000 489550958220120135455530513//62500000000000000000000000000 378569105576187027588879889//1000000000000000000000000000000 -669530927688600666643399139//100000000000000000000000000000
  2417045399173472633468661051//500000000000000000000000000000 180722537285869768730057977//250000000000000000000000000000 378569105576187027588879889//1000000000000000000000000000000 2063620748394980531556914663//500000000000000000000000000000 934676646837480580766453317//1000000000000000000000000000000
  332075010226464210078749857//250000000000000000000000000000 1826987750580146211791349//25000000000000000000000000000 -669530927688600666643399139//100000000000000000000000000000 934676646837480580766453317//1000000000000000000000000000000 681430092432103719875240421//100000000000000000000000000000
A_7 5
  140988109928100156163102134721//1000000000000000000000000000000 82024716445430018093094149657//1000000000000000000000000000000 -4095987556399944884208712083//1000000000000000000000000000000 2072630499505974931025336089//200000000000000000000000000000 1131485748747023418696653193//1000000000000000000000000000000
  82024716445430018093094149657//1000000000000000000000000000000 25838953101334978515408735753//500000000000000000000000000000 -309562107941403684924959791//200000000000000000000000000000 2557516522255829687053759//2000000000000000000000000000 -5244855612459743164608787//6250000000000000000000000000
  -4095987556399944884208712083//1000000000000000000000000000000 -309562107941403684924959791//200000000000000000000000000000 6904770864869945207562478729//500000000000000000000000000000 -369690354198834918901924887//1000000000000000000000000000000 -3044326442387500748966715267//250000000000000000000000000000
  2072630499505974931025336089//200000000000000000000000000000 2557516522255829687053759//2000000000000000000000000000 -369690354198834918901924887//1000000000000000000000000000000 3692176439424484014343172961//500000000000000000000000000000 174212084378109135185122007//100000000000000000000000000000
  1131485748747023418696653193//1000000000000000000000000000000 -5244855612459743164608787//6250000000000000000000000000 -3044326442387500748966715267//250000000000000000000000000000 174212084378109135185122007//100000000000000000000000000000 2424740757894014847692290967//200000000000000000000000000000
A_8 5
  202575509232199493020972574111//1000000000000000000000000000000 51987128014549891249707529211//500000000000000000000000000000 -18989422609959801992712615637//1000000000000000000000000000000 2603043115475974475528951547//200000000000000000000000000000 -646130825283031808939793931//1000000000000000000000000000000
  51987128014549891249707529211//500000000000000000000000000000 7080986910034990462131079893//125000000000000000000000000000 -2549452011982475190989109669//250000000000000000000000000000 580977989782185196232233509//200000000000000000000000000000 -232368208344967592118347337//500000000000000000000000000000
  -18989422609959801992712615637//1000000000000000000000000000000 -2549452011982475190989109669//250000000000000000000000000000 17913368997950015549034832597//1000000000000000000000000000000 644245451666487532678568463//1000000000000000000000000000000 -6963710435014989981569233281//500000000000000000000000000000
  2603043115475974475528951547//200000000000000000000000000000 580977989782185196232233509//200000000000000000000000000000 644245451666487532678568463//1000000000000000000000000000000 6593221443837942238018830309//1000000000000000000000000000000 -45675669479862182702349519//200000000000000000000000000000
  -646130825283031808939793931//1000000000000000000000000000000 -232368208344967592118347337//500000000000000000000000000000 -6963710435014989981569233281//500000000000000000000000000000 -45675669479862182702349519//200000000000000000000000000000 6763828117799975441306146431//500000000000000000000000000000
A_9 5
  220428538505900250590052343071//1000000000000000000000000000000 48755098400229969411980761133//500000000000000000000000000000 -17364615898440337965101659711//1000000000000000000000000000000 16233234788129930560198389933//1000000000000000000000000000000 -7325288145661022546115090597//1000000000000000000000000000000
  48755098400229969411980761133//500000000000000000000000000000 48536471596549966812638404119//1000000000000000000000000000000 -4054913137218556875782121407//500000000000000000000000000000 1346958968388978039361342467//500000000000000000000000000000 -279690351033622925825027819//125000000000000000000000000000
  -17364615898440337965101659711//1000000000000000000000000000000 -4054913137218556875782121407//500000000000000000000000000000 20044371963020052221706096443//1000000000000000000000000000000 -837289568621505832386504757//500000000000000000000000000000 -2018402717267489643792251839//125000000000000000000000000000
  16233234788129930560198389933//1000000000000000000000000000000 1346958968388978039361342467//500000000000000000000000000000 -837289568621505832386504757//500000000000000000000000000000 3087225776514477526072535619//500000000000000000000000000000 -314244818641039295640802989//1000000000000000000000000000000
  -7325288145661022546115090597//1000000000000000000000000000000 -279690351033622925825027819//125000000000000000000000000000 -2018402717267489643792251839//125000000000000000000000000000 -314244818641039295640802989//1000000000000000000000000000000 2030205813901236081787530003//125000000000000000000000000000
A_10 5
  10436513983906247074655820387//62500000000000000000000000000 6965798019573733272959702171//125000000000000000000000000000 -2525753485343998564868277571//100000000000000000000000000000 2943830740015022327973771701//250000000000000000000000000000 -10344145229510083075752437999//1000000000000000000000000000000
  6965798019573733272959702171//125000000000000000000000000000 3932322279185977298738938327//200000000000000000000000000000 -8771720928240014763523824429//1000000000000000000000000000000 1258114621780024546789905481//500000000000000000000000000000 -209512127831376070657631353//62500000000000000000000000000
  -2525753485343998564868277571//100000000000000000000000000000 -8771720928240014763523824429//1000000000000000000000000000000 11432577701790051328862028169//1000000000000000000000000000000 -35104016165716999457664209//31250000000000000000000000000 -555353722642303466036167139//100000000000000000000000000000
  2943830740015022327973771701//250000000000000000000000000000 1258114621780024546789905481//500000000000000000000000000000 -35104016165716999457664209//31250000000000000000000000000 1496379599142496289051874791//500000000000000000000000000000 -14137775218394324956342581//15625000000000000000000000000
  -10344145229510083075752437999//1000000000000000000000000000000 -209512127831376070657631353//62500000000000000000000000000 -555353722642303466036167139//100000000000000000000000000000 -14137775218394324956342581//15625000000000000000000000000 1566490855165816005790803973//200000000000000000000000000000
A_11 5
  17140540165307430785577071117//250000000000000000000000000000 4599884005179469362300889299//500000000000000000000000000000 -252304470852755660363056153//500000000000000000000000000000 102615287597689885847918667//62500000000000000000000000000 -996994989655495602186994393//50000000000000000000000000000
  4599884005179469362300889299//500000000000000000000000000000 603942221998002620203557443//200000000000000000000000000000 -469784270927912395894967953//1000000000000000000000000000000 -949957937646511127037961631//500000000000000000000000000000 -2659086161359978971448373693//1000000000000000000000000000000
  -252304470852755660363056153//500000000000000000000000000000 -469784270927912395894967953//1000000000000000000000000000000 6330414809416065513056934277//1000000000000000000000000000000 259533612470910485172368317//500000000000000000000000000000 -5650906706454994344087838761//1000000000000000000000000000000
  102615287597689885847918667//62500000000000000000000000000 -949957937646511127037961631//500000000000000000000000000000 259533612470910485172368317//500000000000000000000000000000 362172364927379703704988987//125000000000000000000000000000 -65088639552184870274457049//200000000000000000000000000000
  -996994989655495602186994393//50000000000000000000000000000 -2659086161359978971448373693//1000000000000000000000000000000 -5650906706454994344087838761//1000000000000000000000000000000 -65088639552184870274457049//200000000000000000000000000000 11691380390009913394757965491//1000000000000000000000000000000
A_12 5
  0 0 0 0 0
  0 193386637699504187096368619//100000000000000000000000000000 -926841373599302261548069313//1000000000000000000000000000000 -31189608723774705966387869//25000000000000000000000000000 1308091343500009643637640701//1000000000000000000000000000000
  0 -926841373599302261548069313//1000000000000000000000000000000 168841272167760311380295747//40000000000000000000000000000 -398255616247829184647550123//1000000000000000000000000000000 -5263409808544971026283837127//1000000000000000000000000000000
  0 -31189608723774705966387869//25000000000000000000000000000 -398255616247829184647550123//1000000000000000000000000000000 347068181168195052438044909//200000000000000000000000000000 660005605828940808513980501//1000000000000000000000000000000
  0 1308091343500009643637640701//1000000000000000000000000000000 -5263409808544971026283837127//1000000000000000000000000000000 660005605828940808513980501//1000000000000000000000000000000 3450294298862968996116709889//500000000000000000000000000000
A_13 5
  0 0 0 0 0
  0 844007007996481714988571781//500000000000000000000000000000 246359826946597095893822849//200000000000000000000000000000 -851902592950996950439604177//500000000000000000000000000000 -1154723001828961387824410941//1000000000000000000000000000000
  0 246359826946597095893822849//200000000000000000000000000000 2286799869476017332917757549//500000000000000000000000000000 -976628659678826581569850511//1000000000000000000000000000000 -916900017098997342584305157//200000000000000000000000000000
  0 -851902592950996950439604177//500000000000000000000000000000 -976628659678826581569850511//1000000000000000000000000000000 47456071598600062235407051//20000000000000000000000000000 274958588005798649189194131//200000000000000000000000000000
  0 -1154723001828961387824410941//1000000000000000000000000000000 -916900017098997342584305157//200000000000000000000000000000 274958588005798649189194131//200000000000000000000000000000 2600611472293480358563116301//500000000000000000000000000000
A_14 5
  19128697227475033684314058413//500000000000000000000000000000 18564273343620087931225453037//1000000000000000000000000000000 -38634070685240016854824135973//1000000000000000000000000000000 -504172025791006015746937717//250000000000000000000000000000 20182831545800039291339455091//1000000000000000000000000000000
  18564273343620087931225453037//1000000000000000000000000000000 10313511510760057405202396991//1000000000000000000000000000000 -18549751433730017851322587563//1000000000000000000000000000000 -334008733805751535863842409//125000000000000000000000000000 2337254435416247093590243971//250000000000000000000000000000
  -38634070685240016854824135973//1000000000000000000000000000000 -18549751433730017851322587563//1000000000000000000000000000000 44767248530230012875809035183//1000000000000000000000000000000 270330700103001091257136561//125000000000000000000000000000 -26031020529950037751999232597//1000000000000000000000000000000
  -504172025791006015746937717//250000000000000000000000000000 -334008733805751535863842409//125000000000000000000000000000 270330700103001091257136561//125000000000000000000000000000 2697837272879030925903941619//1000000000000000000000000000000 -282952570598239046275770821//500000000000000000000000000000
  20182831545800039291339455091//1000000000000000000000000000000 2337254435416247093590243971//250000000000000000000000000000 -26031020529950037751999232597//1000000000000000000000000000000 -282952570598239046275770821//500000000000000000000000000000 669848114998401594137338357//40000000000000000000000000000
A_15 5
  39659754536620018588586824331//1000000000000000000000000000000 -4905150828106051382178975281//1000000000000000000000000000000 -2631957842862011131510634407//100000000000000000000000000000 5777243426590040384994110621//500000000000000000000000000000 9500911070843083710206560457//1000000000000000000000000000000
  -4905150828106051382178975281//1000000000000000000000000000000 2617795903553999186667047683//1000000000000000000000000000000 279957646928008185713394033//100000000000000000000000000000 -3678141992960017488361609417//1000000000000000000000000000000 -997205118289345960043059133//1000000000000000000000000000000
  -2631957842862011131510634407//100000000000000000000000000000 279957646928008185713394033//100000000000000000000000000000 3224988581040011977444874631//125000000000000000000000000000 -7215519790968060665544211249//1000000000000000000000000000000 -1405748659438006102050914581//100000000000000000000000000000
  5777243426590040384994110621//500000000000000000000000000000 -3678141992960017488361609417//1000000000000000000000000000000 -7215519790968060665544211249//1000000000000000000000000000000 792877534259380248123718137//125000000000000000000000000000 361099754645627077383587073//125000000000000000000000000000
  9500911070843083710206560457//1000000000000000000000000000000 -997205118289345960043059133//1000000000000000000000000000000 -1405748659438006102050914581//100000000000000000000000000000 361099754645627077383587073//125000000000000000000000000000 5052741012370025288214447491//500000000000000000000000000000
A_16 5
  0 0 0 0 0
  0 661586508688509022334742659//500000000000000000000000000000 -32763464147029989794177091//250000000000000000000000000000 -705030113979510238063448417//500000000000000000000000000000 21033757286264564795179213//500000000000000000000000000000
  0 -32763464147029989794177091//250000000000000000000000000000 200696060931899237087947693//50000000000000000000000000000 -295812028791614724659527173//1000000000000000000000000000000 -4420893132978947070142418881//1000000000000000000000000000000
  0 -705030113979510238063448417//500000000000000000000000000000 -295812028791614724659527173//1000000000000000000000000000000 2037729933991044614192324407//1000000000000000000000000000000 631983481625940372099335911//1000000000000000000000000000000
  0 21033757286264564795179213//500000000000000000000000000000 -4420893132978947070142418881//1000000000000000000000000000000 631983481625940372099335911//1000000000000000000000000000000 5259665114616930420443816433//1000000000000000000000000000000


==> 27D.txt <==
dimension 27
gegenbauer_degree 16
kernel_degree 4
x0 13//14
c 1//27
lambda 280360930028800734310232231235656899//500000000000000000000000000000
beta 5
  500000000249963965886421026107//500000000000000000000000000000
  166846350584109822216682331083//200000000000000000000000000000
  1587869693966330294786103731//1000000000000000000000000000000
  303311060327660509871195077//3125000000000000000000000000
  68237812878329858598612623107//1000000000000000000000000000000
A_0 5
  1783415401170784598139153//1000000000000000000000000000000 1487781755560819440214543//1000000000000000000000000000000 2831831265852220696607//1000000000000000000000000000000 43274369285072785635809//250000000000000000000000000000 60848183184327502428871//500000000000000000000000000000
  1487781755560819440214543//1000000000000000000000000000000 1250344299211768643282199//1000000000000000000000000000000 7070433387122097283027//500000000000000000000000000000 66524926046005328293867//500000000000000000000000000000 87406872393582545954957//1000000000000000000000000000000
  2831831265852220696607//1000000000000000000000000000000 7070433387122097283027//500000000000000000000000000000 101307042042442557523703//1000000000000000000000000000000 -10237780363409534715647//200000000000000000000000000000 -154489705182548017346617//1000000000000000000000000000000
  43274369285072785635809//250000000000000000000000000000 66524926046005328293867//500000000000000000000000000000 -10237780363409534715647//200000000000000000000000000000 11071930679916828161533//200000000000000000000000000000 95288794210855471263219//1000000000000000000000000000000
  60848183184327502428871//500000000000000000000000000000 87406872393582545954957//1000000000000000000000000000000 -154489705182548017346617//1000000000000000000000000000000 95288794210855471263219//1000000000000000000000000000000 253725121923867335557391//1000000000000000000000000000000
A_1 5
  9062908811892904381799141//250000000000000000000000000000 5588227005846218362096453//200000000000000000000000000000 3884728997322357743787121//1000000000000000000000000000000 558364615587918807361409//125000000000000000000000000000 1483022509469115152363383//1000000000000000000000000000000
  5588227005846218362096453//200000000000000000000000000000 22372456278821020259995821//1000000000000000000000000000000 3853199069018235422311769//1000000000000000000000000000000 681769204917897572976661//250000000000000000000000000000 93877199350294293624389//200000000000000000000000000000
  3884728997322357743787121//1000000000000000000000000000000 3853199069018235422311769//1000000000000000000000000000000 6342038553309693061397287//1000000000000000000000000000000 163323408997589552684939//250000000000000000000000000000 -908555464055555136513479//200000000000000000000000000000
  558364615587918807361409//125000000000000000000000000000 681769204917897572976661//250000000000000000000000000000 163323408997589552684939//250000000000000000000000000000 2050830479278299063281631//1000000000000000000000000000000 99584192595398225410791//125000000000000000000000000000
  1483022509469115152363383//1000000000000000000000000000000 93877199350294293624389//200000000000000000000000000000 -908555464055555136513479//200000000000000000000000000000 99584192595398225410791//125000000000000000000000000000 943605095161400228508463//200000000000000000000000000000
A_2 5
  84516539143901524774236187//250000000000000000000000000000 124500474212002533174677693//500000000000000000000000000000 11253768041173876047679123//500000000000000000000000000000 19422604459544725269299099//500000000000000000000000000000 5134703894026626425123189//500000000000000000000000000000
  124500474212002533174677693//500000000000000000000000000000 197881939677597930014244941//1000000000000000000000000000000 20674955037116129407878459//1000000000000000000000000000000 13075568400537480097200313//1000000000000000000000000000000 618195878873462015209023//500000000000000000000000000000
  11253768041173876047679123//500000000000000000000000000000 20674955037116129407878459//1000000000000000000000000000000 6401739176949003147763811//200000000000000000000000000000 -2345266238769456800424931//1000000000000000000000000000000 -29306886291622415183087969//1000000000000000000000000000000
  19422604459544725269299099//500000000000000000000000000000 13075568400537480097200313//1000000000000000000000000000000 -2345266238769456800424931//1000000000000000000000000000000 26009913176185467789197629//1000000000000000000000000000000 6454430617630742712367337//500000000000000000000000000000
  5134703894026626425123189//500000000000000000000000000000 618195878873462015209023//500000000000000000000000000000 -29306886291622415183087969//1000000000000000000000000000000 6454430617630742712367337//500000000000000000000000000000 716855916590235749416371//20000000000000000000000000000
A_3 5
  199092106916004056890232109//100000000000000000000000000000 702443880338512712685956473//500000000000000000000000000000 73704544038945392483997277//500000000000000000000000000000 215676491315299346548887107//1000000000000000000000000000000 9213163721927057067348867//200000000000000000000000000000
  702443880338512712685956473//500000000000000000000000000000 1064340447957019201687891423//1000000000000000000000000000000 23804551316960178823821433//200000000000000000000000000000 63961629261716365271163421//1000000000000000000000000000000 58043516402702825675371//500000000000000000000000000000
  73704544038945392483997277//500000000000000000000000000000 23804551316960178823821433//200000000000000000000000000000 265473950715491722924236669//1000000000000000000000000000000 35450330541811714403141741//1000000000000000000000000000000 -103126427238746476638680891//500000000000000000000000000000
  215676491315299346548887107//1000000000000000000000000000000 63961629261716365271163421//1000000000000000000000000000000 35450330541811714403141741//1000000000000000000000000000000 84415936999149339405527821//500000000000000000000000000000 583931526647343315258521//12500000000000000000000000000
  9213163721927057067348867//200000000000000000000000000000 58043516402702825675371//500000000000000000000000000000 -103126427238746476638680891//500000000000000000000000000000 583931526647343315258521//12500000000000000000000000000 219679946925304731703662897//1000000000000000000000000000000
A_4 5
  8299112281240054586332548467//1000000000000000000000000000000 558112813126100855032398749//100000000000000000000000000000 309414140399241031010286943//1000000000000000000000000000000 853047713924510628193647543//1000000000000000000000000000000 142798762689700495585280149//1000000000000000000000000000000
  558112813126100855032398749//100000000000000000000000000000 823972607003597298999966783//200000000000000000000000000000 113566540078063021819302117//500000000000000000000000000000 66615350683207171979117421//500000000000000000000000000000 -1289935395582113752364527//62500000000000000000000000000
  309414140399241031010286943//1000000000000000000000000000000 113566540078063021819302117//500000000000000000000000000000 793717843253598978070617767//1000000000000000000000000000000 25691518440022413121156757//500000000000000000000000000000 -705570237692309730033421439//1000000000000000000000000000000
  853047713924510628193647543//1000000000000000000000000000000 66615350683207171979117421//500000000000000000000000000000 25691518440022413121156757//500000000000000000000000000000 726584340476181077941800337//1000000000000000000000000000000 208372652918298048428789283//1000000000000000000000000000000
  142798762689700495585280149//1000000000000000000000000000000 -1289935395582113752364527//62500000000000000000000000000 -705570237692309730033421439//1000000000000000000000000000000 208372652918298048428789283//1000000000000000000000000000000 78887281747031540938655913//100000000000000000000000000000
A_5 5
  5244256793938010555563974787//200000000000000000000000000000 8341739330220030554379625827//500000000000000000000000000000 93672311566909341516990129//125000000000000000000000000000 40083956750563360800083181//15625000000000000000000000000 172562365714318728139341653//500000000000000000000000000000
  8341739330220030554379625827//500000000000000000000000000000 11559814025200053707173080639//1000000000000000000000000000000 426637416271895040370652929//1000000000000000000000000000000 445605386373830878150292113//1000000000000000000000000000000 -8028885974842037871517887//1000000000000000000000000000000
  93672311566909341516990129//125000000000000000000000000000 426637416271895040370652929//1000000000000000000000000000000 1571277388868971368541571577//500000000000000000000000000000 513625739436778416893820001//1000000000000000000000000000000 -2583220234422962307148387577//1000000000000000000000000000000
  40083956750563360800083181//15625000000000000000000000000 445605386373830878150292113//1000000000000000000000000000000 513625739436778416893820001//1000000000000000000000000000000 2100035875103993408823524887//1000000000000000000000000000000 303624591351388521723944889//1000000000000000000000000000000
  172562365714318728139341653//500000000000000000000000000000 -8028885974842037871517887//1000000000000000000000000000000 -2583220234422962307148387577//1000000000000000000000000000000 303624591351388521723944889//1000000000000000000000000000000 1310810841167470018957418031//500000000000000000000000000000
A_6 5
  32168946266454929631235062053//500000000000000000000000000000 19186952257464992786744335919//500000000000000000000000000000 -163781040261712309362945281//250000000000000000000000000000 3091054446998057325236328621//500000000000000000000000000000 246611252143509426177634111//500000000000000000000000000000
  19186952257464992786744335919//500000000000000000000000000000 12633946708700011950417018221//500000000000000000000000000000 -743368607608612207599479227//1000000000000000000000000000000 370067189429382936752970903//500000000000000000000000000000 -27625426363794338221444279//500000000000000000000000000000
  -163781040261712309362945281//250000000000000000000000000000 -743368607608612207599479227//1000000000000000000000000000000 5803039478083029220156449037//1000000000000000000000000000000 131784610618907400255997229//200000000000000000000000000000 -323899909535623920412746691//62500000000000000000000000000
  3091054446998057325236328621//500000000000000000000000000000 370067189429382936752970903//500000000000000000000000000000 131784610618907400255997229//200000000000000000000000000000 596792487963380973601170363//125000000000000000000000000000 310301651653200098696746963//500000000000000000000000000000
  246611252143509426177634111//500000000000000000000000000000 -27625426363794338221444279//500000000000000000000000000000 -323899909535623920412746691//62500000000000000000000000000 310301651653200098696746963//500000000000000000000000000000 2678057678709483950561529237//500000000000000000000000000000
A_7 5
  125307171469599790697230417267//1000000000000000000000000000000 68743418630479945638357737293//1000000000000000000000000000000 -1653749500422943544281939477//500000000000000000000000000000 11558998756410009957825462321//1000000000000000000000000000000 298155296448620614305493339//1000000000000000000000000000000
  68743418630479945638357737293//1000000000000000000000000000000 41092494300639935029552094709//1000000000000000000000000000000 -569590456645568001913918633//200000000000000000000000000000 278104940869886217024581927//125000000000000000000000000000 5165516899807800159995739//15625000000000000000000000000
  -1653749500422943544281939477//500000000000000000000000000000 -569590456645568001913918633//200000000000000000000000000000 1782215990377486875197898829//125000000000000000000000000000 210376581938694205779390349//100000000000000000000000000000 -2996947617054999369392519393//250000000000000000000000000000
  11558998756410009957825462321//1000000000000000000000000000000 278104940869886217024581927//125000000000000000000000000000 210376581938694205779390349//100000000000000000000000000000 3547564517529463419902813567//500000000000000000000000000000 -187053368576589979833646013//500000000000000000000000000000
  298155296448620614305493339//1000000000000000000000000000000 5165516899807800159995739//15625000000000000000000000000 -2996947617054999369392519393//250000000000000000000000000000 -187053368576589979833646013//500000000000000000000000000000 11434494629890048780129064533//1000000000000000000000000000000
A_8 5
  95454899305749858809829497127//500000000000000000000000000000 2975448275923742915716962361//31250000000000000000000000000 -13441347197710091674945539553//1000000000000000000000000000000 18048858499789914177633712881//1000000000000000000000000000000 -438403203345700802477910817//500000000000000000000000000000
  2975448275923742915716962361//31250000000000000000000000000 5202058256630984812593446633//100000000000000000000000000000 -8630881961461133532906136959//1000000000000000000000000000000 3418629523481891150963442453//1000000000000000000000000000000 106413186781247074376062011//500000000000000000000000000000
  -13441347197710091674945539553//1000000000000000000000000000000 -8630881961461133532906136959//1000000000000000000000000000000 16134379479050080237231184347//1000000000000000000000000000000 334183148040019917789118459//250000000000000000000000000000 -13609073457260048358762773613//1000000000000000000000000000000
  18048858499789914177633712881//1000000000000000000000000000000 3418629523481891150963442453//1000000000000000000000000000000 334183148040019917789118459//250000000000000000000000000000 9214561993220123174884731143//1000000000000000000000000000000 -782485673227098001377158809//1000000000000000000000000000000
  -438403203345700802477910817//500000000000000000000000000000 106413186781247074376062011//500000000000000000000000000000 -13609073457260048358762773613//1000000000000000000000000000000 -782485673227098001377158809//1000000000000000000000000000000 13258638549480033827410650589//1000000000000000000000000000000
A_9 5
  9055118853652006632183276699//40000000000000000000000000000 48825891224544918702671657243//500000000000000000000000000000 -10184968332314925390514741633//500000000000000000000000000000 9653453969244993516365921627//500000000000000000000000000000 -4292118138024719521639729209//1000000000000000000000000000000
  48825891224544918702671657243//500000000000000000000000000000 9063106502117967761871837839//200000000000000000000000000000 -5701316917159941956717556103//500000000000000000000000000000 322379191662934763165249913//62500000000000000000000000000 124361678751076990555696981//200000000000000000000000000000
  -10184968332314925390514741633//500000000000000000000000000000 -5701316917159941956717556103//500000000000000000000000000000 1642833404564377727895724409//62500000000000000000000000000 2375547450197090626635199599//1000000000000000000000000000000 -20480599641640076958263510167//1000000000000000000000000000000
  9653453969244993516365921627//500000000000000000000000000000 322379191662934763165249913//62500000000000000000000000000 2375547450197090626635199599//1000000000000000000000000000000 1189920041298198794367825683//200000000000000000000000000000 -3520653465591001019455406001//1000000000000000000000000000000
  -4292118138024719521639729209//1000000000000000000000000000000 124361678751076990555696981//200000000000000000000000000000 -20480599641640076958263510167//1000000000000000000000000000000 -3520653465591001019455406001//1000000000000000000000000000000 2369677247190003313451909133//125000000000000000000000000000
A_10 5
  94501204664849791518292607761//500000000000000000000000000000 34912750201145003953708308071//500000000000000000000000000000 -13585754080374961648494653673//500000000000000000000000000000 17874091994129880470245919567//1000000000000000000000000000000 -2575631187738425657346591379//500000000000000000000000000000
  34912750201145003953708308071//500000000000000000000000000000 865153908090002090716886139//31250000000000000000000000000 -6048208080494975351887140553//500000000000000000000000000000 217129973149299191386529059//50000000000000000000000000000 -296924922404877458933362327//1000000000000000000000000000000
  -13585754080374961648494653673//500000000000000000000000000000 -6048208080494975351887140553//500000000000000000000000000000 1669847005571999387666482423//100000000000000000000000000000 -85570516073830743638111307//200000000000000000000000000000 -5477274648925035246464241961//500000000000000000000000000000
  17874091994129880470245919567//1000000000000000000000000000000 217129973149299191386529059//50000000000000000000000000000 -85570516073830743638111307//200000000000000000000000000000 2350110432759963855239101829//500000000000000000000000000000 -506667825507009621441916103//250000000000000000000000000000
  -2575631187738425657346591379//500000000000000000000000000000 -296924922404877458933362327//1000000000000000000000000000000 -5477274648925035246464241961//500000000000000000000000000000 -506667825507009621441916103//250000000000000000000000000000 11297470525910072385957445441//1000000000000000000000000000000
A_11 5
  103933048167199552049702226631//1000000000000000000000000000000 13201845976689932856442811431//500000000000000000000000000000 -3005829541722022772377578831//200000000000000000000000000000 6236986391658968767691269//1600000000000000000000000000 -637793546167492584161682613//62500000000000000000000000000
  13201845976689932856442811431//500000000000000000000000000000 8586672040922961466122964687//1000000000000000000000000000000 -1480617217530750795742745513//250000000000000000000000000000 -1287602889072052365078432097//1000000000000000000000000000000 -59639306403550516824623493//50000000000000000000000000000
  -3005829541722022772377578831//200000000000000000000000000000 -1480617217530750795742745513//250000000000000000000000000000 6173959187725051676783901983//500000000000000000000000000000 928442038519535301286665023//500000000000000000000000000000 -366479642638101292604965047//50000000000000000000000000000
  6236986391658968767691269//1600000000000000000000000000 -1287602889072052365078432097//1000000000000000000000000000000 928442038519535301286665023//500000000000000000000000000000 3205325960431958503638636737//1000000000000000000000000000000 -1789512380715016273098638963//1000000000000000000000000000000
  -637793546167492584161682613//62500000000000000000000000000 -59639306403550516824623493//50000000000000000000000000000 -366479642638101292604965047//50000000000000000000000000000 -1789512380715016273098638963//1000000000000000000000000000000 2289199856664499645176552437//250000000000000000000000000000
A_12 5
  0 0 0 0 0
  0 782391748905481775650340573//500000000000000000000000000000 -304083693307255456377574113//250000000000000000000000000000 -994040377912995114075400187//1000000000000000000000000000000 1467329531277030101510127129//1000000000000000000000000000000
  0 -304083693307255456377574113//250000000000000000000000000000 5432804312689062420762231143//1000000000000000000000000000000 -70514903851656273196609583//250000000000000000000000000000 -198338518719594584062262289//31250000000000000000000000000
  0 -994040377912995114075400187//1000000000000000000000000000000 -70514903851656273196609583//250000000000000000000000000000 669249183759016687931737149//500000000000000000000000000000 474626089991705368971952753//1000000000000000000000000000000
  0 1467329531277030101510127129//1000000000000000000000000000000 -198338518719594584062262289//31250000000000000000000000000 474626089991705368971952753//1000000000000000000000000000000 7701509280403990934212593323//1000000000000000000000000000000
A_13 5
  0 0 0 0 0
  0 936448243798377575335215169//1000000000000000000000000000000 97371233430300566491747641//250000000000000000000000000000 -986026262144083423244695109//1000000000000000000000000000000 -188029567783787706066362513//500000000000000000000000000000
  0 97371233430300566491747641//250000000000000000000000000000 118406993539121100756084289//40000000000000000000000000000 -553286276240425791209274481//1000000000000000000000000000000 -3298131465862009316826066701//1000000000000000000000000000000
  0 -986026262144083423244695109//1000000000000000000000000000000 -553286276240425791209274481//1000000000000000000000000000000 1502175929142039575652635043//1000000000000000000000000000000 887988172534115782326079781//1000000000000000000000000000000
  0 -188029567783787706066362513//500000000000000000000000000000 -3298131465862009316826066701//1000000000000000000000000000000 887988172534115782326079781//1000000000000000000000000000000 2050366003683488462723161037//500000000000000000000000000000
A_14 5
  0 0 0 0 0
  0 1244764181485969052831462963//1000000000000000000000000000000 609920612884586306438194593//1000000000000000000000000000000 -1551318543720978843728420323//1000000000000000000000000000000 -80347298872469773863636071//100000000000000000000000000000
  0 609920612884586306438194593//1000000000000000000000000000000 4722962952506056189107405031//1000000000000000000000000000000 -374869267414048331727318571//1000000000000000000000000000000 -590877773165631282391090911//125000000000000000000000000000
  0 -1551318543720978843728420323//1000000000000000000000000000000 -374869267414048331727318571//1000000000000000000000000000000 2297433629841002132500471101//1000000000000000000000000000000 891338556995863609207970863//1000000000000000000000000000000
  0 -80347298872469773863636071//100000000000000000000000000000 -590877773165631282391090911//125000000000000000000000000000 891338556995863609207970863//1000000000000000000000000000000 5157041052083050215529723463//1000000000000000000000000000000
A_15 5
  6324428952042982014072170849//100000000000000000000000000000 -152234536850703715961481221//50000000000000000000000000000 -38491314989769997655500772049//1000000000000000000000000000000 197840629299239977276357637//20000000000000000000000000000 2472296129419018480053817263//500000000000000000000000000000
  -152234536850703715961481221//50000000000000000000000000000 30011769874375180793553241//12500000000000000000000000000 -59397626813823397679278121//100000000000000000000000000000 -37742574223663019603780033//12500000000000000000000000000 806106219451991550633437637//500000000000000000000000000000
  -38491314989769997655500772049//1000000000000000000000000000000 -59397626813823397679278121//100000000000000000000000000000 35259787207380185516604401381//1000000000000000000000000000000 -3576795106452979432007088069//1000000000000000000000000000000 -342901787078252165864864973//25000000000000000000000000000
  197840629299239977276357637//20000000000000000000000000000 -37742574223663019603780033//12500000000000000000000000000 -3576795106452979432007088069//1000000000000000000000000000000 960317011349210598392585393//200000000000000000000000000000 -162323302964504533977109363//200000000000000000000000000000
  2472296129419018480053817263//500000000000000000000000000000 806106219451991550633437637//500000000000000000000000000000 -342901787078252165864864973//25000000000000000000000000000 -162323302964504533977109363//200000000000000000000000000000 10611283141639984058650981949//1000000000000000000000000000000
A_16 5
  0 0 0 0 0
  0 961960540503503901613685879//500000000000000000000000000000 -941244737429496845821680851//500000000000000000000000000000 -1571510666840012270132928071//1000000000000000000000000000000 436967885585489113040022239//250000000000000000000000000000
  0 -941244737429496845821680851//500000000000000000000000000000 332043725105960713279433979//40000000000000000000000000000 481808557622682065348340211//1000000000000000000000000000000 -4215109966250985410404270607//500000000000000000000000000000
  0 -1571510666840012270132928071//1000000000000000000000000000000 481808557622682065348340211//1000000000000000000000000000000 1904498476330016791623163469//1000000000000000000000000000000 -196376161998451666092398331//1000000000000000000000000000000
  0 436967885585489113040022239//250000000000000000000000000000 -4215109966250985410404270607//500000000000000000000000000000 -196376161998451666092398331//1000000000000000000000000000000 1788799562333384737516487103//200000000000000000000000000000


==> 28D.txt <==
dimension 28
gegenbauer_degree 16
kernel_degree 4
x0 13//14
c 1//27
lambda 98844835608399942405667141168846923//125000000000000000000000000000
beta 5
  1000000000500240852796602998361//1000000000000000000000000000000
  117536932550469079724988499417//125000000000000000000000000000
  1856473728121477254511680453//1000000000000000000000000000000
  4118941257206316072024084103//1000000000000000000000000000000
  27879438859786664412200367349//500000000000000000000000000000
A_0 5
  1264635584880886720929111//1000000000000000000000000000000 297269135432608249010869//250000000000000000000000000000 116798153016727500331//50000000000000000000000000000 8090269364045584197//1562500000000000000000000000 70514076464221638050583//1000000000000000000000000000000
  297269135432608249010869//250000000000000000000000000000 112440805621451938407793//100000000000000000000000000000 2926950408642957168611//200000000000000000000000000000 -3064370698367461220079//500000000000000000000000000000 24186562492872311431351//500000000000000000000000000000
  116798153016727500331//50000000000000000000000000000 2926950408642957168611//200000000000000000000000000000 1290885975236360555721//25000000000000000000000000000 -29066913660524337822839//1000000000000000000000000000000 -74433165332487194674063//1000000000000000000000000000000
  8090269364045584197//1562500000000000000000000000 -3064370698367461220079//500000000000000000000000000000 -29066913660524337822839//1000000000000000000000000000000 1107911692282744042921//40000000000000000000000000000 47988536166912985457199//1000000000000000000000000000000
  70514076464221638050583//1000000000000000000000000000000 24186562492872311431351//500000000000000000000000000000 -74433165332487194674063//1000000000000000000000000000000 47988536166912985457199//1000000000000000000000000000000 23406700293939978988779//200000000000000000000000000000
A_1 5
  27290654916085007591058243//1000000000000000000000000000000 1148555347238442777616893//50000000000000000000000000000 1295470454169254528241121//500000000000000000000000000000 356697428751152159147249//200000000000000000000000000000 803560862519483952144991//1000000000000000000000000000000
  1148555347238442777616893//50000000000000000000000000000 19916834126091005730128187//1000000000000000000000000000000 1540023549519444466028733//500000000000000000000000000000 37358324963095636838861//40000000000000000000000000000 -167794248745523106686963//1000000000000000000000000000000
  1295470454169254528241121//500000000000000000000000000000 1540023549519444466028733//500000000000000000000000000000 1004307552759529547818607//250000000000000000000000000000 15005244904076053352433//250000000000000000000000000000 -344847495840144173279923//125000000000000000000000000000
  356697428751152159147249//200000000000000000000000000000 37358324963095636838861//40000000000000000000000000000 15005244904076053352433//250000000000000000000000000000 1472630868719086304639113//1000000000000000000000000000000 251060320939848835590927//250000000000000000000000000000
  803560862519483952144991//1000000000000000000000000000000 -167794248745523106686963//1000000000000000000000000000000 -344847495840144173279923//125000000000000000000000000000 251060320939848835590927//250000000000000000000000000000 1505321952739622896889743//500000000000000000000000000000
A_2 5
  26489035992650017882404209//100000000000000000000000000000 212367225789507702851812107//1000000000000000000000000000000 746398540642646017358817//62500000000000000000000000000 13930901346284221360472283//1000000000000000000000000000000 5826176121337874032214301//1000000000000000000000000000000
  212367225789507702851812107//1000000000000000000000000000000 184280501418709222125669719//1000000000000000000000000000000 10144267759145487838457597//500000000000000000000000000000 -359162213054915201803711//200000000000000000000000000000 -1483906871589199191745561//250000000000000000000000000000
  746398540642646017358817//62500000000000000000000000000 10144267759145487838457597//500000000000000000000000000000 23311835208095910305950389//1000000000000000000000000000000 -3853688980355202282558963//500000000000000000000000000000 -10174187824637976635154853//500000000000000000000000000000
  13930901346284221360472283//1000000000000000000000000000000 -359162213054915201803711//200000000000000000000000000000 -3853688980355202282558963//500000000000000000000000000000 9394848490149161008075969//500000000000000000000000000000 3617074288136857861387403//250000000000000000000000000000
  5826176121337874032214301//1000000000000000000000000000000 -1483906871589199191745561//250000000000000000000000000000 -10174187824637976635154853//500000000000000000000000000000 3617074288136857861387403//250000000000000000000000000000 2531312515489695110464347//100000000000000000000000000000
A_3 5
  1617503430799986527749053343//1000000000000000000000000000000 247768933688001282563415333//200000000000000000000000000000 16685057006078682892693187//200000000000000000000000000000 9110005405148347615546953//100000000000000000000000000000 826863728032815634908891//31250000000000000000000000000
  247768933688001282563415333//200000000000000000000000000000 254051313781753909805796317//250000000000000000000000000000 55441392059251672493465039//500000000000000000000000000000 -5772576262352850479621//1250000000000000000000000000 -2164362541190181475938389//62500000000000000000000000000
  16685057006078682892693187//200000000000000000000000000000 55441392059251672493465039//500000000000000000000000000000 91519906375043769241252571//500000000000000000000000000000 -12828619461688362083967383//1000000000000000000000000000000 -144042176425594649739236713//1000000000000000000000000000000
  9110005405148347615546953//100000000000000000000000000000 -5772576262352850479621//1250000000000000000000000000 -12828619461688362083967383//1000000000000000000000000000000 65038003512202950199242493//500000000000000000000000000000 4498543549695105799760369//62500000000000000000000000000
  826863728032815634908891//31250000000000000000000000000 -2164362541190181475938389//62500000000000000000000000000 -144042176425594649739236713//1000000000000000000000000000000 4498543549695105799760369//62500000000000000000000000000 82241839423348171215373873//500000000000000000000000000000
A_4 5
  3486806351393989889289547733//500000000000000000000000000000 1020250417580389887198991061//200000000000000000000000000000 71573794806863671439994373//1000000000000000000000000000000 68326229502024455178185239//200000000000000000000000000000 93726468816643467385398529//1000000000000000000000000000000
  1020250417580389887198991061//200000000000000000000000000000 2058442765165973844666508249//500000000000000000000000000000 11318794334656373384492527//40000000000000000000000000000 -76842978317239376504606439//500000000000000000000000000000 -95879374317745496142110839//500000000000000000000000000000
  71573794806863671439994373//1000000000000000000000000000000 11318794334656373384492527//40000000000000000000000000000 24468908410748152216003567//40000000000000000000000000000 -150319799524181848839799223//1000000000000000000000000000000 -133958788486851625273243611//250000000000000000000000000000
  68326229502024455178185239//200000000000000000000000000000 -76842978317239376504606439//500000000000000000000000000000 -150319799524181848839799223//1000000000000000000000000000000 297087251178849369707892509//500000000000000000000000000000 21053272308261501034370627//62500000000000000000000000000
  93726468816643467385398529//1000000000000000000000000000000 -95879374317745496142110839//500000000000000000000000000000 -133958788486851625273243611//250000000000000000000000000000 21053272308261501034370627//62500000000000000000000000000 627498476417908041820908671//1000000000000000000000000000000
A_5 5
  5693074677264998633573411741//250000000000000000000000000000 15819785011519988370023970429//1000000000000000000000000000000 71575092946647214547904521//1000000000000000000000000000000 565970904810992762244167203//500000000000000000000000000000 6875195108716570340065823//31250000000000000000000000000
  15819785011519988370023970429//1000000000000000000000000000000 11958140680510020369339410137//1000000000000000000000000000000 532488499113443327572613447//1000000000000000000000000000000 -308725480328311150096015341//1000000000000000000000000000000 -45844899407961274402261181//100000000000000000000000000000
  71575092946647214547904521//1000000000000000000000000000000 532488499113443327572613447//1000000000000000000000000000000 2276792714004998743782703311//1000000000000000000000000000000 -62643701269854306419597869//500000000000000000000000000000 -93752029317149703997150387//50000000000000000000000000000
  565970904810992762244167203//500000000000000000000000000000 -308725480328311150096015341//1000000000000000000000000000000 -62643701269854306419597869//500000000000000000000000000000 1770635205995970852863308091//1000000000000000000000000000000 380786849131111817863985929//500000000000000000000000000000
  6875195108716570340065823//31250000000000000000000000000 -45844899407961274402261181//100000000000000000000000000000 -93752029317149703997150387//50000000000000000000000000000 380786849131111817863985929//500000000000000000000000000000 51088738844825246013945737//25000000000000000000000000000
A_6 5
  57711219462670027943238389831//1000000000000000000000000000000 9457350087737496656603535369//250000000000000000000000000000 -1136779015551468320296976303//500000000000000000000000000000 272234471465803724113960873//100000000000000000000000000000 47047748362678494847449439//100000000000000000000000000000
  9457350087737496656603535369//250000000000000000000000000000 27544188987489925960001434937//1000000000000000000000000000000 -8946924497033238069156787//62500000000000000000000000000 -1235742991672922087182845317//1000000000000000000000000000000 -1315083155091984359416670553//1000000000000000000000000000000
  -1136779015551468320296976303//500000000000000000000000000000 -8946924497033238069156787//62500000000000000000000000000 4767695609462944274712938659//1000000000000000000000000000000 -222725988313768505490137317//250000000000000000000000000000 -2057532659868969809749927983//500000000000000000000000000000
  272234471465803724113960873//100000000000000000000000000000 -1235742991672922087182845317//1000000000000000000000000000000 -222725988313768505490137317//250000000000000000000000000000 544986911422625649251832251//125000000000000000000000000000 12272769951749776364446711//6250000000000000000000000000
  47047748362678494847449439//100000000000000000000000000000 -1315083155091984359416670553//1000000000000000000000000000000 -2057532659868969809749927983//500000000000000000000000000000 12272769951749776364446711//6250000000000000000000000000 4502300216035947792213940079//1000000000000000000000000000000
A_7 5
  116181747406099426357590398491//1000000000000000000000000000000 70815424112469766445344135713//1000000000000000000000000000000 -5930319763315856396707327169//1000000000000000000000000000000 5527140209681032503891291559//1000000000000000000000000000000 40220681603356805708656653//200000000000000000000000000000
  70815424112469766445344135713//1000000000000000000000000000000 5878459225259990143030388101//125000000000000000000000000000 -2172670171415924161429422759//1000000000000000000000000000000 -927003190909262079116478733//1000000000000000000000000000000 -168391765310095207398958337//100000000000000000000000000000
  -5930319763315856396707327169//1000000000000000000000000000000 -2172670171415924161429422759//1000000000000000000000000000000 1077803125131002615277861771//100000000000000000000000000000 -10379954328285768785821171//40000000000000000000000000000 -2173002953052006912864667997//250000000000000000000000000000
  5527140209681032503891291559//1000000000000000000000000000000 -927003190909262079116478733//1000000000000000000000000000000 -10379954328285768785821171//40000000000000000000000000000 6652213544840029993838775499//1000000000000000000000000000000 1937329349146984941272959057//1000000000000000000000000000000
  40220681603356805708656653//200000000000000000000000000000 -168391765310095207398958337//100000000000000000000000000000 -2173002953052006912864667997//250000000000000000000000000000 1937329349146984941272959057//1000000000000000000000000000000 1759107260128011071919422743//200000000000000000000000000000
A_8 5
  22866122554512422420893854399//125000000000000000000000000000 102753341118299586015533489697//1000000000000000000000000000000 -18274909548690028189497272937//1000000000000000000000000000000 4618327205152034000246850949//500000000000000000000000000000 37112042793241360343453611//125000000000000000000000000000
  102753341118299586015533489697//1000000000000000000000000000000 3981177761434359684091503661//62500000000000000000000000000 -7816217270214050364924262023//1000000000000000000000000000000 -62260153400918425644388873//40000000000000000000000000000 -1410257114601044970443445023//500000000000000000000000000000
  -18274909548690028189497272937//1000000000000000000000000000000 -7816217270214050364924262023//1000000000000000000000000000000 2944478622103991955039332857//200000000000000000000000000000 -44265414602361326440592889//20000000000000000000000000000 -11431594010009977431831782961//1000000000000000000000000000000
  4618327205152034000246850949//500000000000000000000000000000 -62260153400918425644388873//40000000000000000000000000000 -44265414602361326440592889//20000000000000000000000000000 4767976006763476396405494319//500000000000000000000000000000 1610879725739028004124643957//500000000000000000000000000000
  37112042793241360343453611//125000000000000000000000000000 -1410257114601044970443445023//500000000000000000000000000000 -11431594010009977431831782961//1000000000000000000000000000000 1610879725739028004124643957//500000000000000000000000000000 5815381913265003437464787069//500000000000000000000000000000
A_9 5
  112387128204649821916923134467//500000000000000000000000000000 7013067002562502552917851119//62500000000000000000000000000 -12060700457879917099646660861//500000000000000000000000000000 1318232479867474387168862723//125000000000000000000000000000 -3705462156997096300968507211//1000000000000000000000000000000
  7013067002562502552917851119//62500000000000000000000000000 60144792232240137485066228743//1000000000000000000000000000000 -5562420999854984132475748173//500000000000000000000000000000 1148960000161911362894024259//1000000000000000000000000000000 -2559208715845045296344390709//1000000000000000000000000000000
  -12060700457879917099646660861//500000000000000000000000000000 -5562420999854984132475748173//500000000000000000000000000000 2559785304968762025988953179//125000000000000000000000000000 3472159685061667273399051//250000000000000000000000000000 -3585126818560017794231298217//250000000000000000000000000000
  1318232479867474387168862723//125000000000000000000000000000 1148960000161911362894024259//1000000000000000000000000000000 3472159685061667273399051//250000000000000000000000000000 6369213392258934236429365383//1000000000000000000000000000000 -48060899431910707261333843//500000000000000000000000000000
  -3705462156997096300968507211//1000000000000000000000000000000 -2559208715845045296344390709//1000000000000000000000000000000 -3585126818560017794231298217//250000000000000000000000000000 -48060899431910707261333843//500000000000000000000000000000 6849485570955028923395741097//500000000000000000000000000000
A_10 5
  97177377898500080444257665599//500000000000000000000000000000 42804255778044956807317998389//500000000000000000000000000000 -3326936038541012323999352279//100000000000000000000000000000 11610827569100115328392541119//1000000000000000000000000000000 -205049355041799386450858759//100000000000000000000000000000
  42804255778044956807317998389//500000000000000000000000000000 20257629704304943956003008591//500000000000000000000000000000 -141122164115800550032482187//10000000000000000000000000000 1774346818917066143287177069//1000000000000000000000000000000 -1618100867014000226641267947//1000000000000000000000000000000
  -3326936038541012323999352279//100000000000000000000000000000 -141122164115800550032482187//10000000000000000000000000000 18412481822170047595845368627//1000000000000000000000000000000 -131115930593153408274793919//50000000000000000000000000000 -11113574330870030649930610389//1000000000000000000000000000000
  11610827569100115328392541119//1000000000000000000000000000000 1774346818917066143287177069//1000000000000000000000000000000 -131115930593153408274793919//50000000000000000000000000000 5089020927017991819638588383//1000000000000000000000000000000 891057333828570756110795797//1000000000000000000000000000000
  -205049355041799386450858759//100000000000000000000000000000 -1618100867014000226641267947//1000000000000000000000000000000 -11113574330870030649930610389//1000000000000000000000000000000 891057333828570756110795797//1000000000000000000000000000000 11031003753680091978156016567//1000000000000000000000000000000
A_11 5
  2232362125352001524483048563//20000000000000000000000000000 3769223657025002531193934473//100000000000000000000000000000 -14101851350660019056241517853//1000000000000000000000000000000 2490743202082972989315627597//1000000000000000000000000000000 -523111766745500019796584791//50000000000000000000000000000
  3769223657025002531193934473//100000000000000000000000000000 7224498569059997686650307293//500000000000000000000000000000 -5054184992392045132443257073//1000000000000000000000000000000 -1279915208028004793874884347//1000000000000000000000000000000 -14828567528607972432201163//4000000000000000000000000000
  -14101851350660019056241517853//1000000000000000000000000000000 -5054184992392045132443257073//1000000000000000000000000000000 4464149398473019629226731841//500000000000000000000000000000 243238288524648640544111883//1000000000000000000000000000000 -101521115841220321735143097//20000000000000000000000000000
  2490743202082972989315627597//1000000000000000000000000000000 -1279915208028004793874884347//1000000000000000000000000000000 243238288524648640544111883//1000000000000000000000000000000 607153936769000566248137263//200000000000000000000000000000 35702821018672720365794861//500000000000000000000000000000
  -523111766745500019796584791//50000000000000000000000000000 -14828567528607972432201163//4000000000000000000000000000 -101521115841220321735143097//20000000000000000000000000000 35702821018672720365794861//500000000000000000000000000000 1833622379298508664898553551//250000000000000000000000000000
A_12 5
  0 0 0 0 0
  0 311064378935002036951923273//200000000000000000000000000000 -1115895950881016734213728641//1000000000000000000000000000000 -259946304887999467241729821//250000000000000000000000000000 1093524369540031092828954323//1000000000000000000000000000000
  0 -1115895950881016734213728641//1000000000000000000000000000000 3006632583972519923610435801//500000000000000000000000000000 -686234333210611680105896857//1000000000000000000000000000000 -828810729659003801964834767//125000000000000000000000000000
  0 -259946304887999467241729821//250000000000000000000000000000 -686234333210611680105896857//1000000000000000000000000000000 860660283059488193363593913//500000000000000000000000000000 284269910717748055519641429//250000000000000000000000000000
  0 1093524369540031092828954323//1000000000000000000000000000000 -828810729659003801964834767//125000000000000000000000000000 284269910717748055519641429//250000000000000000000000000000 1924102851830258493346412993//250000000000000000000000000000
A_13 5
  0 0 0 0 0
  0 931588777199707494595502061//1000000000000000000000000000000 122243174296205068556363471//200000000000000000000000000000 -259975159314000085113714747//250000000000000000000000000000 -33436683863421704014364053//50000000000000000000000000000
  0 122243174296205068556363471//200000000000000000000000000000 2942889828902993583255043431//1000000000000000000000000000000 -757635395169586989752857267//1000000000000000000000000000000 -817042416729244621266819741//250000000000000000000000000000
  0 -259975159314000085113714747//250000000000000000000000000000 -757635395169586989752857267//1000000000000000000000000000000 883001932313492087665090857//500000000000000000000000000000 654864504039001700450311459//500000000000000000000000000000
  0 -33436683863421704014364053//50000000000000000000000000000 -817042416729244621266819741//250000000000000000000000000000 654864504039001700450311459//500000000000000000000000000000 4179139818656965099886774967//1000000000000000000000000000000
A_14 5
  0 0 0 0 0
  0 1499355000328007042067588607//1000000000000000000000000000000 1566424298111025478315658787//1000000000000000000000000000000 -1648693946951997472617055029//1000000000000000000000000000000 -1631632608741032738840353939//1000000000000000000000000000000
  0 1566424298111025478315658787//1000000000000000000000000000000 2592250944792483382431760597//500000000000000000000000000000 -1234689545235004882539422703//1000000000000000000000000000000 -5106067773592006306525368773//1000000000000000000000000000000
  0 -1648693946951997472617055029//1000000000000000000000000000000 -1234689545235004882539422703//1000000000000000000000000000000 1193285361808498460508212703//500000000000000000000000000000 1802156503721016676386328659//1000000000000000000000000000000
  0 -1631632608741032738840353939//1000000000000000000000000000000 -5106067773592006306525368773//1000000000000000000000000000000 1802156503721016676386328659//1000000000000000000000000000000 2807701701746013602123049987//500000000000000000000000000000
A_15 5
  80774073255379841828075094461//1000000000000000000000000000000 168667049360814312757529487//200000000000000000000000000000 -51285131907319876848054223961//1000000000000000000000000000000 16168360813109861921032894237//1000000000000000000000000000000 550834971616498539740885841//50000000000000000000000000000
  168667049360814312757529487//200000000000000000000000000000 2173685396750024311699312483//1000000000000000000000000000000 -13738171159853123925318589//25000000000000000000000000000 -599002145528002243714473789//250000000000000000000000000000 -221931584637686380004141//800000000000000000000000000
  -51285131907319876848054223961//1000000000000000000000000000000 -13738171159853123925318589//25000000000000000000000000000 39776072668909998952350710107//1000000000000000000000000000000 -2526100124567479697833446291//250000000000000000000000000000 -1371985415709999840883434209//100000000000000000000000000000
  16168360813109861921032894237//1000000000000000000000000000000 -599002145528002243714473789//250000000000000000000000000000 -2526100124567479697833446291//250000000000000000000000000000 3375944770218992473584212699//500000000000000000000000000000 2890988009629975447294660557//1000000000000000000000000000000
  550834971616498539740885841//50000000000000000000000000000 -221931584637686380004141//800000000000000000000000000 -1371985415709999840883434209//100000000000000000000000000000 2890988009629975447294660557//1000000000000000000000000000000 527294178913998653616727987//62500000000000000000000000000
A_16 5
  0 0 0 0 0
  0 4701367261132019686366047851//500000000000000000000000000000 -8167963864045057783340434691//500000000000000000000000000000 -2680979043856507398689635863//500000000000000000000000000000 279004637792402294719300763//20000000000000000000000000000
  0 -8167963864045057783340434691//500000000000000000000000000000 38740645979830030664390632147//1000000000000000000000000000000 7158765307013050713826774537//1000000000000000000000000000000 -34346846745650023717195976401//1000000000000000000000000000000
  0 -2680979043856507398689635863//500000000000000000000000000000 7158765307013050713826774537//1000000000000000000000000000000 1037455077957498624756521647//250000000000000000000000000000 -2826037527639527744388002981//500000000000000000000000000000
  0 279004637792402294719300763//20000000000000000000000000000 -34346846745650023717195976401//1000000000000000000000000000000 -2826037527639527744388002981//500000000000000000000000000000 15535657028345001391932804077//500000000000000000000000000000


==> 29D.txt <==
dimension 29
gegenbauer_degree 16
kernel_degree 4
x0 13//14
c 1//27
lambda 1130937481820999250654528055548476397//1000000000000000000000000000000
beta 5
  500000000250161350865919690461//500000000000000000000000000000
  1087741610690575658730135732767//1000000000000000000000000000000
  624060477837930526486165193//250000000000000000000000000000
  -16092895872692089434510243621//125000000000000000000000000000
  41981686678332243710778687923//1000000000000000000000000000000
A_0 5
  55264882789950693806327//62500000000000000000000000000 480894623990568515242379//500000000000000000000000000000 440595282697796550639//200000000000000000000000000000 -22769845553855259522901//200000000000000000000000000000 7424084170184261911177//200000000000000000000000000000
  480894623990568515242379//500000000000000000000000000000 104982393577516685106513//100000000000000000000000000000 4839695238110993809051//500000000000000000000000000000 -26051093407645712313123//200000000000000000000000000000 29842809355528074113141//1000000000000000000000000000000
  440595282697796550639//200000000000000000000000000000 4839695238110993809051//500000000000000000000000000000 32048782661387204323059//1000000000000000000000000000000 -15125045545810372229567//1000000000000000000000000000000 -21855986608381315743297//500000000000000000000000000000
  -22769845553855259522901//200000000000000000000000000000 -26051093407645712313123//200000000000000000000000000000 -15125045545810372229567//1000000000000000000000000000000 3176131632081098284013//100000000000000000000000000000 21597601718365255941217//1000000000000000000000000000000
  7424084170184261911177//200000000000000000000000000000 29842809355528074113141//1000000000000000000000000000000 -21855986608381315743297//500000000000000000000000000000 21597601718365255941217//1000000000000000000000000000000 8331444586808135516643//125000000000000000000000000000
A_1 5
  20538209526333839061127887//1000000000000000000000000000000 19302164065272501136611159//1000000000000000000000000000000 392981377794556821601901//250000000000000000000000000000 -159557639659465705485489//1000000000000000000000000000000 129371444084514138614627//200000000000000000000000000000
  19302164065272501136611159//1000000000000000000000000000000 18748781412080875960604611//1000000000000000000000000000000 1332086592619305576985453//500000000000000000000000000000 -655158558434392968172487//1000000000000000000000000000000 -100165599060942086739169//250000000000000000000000000000
  392981377794556821601901//250000000000000000000000000000 1332086592619305576985453//500000000000000000000000000000 1851866632711863570646543//500000000000000000000000000000 -11040200202562128381879//31250000000000000000000000000 -2497611174116553395665973//1000000000000000000000000000000
  -159557639659465705485489//1000000000000000000000000000000 -655158558434392968172487//1000000000000000000000000000000 -11040200202562128381879//31250000000000000000000000000 1155191643273928595785269//1000000000000000000000000000000 251512907580855405385523//250000000000000000000000000000
  129371444084514138614627//200000000000000000000000000000 -100165599060942086739169//250000000000000000000000000000 -2497611174116553395665973//1000000000000000000000000000000 251512907580855405385523//250000000000000000000000000000 2549498031029198367191481//1000000000000000000000000000000
A_2 5
  207925896954492660054600753//1000000000000000000000000000000 185756495872893944792309009//1000000000000000000000000000000 3544124712997280973120519//1000000000000000000000000000000 -273496489406859214478647//50000000000000000000000000000 2556411206822181372402587//500000000000000000000000000000
  185756495872893944792309009//1000000000000000000000000000000 182336094392501789374324331//1000000000000000000000000000000 5141560299403033647010073//250000000000000000000000000000 -4484843509440629475719411//250000000000000000000000000000 -9549342432798018577238053//1000000000000000000000000000000
  3544124712997280973120519//1000000000000000000000000000000 5141560299403033647010073//250000000000000000000000000000 2619107340044799558032051//100000000000000000000000000000 -11515839762017286729561903//1000000000000000000000000000000 -20300887524976420190709229//1000000000000000000000000000000
  -273496489406859214478647//50000000000000000000000000000 -4484843509440629475719411//250000000000000000000000000000 -11515839762017286729561903//1000000000000000000000000000000 17303070324366743811189899//1000000000000000000000000000000 3840306354022038874040293//250000000000000000000000000000
  2556411206822181372402587//500000000000000000000000000000 -9549342432798018577238053//1000000000000000000000000000000 -20300887524976420190709229//1000000000000000000000000000000 3840306354022038874040293//250000000000000000000000000000 22592632249857364739946619//1000000000000000000000000000000
A_3 5
  658725377638012325511163609//500000000000000000000000000000 1122545994845024733053984409//1000000000000000000000000000000 15045480889061750189291497//500000000000000000000000000000 -6032373403278041822708607//500000000000000000000000000000 14944747683645143776684219//500000000000000000000000000000
  1122545994845024733053984409//1000000000000000000000000000000 41438113777680619884741479//40000000000000000000000000000 108567878643811176138143347//1000000000000000000000000000000 -80730784036603449187571913//1000000000000000000000000000000 -11931993848151820154321//250000000000000000000000000
  15045480889061750189291497//500000000000000000000000000000 108567878643811176138143347//1000000000000000000000000000000 177600308296808955516616557//1000000000000000000000000000000 -10149918587311728380117613//250000000000000000000000000000 -32970944211877084515223863//250000000000000000000000000000
  -6032373403278041822708607//500000000000000000000000000000 -80730784036603449187571913//1000000000000000000000000000000 -10149918587311728380117613//250000000000000000000000000000 109116201456004963728722139//1000000000000000000000000000000 3947026171022129613011557//50000000000000000000000000000
  14944747683645143776684219//500000000000000000000000000000 -11931993848151820154321//250000000000000000000000000 -32970944211877084515223863//250000000000000000000000000000 3947026171022129613011557//50000000000000000000000000000 35528168126501442851253367//250000000000000000000000000000
A_4 5
  5873148623094928938702662199//1000000000000000000000000000000 4795142553461970648405865411//1000000000000000000000000000000 -36477225055826390941812941//250000000000000000000000000000 -114387463164671589141197947//1000000000000000000000000000000 131820217493607461787863797//1000000000000000000000000000000
  4795142553461970648405865411//1000000000000000000000000000000 4403163113019024821397332207//1000000000000000000000000000000 165951603313806550646205757//500000000000000000000000000000 -263424658823547411327592863//500000000000000000000000000000 -283316831243898842969944981//1000000000000000000000000000000
  -36477225055826390941812941//250000000000000000000000000000 165951603313806550646205757//500000000000000000000000000000 178103375557424135358357419//250000000000000000000000000000 -144406766680555205750783289//500000000000000000000000000000 -11233760345671695925072289//20000000000000000000000000000
  -114387463164671589141197947//1000000000000000000000000000000 -263424658823547411327592863//500000000000000000000000000000 -144406766680555205750783289//500000000000000000000000000000 572021961133897044069706701//1000000000000000000000000000000 207872089305746234656269489//500000000000000000000000000000
  131820217493607461787863797//1000000000000000000000000000000 -283316831243898842969944981//1000000000000000000000000000000 -11233760345671695925072289//20000000000000000000000000000 207872089305746234656269489//500000000000000000000000000000 605238708126082642736979147//1000000000000000000000000000000
A_5 5
  4951731553669981488979702449//250000000000000000000000000000 15420446162889970089787547817//1000000000000000000000000000000 -305148817501797517247244481//500000000000000000000000000000 -59454303423908173295335037//250000000000000000000000000000 4961295452196047925582467//12500000000000000000000000000
  15420446162889970089787547817//1000000000000000000000000000000 13258934856659989920797599863//1000000000000000000000000000000 154199142991750375375405199//250000000000000000000000000000 -265973799106988037815981679//200000000000000000000000000000 -664206639862517542335147693//1000000000000000000000000000000
  -305148817501797517247244481//500000000000000000000000000000 154199142991750375375405199//250000000000000000000000000000 92483372361837866237871543//40000000000000000000000000000 -3378412837248738337656987//6250000000000000000000000000 -1767500393606989282822388811//1000000000000000000000000000000
  -59454303423908173295335037//250000000000000000000000000000 -265973799106988037815981679//200000000000000000000000000000 -3378412837248738337656987//6250000000000000000000000000 323366392498404313853235387//200000000000000000000000000000 997747179409018435357747049//1000000000000000000000000000000
  4961295452196047925582467//12500000000000000000000000000 -664206639862517542335147693//1000000000000000000000000000000 -1767500393606989282822388811//1000000000000000000000000000000 997747179409018435357747049//1000000000000000000000000000000 920170607940512373409074493//500000000000000000000000000000
A_6 5
  51788522642120029516226777831//1000000000000000000000000000000 38288351935169926088378650871//1000000000000000000000000000000 -2082955526512493570047213717//500000000000000000000000000000 -431485956455626744711570429//500000000000000000000000000000 591395806860523771126790083//500000000000000000000000000000
  38288351935169926088378650871//1000000000000000000000000000000 16149161737094952610678008007//500000000000000000000000000000 182183180237942486297912477//500000000000000000000000000000 -4373576884150095298684882109//1000000000000000000000000000000 -544733811117504478747945969//250000000000000000000000000000
  -2082955526512493570047213717//500000000000000000000000000000 182183180237942486297912477//500000000000000000000000000000 3016066606310018776908172019//500000000000000000000000000000 -1128063259328040389946511303//500000000000000000000000000000 -9375642435530041085859619//2000000000000000000000000000
  -431485956455626744711570429//500000000000000000000000000000 -4373576884150095298684882109//1000000000000000000000000000000 -1128063259328040389946511303//500000000000000000000000000000 1180422571688002667521849171//250000000000000000000000000000 3110025284566012571938001221//1000000000000000000000000000000
  591395806860523771126790083//500000000000000000000000000000 -544733811117504478747945969//250000000000000000000000000000 -9375642435530041085859619//2000000000000000000000000000 3110025284566012571938001221//1000000000000000000000000000000 4780272946552970888218663351//1000000000000000000000000000000
A_7 5
  21522143213839960314445398831//200000000000000000000000000000 37351999870354923562385068593//500000000000000000000000000000 -9616697249658042026274318873//1000000000000000000000000000000 -1255693708267014370155469099//1000000000000000000000000000000 893507266867492570286985263//500000000000000000000000000000
  37351999870354923562385068593//500000000000000000000000000000 14437474747929948840955555943//250000000000000000000000000000 -918441624063513580789856787//500000000000000000000000000000 -779092515844626666300964687//125000000000000000000000000000 -1457189975728990133090516819//500000000000000000000000000000
  -9616697249658042026274318873//1000000000000000000000000000000 -918441624063513580789856787//500000000000000000000000000000 11563044708380063416278959837//1000000000000000000000000000000 -2410079930300975310594643193//1000000000000000000000000000000 -8514773245461998078563264079//1000000000000000000000000000000
  -1255693708267014370155469099//1000000000000000000000000000000 -779092515844626666300964687//125000000000000000000000000000 -2410079930300975310594643193//1000000000000000000000000000000 6974820671127985609860068051//1000000000000000000000000000000 1931547545487458790180588607//500000000000000000000000000000
  893507266867492570286985263//500000000000000000000000000000 -1457189975728990133090516819//500000000000000000000000000000 -8514773245461998078563264079//1000000000000000000000000000000 1931547545487458790180588607//500000000000000000000000000000 8277547587228908219532369227//1000000000000000000000000000000
A_8 5
  87389942090799705410838101159//500000000000000000000000000000 28272127384849903854385499723//250000000000000000000000000000 -12908357908939917676377151497//500000000000000000000000000000 -434816667970235252265539349//250000000000000000000000000000 103240606191724092027599797//25000000000000000000000000000
  28272127384849903854385499723//250000000000000000000000000000 10567337682232464711350642279//125000000000000000000000000000 -3427253823063995005623346187//500000000000000000000000000000 -12216979449129990142884018349//1000000000000000000000000000000 -6028964380418975929575011899//1000000000000000000000000000000
  -12908357908939917676377151497//500000000000000000000000000000 -3427253823063995005623346187//500000000000000000000000000000 16278661173648328846076447//781250000000000000000000000 -7267088603029978968194312491//1000000000000000000000000000000 -2953776793693979179403245279//200000000000000000000000000000
  -434816667970235252265539349//250000000000000000000000000000 -12216979449129990142884018349//1000000000000000000000000000000 -7267088603029978968194312491//1000000000000000000000000000000 13090158469660076036234737647//1000000000000000000000000000000 8504287216598015905702713067//1000000000000000000000000000000
  103240606191724092027599797//25000000000000000000000000000 -6028964380418975929575011899//1000000000000000000000000000000 -2953776793693979179403245279//200000000000000000000000000000 8504287216598015905702713067//1000000000000000000000000000000 6985448489954947563292842257//500000000000000000000000000000
A_9 5
  111046128992449839914861100901//500000000000000000000000000000 130584715677399649571198916669//1000000000000000000000000000000 -32822002588719705406679381179//1000000000000000000000000000000 -1881931230452871414743177259//1000000000000000000000000000000 196358755070156985552984913//200000000000000000000000000000
  130584715677399649571198916669//1000000000000000000000000000000 42721018523249822909584236409//500000000000000000000000000000 -2970113499207455315181646847//250000000000000000000000000000 -1761393579016396926145248339//200000000000000000000000000000 -5298346177319847632718730751//1000000000000000000000000000000
  -32822002588719705406679381179//1000000000000000000000000000000 -2970113499207455315181646847//250000000000000000000000000000 22946728550820043772195938411//1000000000000000000000000000000 -4060695857390070782963679003//1000000000000000000000000000000 -7294107996755019519649552849//500000000000000000000000000000
  -1881931230452871414743177259//1000000000000000000000000000000 -1761393579016396926145248339//200000000000000000000000000000 -4060695857390070782963679003//1000000000000000000000000000000 4552964400091544076017734657//500000000000000000000000000000 37802745983242303382059421//7812500000000000000000000000
  196358755070156985552984913//200000000000000000000000000000 -5298346177319847632718730751//1000000000000000000000000000000 -7294107996755019519649552849//500000000000000000000000000000 37802745983242303382059421//7812500000000000000000000000 13342952636039986130506920003//1000000000000000000000000000000
A_10 5
  99144701629849904723601771411//500000000000000000000000000000 105136280944199897776864257181//1000000000000000000000000000000 -22488298779364931394021198479//500000000000000000000000000000 23262111637111526037022027//25000000000000000000000000000 458501869477691407079769309//100000000000000000000000000000
  105136280944199897776864257181//1000000000000000000000000000000 4127750055379995015048736109//62500000000000000000000000000 -14933755125219977257483560617//1000000000000000000000000000000 -2578308710107506977602420263//250000000000000000000000000000 -2784473588265998459841362641//500000000000000000000000000000
  -22488298779364931394021198479//500000000000000000000000000000 -14933755125219977257483560617//1000000000000000000000000000000 13993729011234992717854161679//500000000000000000000000000000 -4515118095813463717160779439//500000000000000000000000000000 -8192174389805005851436226371//500000000000000000000000000000
  23262111637111526037022027//25000000000000000000000000000 -2578308710107506977602420263//250000000000000000000000000000 -4515118095813463717160779439//500000000000000000000000000000 5943364780189986131389857319//500000000000000000000000000000 103190282509862596376135247//12500000000000000000000000000
  458501869477691407079769309//100000000000000000000000000000 -2784473588265998459841362641//500000000000000000000000000000 -8192174389805005851436226371//500000000000000000000000000000 103190282509862596376135247//12500000000000000000000000000 14385313828760051720923602757//1000000000000000000000000000000
A_11 5
  118691294379399779126747703723//1000000000000000000000000000000 10436803828401971392887719683//200000000000000000000000000000 -4581253112827463140770165409//250000000000000000000000000000 -2374870036087883876081551949//1000000000000000000000000000000 -7653102353386012217011290689//1000000000000000000000000000000
  10436803828401971392887719683//200000000000000000000000000000 13080567087644931249898922503//500000000000000000000000000000 -601174519273593911599127351//100000000000000000000000000000 -2388457844745981365151280929//500000000000000000000000000000 -2865443271667987486035785491//500000000000000000000000000000
  -4581253112827463140770165409//250000000000000000000000000000 -601174519273593911599127351//100000000000000000000000000000 1801955733627395863764941543//200000000000000000000000000000 -155934638085207668721458341//100000000000000000000000000000 -19236238175544141029307703//4000000000000000000000000000
  -2374870036087883876081551949//1000000000000000000000000000000 -2388457844745981365151280929//500000000000000000000000000000 -155934638085207668721458341//100000000000000000000000000000 2409151661702537294468359267//500000000000000000000000000000 2845539103725025943320365011//1000000000000000000000000000000
  -7653102353386012217011290689//1000000000000000000000000000000 -2865443271667987486035785491//500000000000000000000000000000 -19236238175544141029307703//4000000000000000000000000000 2845539103725025943320365011//1000000000000000000000000000000 3493262081021510092235107487//500000000000000000000000000000
A_12 5
  0 0 0 0 0
  0 1032233955403483468297458303//500000000000000000000000000000 -368811464337722097507818029//500000000000000000000000000000 -203187553866871214262184207//125000000000000000000000000000 231523481507362822444671661//500000000000000000000000000000
  0 -368811464337722097507818029//500000000000000000000000000000 1179052704082240841582374263//250000000000000000000000000000 -117891174458146338866640049//250000000000000000000000000000 -306361770340373647671086399//62500000000000000000000000000
  0 -203187553866871214262184207//125000000000000000000000000000 -117891174458146338866640049//250000000000000000000000000000 1157420422293981181325656767//500000000000000000000000000000 266310814812753552830632941//250000000000000000000000000000
  0 231523481507362822444671661//500000000000000000000000000000 -306361770340373647671086399//62500000000000000000000000000 266310814812753552830632941//250000000000000000000000000000 2785898657201495739042362673//500000000000000000000000000000
A_13 5
  0 0 0 0 0
  0 875136595909317671378795517//1000000000000000000000000000000 719493932688391675264890759//1000000000000000000000000000000 -99251933324782884841259607//100000000000000000000000000000 -396130205002015495602626817//500000000000000000000000000000
  0 719493932688391675264890759//1000000000000000000000000000000 565947804972990999371789019//200000000000000000000000000000 -663695642711302259832164569//1000000000000000000000000000000 -300813068373900236742261459//100000000000000000000000000000
  0 -99251933324782884841259607//100000000000000000000000000000 -663695642711302259832164569//1000000000000000000000000000000 923349677219005574053133849//500000000000000000000000000000 1317437011256018068134752947//1000000000000000000000000000000
  0 -396130205002015495602626817//500000000000000000000000000000 -300813068373900236742261459//100000000000000000000000000000 1317437011256018068134752947//1000000000000000000000000000000 767189872962409890458401101//200000000000000000000000000000
A_14 5
  0 0 0 0 0
  0 33215200197980355836070027//20000000000000000000000000000 2191200328295018380349521287//1000000000000000000000000000000 -401725747998503164734012613//250000000000000000000000000000 -32750584573406747374675011//15625000000000000000000000000
  0 2191200328295018380349521287//1000000000000000000000000000000 2924773208144491702335836949//500000000000000000000000000000 -1551438344189011146081755427//1000000000000000000000000000000 -44348127197768017828032579//8000000000000000000000000000
  0 -401725747998503164734012613//250000000000000000000000000000 -1551438344189011146081755427//1000000000000000000000000000000 2289174282853020009114077237//1000000000000000000000000000000 527894842214505080007762193//250000000000000000000000000000
  0 -32750584573406747374675011//15625000000000000000000000000 -44348127197768017828032579//8000000000000000000000000000 527894842214505080007762193//250000000000000000000000000000 2981586989845994673996355617//500000000000000000000000000000
A_15 5
  497605235307347776296558253//5000000000000000000000000000 4170386595035076554132699033//500000000000000000000000000000 -18711331138869944099481511831//250000000000000000000000000000 10099656185914992961386179287//500000000000000000000000000000 2460050645740979299877303273//100000000000000000000000000000
  4170386595035076554132699033//500000000000000000000000000000 1111847287007256746229651803//250000000000000000000000000000 -3681592487337093635419087279//1000000000000000000000000000000 -314020319126247794893517387//125000000000000000000000000000 -769072614132686249772842093//1000000000000000000000000000000
  -18711331138869944099481511831//250000000000000000000000000000 -3681592487337093635419087279//1000000000000000000000000000000 31446270769814985957628059083//500000000000000000000000000000 -17634972922110085429864227887//1000000000000000000000000000000 -24928514770929896951392753623//1000000000000000000000000000000
  10099656185914992961386179287//500000000000000000000000000000 -314020319126247794893517387//125000000000000000000000000000 -17634972922110085429864227887//1000000000000000000000000000000 4698875320091532923889228847//500000000000000000000000000000 2056003698967251108103759347//250000000000000000000000000000
  2460050645740979299877303273//100000000000000000000000000000 -769072614132686249772842093//1000000000000000000000000000000 -24928514770929896951392753623//1000000000000000000000000000000 2056003698967251108103759347//250000000000000000000000000000 6532209341579941354164236817//500000000000000000000000000000
A_16 5
  0 0 0 0 0
  0 31936197085179804319383415437//1000000000000000000000000000000 -3438947011034990235480768203//125000000000000000000000000000 -630262383069248336345265829//25000000000000000000000000000 2218924149207506117873436793//125000000000000000000000000000
  0 -3438947011034990235480768203//125000000000000000000000000000 31075180169379984359062297121//1000000000000000000000000000000 20654416463079938400372429131//1000000000000000000000000000000 -22163958136660043157803521947//1000000000000000000000000000000
  0 -630262383069248336345265829//25000000000000000000000000000 20654416463079938400372429131//1000000000000000000000000000000 20781279152669998614563025479//1000000000000000000000000000000 -6375566781170009803274716823//500000000000000000000000000000
  0 2218924149207506117873436793//125000000000000000000000000000 -22163958136660043157803521947//1000000000000000000000000000000 -6375566781170009803274716823//500000000000000000000000000000 1687938541031002818970192627//100000000000000000000000000000


==> 30D.txt <==
dimension 30
gegenbauer_degree 16
kernel_degree 4
x0 13//14
c 1//27
lambda 1654023606364998861950196254806530643//1000000000000000000000000000000
beta 5
  1000000000499660048404583618949//1000000000000000000000000000000
  324592313082160061354458503359//250000000000000000000000000000
  22487051437370821657079173221//1000000000000000000000000000000
  -324894948277749725737360435129//1000000000000000000000000000000
  3468715748702362894037867767//500000000000000000000000000000
A_0 5
  302296576856662490238503//500000000000000000000000000000 784970249195051582606363//1000000000000000000000000000000 849664129782746862249//62500000000000000000000000000 -49107491253165001340001//250000000000000000000000000000 2097026114346355097859//500000000000000000000000000000
  784970249195051582606363//1000000000000000000000000000000 1020778508477137777689083//1000000000000000000000000000000 3968426434602866980241//200000000000000000000000000000 -257837132292659862114233//1000000000000000000000000000000 63635500524687350069//31250000000000000000000000000
  849664129782746862249//62500000000000000000000000000 3968426434602866980241//200000000000000000000000000000 4446537620479956149//200000000000000000000000000 -34713283413257031079//4000000000000000000000000000 -2725676961428278518569//100000000000000000000000000000
  -49107491253165001340001//250000000000000000000000000000 -257837132292659862114233//1000000000000000000000000000000 -34713283413257031079//4000000000000000000000000000 72979050476808921227851//1000000000000000000000000000000 9270797640248618639687//1000000000000000000000000000000
  2097026114346355097859//500000000000000000000000000000 63635500524687350069//31250000000000000000000000000 -2725676961428278518569//100000000000000000000000000000 9270797640248618639687//1000000000000000000000000000000 19307805437019011611029//500000000000000000000000000000
A_1 5
  3082237504627917656356177//200000000000000000000000000000 1657276268647075998595109//100000000000000000000000000000 248340782394517779330573//500000000000000000000000000000 -1996161985766789500405287//1000000000000000000000000000000 699154238530164907743891//1000000000000000000000000000000
  1657276268647075998595109//100000000000000000000000000000 18479226848791554666280449//1000000000000000000000000000000 13724775618372966096257//8000000000000000000000000000 -1266889407153604492504621//500000000000000000000000000000 -21969615677203923281581//500000000000000000000000000000
  248340782394517779330573//500000000000000000000000000000 13724775618372966096257//8000000000000000000000000000 1642380090032508646002917//500000000000000000000000000000 -4390694345282080475679//50000000000000000000000000000 -1895199269314840440236613//1000000000000000000000000000000
  -1996161985766789500405287//1000000000000000000000000000000 -1266889407153604492504621//500000000000000000000000000000 -4390694345282080475679//50000000000000000000000000000 603330601281030131958333//500000000000000000000000000000 458437109362901010149649//1000000000000000000000000000000
  699154238530164907743891//1000000000000000000000000000000 -21969615677203923281581//500000000000000000000000000000 -1895199269314840440236613//1000000000000000000000000000000 458437109362901010149649//1000000000000000000000000000000 1636495381973566027925143//1000000000000000000000000000000
A_2 5
  81573326067454131411430373//500000000000000000000000000000 1663432640760004598300759//10000000000000000000000000000 -73946404855907259177949//12500000000000000000000000000 -23359107585986241646685723//1000000000000000000000000000000 446140833869584073316871//62500000000000000000000000000
  1663432640760004598300759//10000000000000000000000000000 93402117730694937384526027//500000000000000000000000000000 7053912736743022019143657//500000000000000000000000000000 -35164182878712977365560651//1000000000000000000000000000000 -316505266832694864468559//50000000000000000000000000000
  -73946404855907259177949//12500000000000000000000000000 7053912736743022019143657//500000000000000000000000000000 14957171832035976817110569//500000000000000000000000000000 -9636073760092072874417327//1000000000000000000000000000000 -20176446236218820349914667//1000000000000000000000000000000
  -23359107585986241646685723//1000000000000000000000000000000 -35164182878712977365560651//1000000000000000000000000000000 -9636073760092072874417327//1000000000000000000000000000000 17016509836279912032557063//1000000000000000000000000000000 5521684493796491410615767//500000000000000000000000000000
  446140833869584073316871//62500000000000000000000000000 -316505266832694864468559//50000000000000000000000000000 -20176446236218820349914667//1000000000000000000000000000000 5521684493796491410615767//500000000000000000000000000000 18852162547406974892717429//1000000000000000000000000000000
A_3 5
  1073915801945979863279341587//1000000000000000000000000000000 521852699645491787323490537//500000000000000000000000000000 -39157072417537336830549451//1000000000000000000000000000000 -60706962353351235143151541//500000000000000000000000000000 26305641056015054312602257//500000000000000000000000000000
  521852699645491787323490537//500000000000000000000000000000 548875921448988868470492091//500000000000000000000000000000 57706561968062136988079577//1000000000000000000000000000000 -176462056616795253055866127//1000000000000000000000000000000 -1849205087590707168340001//125000000000000000000000000000
  -39157072417537336830549451//1000000000000000000000000000000 57706561968062136988079577//1000000000000000000000000000000 88795346707299830544757909//500000000000000000000000000000 -28649573800033526969012807//1000000000000000000000000000000 -112822176227092392776383629//1000000000000000000000000000000
  -60706962353351235143151541//500000000000000000000000000000 -176462056616795253055866127//1000000000000000000000000000000 -28649573800033526969012807//1000000000000000000000000000000 99491622596870773483209727//1000000000000000000000000000000 50099958190714007137785511//1000000000000000000000000000000
  26305641056015054312602257//500000000000000000000000000000 -1849205087590707168340001//125000000000000000000000000000 -112822176227092392776383629//1000000000000000000000000000000 50099958190714007137785511//1000000000000000000000000000000 52029452889446346374164203//500000000000000000000000000000
A_4 5
  2474901460333014504264825827//500000000000000000000000000000 578086634701251254645225199//125000000000000000000000000000 -3473726396469808360566807//7812500000000000000000000000 -601594840718896303450374713//1000000000000000000000000000000 133172754656046702139534311//500000000000000000000000000000
  578086634701251254645225199//125000000000000000000000000000 4862774267231002824981810623//1000000000000000000000000000000 3195949358635464551737421//20000000000000000000000000000 -966678179561694863024445049//1000000000000000000000000000000 -41090949572203670531767809//250000000000000000000000000000
  -3473726396469808360566807//7812500000000000000000000000 3195949358635464551737421//20000000000000000000000000000 882837258242221876708094211//1000000000000000000000000000000 -264016390833280813632450879//1000000000000000000000000000000 -611064870498707632450015883//1000000000000000000000000000000
  -601594840718896303450374713//1000000000000000000000000000000 -966678179561694863024445049//1000000000000000000000000000000 -264016390833280813632450879//1000000000000000000000000000000 276493571756937620723250611//500000000000000000000000000000 332866289666288111616841577//1000000000000000000000000000000
  133172754656046702139534311//500000000000000000000000000000 -41090949572203670531767809//250000000000000000000000000000 -611064870498707632450015883//1000000000000000000000000000000 332866289666288111616841577//1000000000000000000000000000000 280366373074603320911297783//500000000000000000000000000000
A_5 5
  3446221421026005944837765889//200000000000000000000000000000 7711073644630041827491305459//500000000000000000000000000000 -1710912920090954958927724301//1000000000000000000000000000000 -463096228150488569069706359//250000000000000000000000000000 194399646682633378245495073//200000000000000000000000000000
  7711073644630041827491305459//500000000000000000000000000000 15273408963870100871766448133//1000000000000000000000000000000 -25650821077502192109219949//500000000000000000000000000000 -2777916089756969442521665767//1000000000000000000000000000000 -11431983064545475449013923//62500000000000000000000000000
  -1710912920090954958927724301//1000000000000000000000000000000 -25650821077502192109219949//500000000000000000000000000000 1346142493014470641152709759//500000000000000000000000000000 -93195357785539766258431277//200000000000000000000000000000 -1787998550891971994030206293//1000000000000000000000000000000
  -463096228150488569069706359//250000000000000000000000000000 -2777916089756969442521665767//1000000000000000000000000000000 -93195357785539766258431277//200000000000000000000000000000 1619172674302993178293687463//1000000000000000000000000000000 762291334676491013045465579//1000000000000000000000000000000
  194399646682633378245495073//200000000000000000000000000000 -11431983064545475449013923//62500000000000000000000000000 -1787998550891971994030206293//1000000000000000000000000000000 762291334676491013045465579//1000000000000000000000000000000 794874078509495270000178157//500000000000000000000000000000
A_6 5
  4644327882977975526728694409//100000000000000000000000000000 7944748711863950432782038707//200000000000000000000000000000 -7229725247577803841079285711//1000000000000000000000000000000 -2592144985725981594437359833//500000000000000000000000000000 30148514579760253971288107//10000000000000000000000000000
  7944748711863950432782038707//200000000000000000000000000000 19528402791379879033332789671//500000000000000000000000000000 -1096458842424870096054545791//1000000000000000000000000000000 -8532956040629939381141699227//1000000000000000000000000000000 -125017320498298972031393643//100000000000000000000000000000
  -7229725247577803841079285711//1000000000000000000000000000000 -1096458842424870096054545791//1000000000000000000000000000000 4265109659420470327541350499//500000000000000000000000000000 -470237048048789257929764523//200000000000000000000000000000 -2967093703087998973125276223//500000000000000000000000000000
  -2592144985725981594437359833//500000000000000000000000000000 -8532956040629939381141699227//1000000000000000000000000000000 -470237048048789257929764523//200000000000000000000000000000 5125769425013934048485323063//1000000000000000000000000000000 2983077019136994237816063693//1000000000000000000000000000000
  30148514579760253971288107//10000000000000000000000000000 -125017320498298972031393643//100000000000000000000000000000 -2967093703087998973125276223//500000000000000000000000000000 2983077019136994237816063693//1000000000000000000000000000000 5230357269342061299067084301//1000000000000000000000000000000
A_7 5
  24872421048934996970375784719//250000000000000000000000000000 80617191310699909695774135303//1000000000000000000000000000000 -8413175500445033630213698609//500000000000000000000000000000 -125733274759626400935205547//12500000000000000000000000000 6513535502658079494248284369//1000000000000000000000000000000
  80617191310699909695774135303//1000000000000000000000000000000 36995400171124859880291849673//500000000000000000000000000000 -5307758932996048079307403793//1000000000000000000000000000000 -945612559031253091204458139//62500000000000000000000000000 -208133078458169924454366187//250000000000000000000000000000
  -8413175500445033630213698609//500000000000000000000000000000 -5307758932996048079307403793//1000000000000000000000000000000 16408287307640100037998438483//1000000000000000000000000000000 -35985978539687274852530173//12500000000000000000000000000 -10928411605910036499412758319//1000000000000000000000000000000
  -125733274759626400935205547//12500000000000000000000000000 -945612559031253091204458139//62500000000000000000000000000 -35985978539687274852530173//12500000000000000000000000000 4412473646574537410171836297//500000000000000000000000000000 4168668456173928254948577539//1000000000000000000000000000000
  6513535502658079494248284369//1000000000000000000000000000000 -208133078458169924454366187//250000000000000000000000000000 -10928411605910036499412758319//1000000000000000000000000000000 4168668456173928254948577539//1000000000000000000000000000000 9180428886927979842668126193//1000000000000000000000000000000
A_8 5
  20807241050287469463828644649//125000000000000000000000000000 127087820053199663192784435843//1000000000000000000000000000000 -1963280420507986836499136241//50000000000000000000000000000 -4148139125360041246951288559//250000000000000000000000000000 13200672403920206688709591291//1000000000000000000000000000000
  127087820053199663192784435843//1000000000000000000000000000000 28907061551924949644206968211//250000000000000000000000000000 -5955934897474853894309425723//500000000000000000000000000000 -14353956093880048050696396879//500000000000000000000000000000 -2138674295006462935217994331//500000000000000000000000000000
  -1963280420507986836499136241//50000000000000000000000000000 -5955934897474853894309425723//500000000000000000000000000000 6913289771229991197627772617//200000000000000000000000000000 -9321451710967933034685293243//1000000000000000000000000000000 -23228885344220062633412103319//1000000000000000000000000000000
  -4148139125360041246951288559//250000000000000000000000000000 -14353956093880048050696396879//500000000000000000000000000000 -9321451710967933034685293243//1000000000000000000000000000000 17995833705869866914782734531//1000000000000000000000000000000 11139923838589942688543561759//1000000000000000000000000000000
  13200672403920206688709591291//1000000000000000000000000000000 -2138674295006462935217994331//500000000000000000000000000000 -23228885344220062633412103319//1000000000000000000000000000000 11139923838589942688543561759//1000000000000000000000000000000 3911185391018003604514137793//200000000000000000000000000000
A_9 5
  218347604683899723682735370777//1000000000000000000000000000000 154121130470900107357593432353//1000000000000000000000000000000 -26531310732469996914805799877//500000000000000000000000000000 -19494581736319969848018267353//1000000000000000000000000000000 3203839402184045342344509699//200000000000000000000000000000
  154121130470900107357593432353//1000000000000000000000000000000 129275145651500483308143918963//1000000000000000000000000000000 -563000614232185742210275709//31250000000000000000000000000 -7920574396052542240369362631//250000000000000000000000000000 -4120918739425860588489141859//1000000000000000000000000000000
  -26531310732469996914805799877//500000000000000000000000000000 -563000614232185742210275709//31250000000000000000000000000 21264445511055065507841947//500000000000000000000000000 -927802471992904221785767677//100000000000000000000000000000 -2796673786242004487570004169//100000000000000000000000000000
  -19494581736319969848018267353//1000000000000000000000000000000 -7920574396052542240369362631//250000000000000000000000000000 -927802471992904221785767677//100000000000000000000000000000 9981108844440074473666782831//500000000000000000000000000000 11299919095879987985478687941//1000000000000000000000000000000
  3203839402184045342344509699//200000000000000000000000000000 -4120918739425860588489141859//1000000000000000000000000000000 -2796673786242004487570004169//100000000000000000000000000000 11299919095879987985478687941//1000000000000000000000000000000 23088433927089993613605234623//1000000000000000000000000000000
A_10 5
  100441007208600038857893300587//500000000000000000000000000000 32621383866499934180595100703//250000000000000000000000000000 -33331734144889964558114839171//500000000000000000000000000000 -15725420297519868114834899921//1000000000000000000000000000000 9939773070054953367117161181//500000000000000000000000000000
  32621383866499934180595100703//250000000000000000000000000000 110739221355999509504244049141//1000000000000000000000000000000 -1251320514355615928916142433//62500000000000000000000000000 -1723735103102486421433935399//50000000000000000000000000000 -944280958582008853413247721//125000000000000000000000000000
  -33331734144889964558114839171//500000000000000000000000000000 -1251320514355615928916142433//62500000000000000000000000000 26558086900470010916216673369//500000000000000000000000000000 -15300933731330040907483953573//1000000000000000000000000000000 -33592993465039956478569256827//1000000000000000000000000000000
  -15725420297519868114834899921//1000000000000000000000000000000 -1723735103102486421433935399//50000000000000000000000000000 -15300933731330040907483953573//1000000000000000000000000000000 12272847504114912096124798133//500000000000000000000000000000 17036844377979956298456229909//1000000000000000000000000000000
  9939773070054953367117161181//500000000000000000000000000000 -944280958582008853413247721//125000000000000000000000000000 -33592993465039956478569256827//1000000000000000000000000000000 17036844377979956298456229909//1000000000000000000000000000000 6899258555322503781689210611//250000000000000000000000000000
A_11 5
  15623452422637505461085247331//125000000000000000000000000000 35229139884169971709208396277//500000000000000000000000000000 -1730777635346004767460862837//50000000000000000000000000000 -4584079701707952511755310837//500000000000000000000000000000 6742163238564959652231018039//1000000000000000000000000000000
  35229139884169971709208396277//500000000000000000000000000000 29333538065395016057245270827//500000000000000000000000000000 -140304607497120456575842439//40000000000000000000000000000 -12525869578845019073618488791//500000000000000000000000000000 -12175425213940022562620708527//1000000000000000000000000000000
  -1730777635346004767460862837//50000000000000000000000000000 -140304607497120456575842439//40000000000000000000000000000 15748500050770010373400496429//500000000000000000000000000000 -534186496625599808492990107//40000000000000000000000000000 -24417597801439925143006447889//1000000000000000000000000000000
  -4584079701707952511755310837//500000000000000000000000000000 -12525869578845019073618488791//500000000000000000000000000000 -534186496625599808492990107//40000000000000000000000000000 11013486813010040572967338367//500000000000000000000000000000 15711347593059965542313610287//1000000000000000000000000000000
  6742163238564959652231018039//1000000000000000000000000000000 -12175425213940022562620708527//1000000000000000000000000000000 -24417597801439925143006447889//1000000000000000000000000000000 15711347593059965542313610287//1000000000000000000000000000000 303381593021749211505468387//12500000000000000000000000000
A_12 5
  0 0 0 0 0
  0 760796834362406233587002963//200000000000000000000000000000 -23686428158476785133340701//500000000000000000000000000000 -814388281092999170365251613//250000000000000000000000000000 -176563161196225855007164079//250000000000000000000000000000
  0 -23686428158476785133340701//500000000000000000000000000000 1541334737037486653074055493//500000000000000000000000000000 25856296275703438223637969//250000000000000000000000000000 -1646612610291992164326905353//500000000000000000000000000000
  0 -814388281092999170365251613//250000000000000000000000000000 25856296275703438223637969//250000000000000000000000000000 183112624438947240271190381//50000000000000000000000000000 98095458626715547803456837//125000000000000000000000000000
  0 -176563161196225855007164079//250000000000000000000000000000 -1646612610291992164326905353//500000000000000000000000000000 98095458626715547803456837//125000000000000000000000000000 2070230264845511609117382421//500000000000000000000000000000
A_13 5
  0 0 0 0 0
  0 726302999728192327801158199//1000000000000000000000000000000 25011945885746583792006921//125000000000000000000000000000 -944553919547513811969983059//1000000000000000000000000000000 -28479574371184819637626953//125000000000000000000000000000
  0 25011945885746583792006921//125000000000000000000000000000 3318028121652039228680444037//1000000000000000000000000000000 249520463361040569224887953//500000000000000000000000000000 -3479935846351032815050843697//1000000000000000000000000000000
  0 -944553919547513811969983059//1000000000000000000000000000000 249520463361040569224887953//500000000000000000000000000000 2128802933608025216769687081//1000000000000000000000000000000 63014250431003411184088589//1000000000000000000000000000000
  0 -28479574371184819637626953//125000000000000000000000000000 -3479935846351032815050843697//1000000000000000000000000000000 63014250431003411184088589//1000000000000000000000000000000 4297221722378047848750921887//1000000000000000000000000000000
A_14 5
  0 0 0 0 0
  0 1240128067159996308673646833//1000000000000000000000000000000 165724666357198581919973737//100000000000000000000000000000 -221063413082202338824485247//200000000000000000000000000000 -750491755757993173990281601//500000000000000000000000000000
  0 165724666357198581919973737//100000000000000000000000000000 3242101431546511207848782573//500000000000000000000000000000 -295849234950342128716196489//500000000000000000000000000000 -6094734082582021850200106567//1000000000000000000000000000000
  0 -221063413082202338824485247//200000000000000000000000000000 -295849234950342128716196489//500000000000000000000000000000 899672526166008008858486523//500000000000000000000000000000 1135820365235964718438950537//1000000000000000000000000000000
  0 -750491755757993173990281601//500000000000000000000000000000 -6094734082582021850200106567//1000000000000000000000000000000 1135820365235964718438950537//1000000000000000000000000000000 3225419893644994186769850153//500000000000000000000000000000
A_15 5
  119957881336300202923977372691//1000000000000000000000000000000 25416678766580155747998441973//1000000000000000000000000000000 -106007616960500020586051540381//1000000000000000000000000000000 7864656179534997515033500799//500000000000000000000000000000 43574389985519957974132231619//1000000000000000000000000000000
  25416678766580155747998441973//1000000000000000000000000000000 573348567720003131895018429//40000000000000000000000000000 -1492945185894007676846309099//100000000000000000000000000000 -5894459294268998395253714973//1000000000000000000000000000000 403048641476394146370675409//200000000000000000000000000000
  -106007616960500020586051540381//1000000000000000000000000000000 -1492945185894007676846309099//100000000000000000000000000000 52595959674299867465849142157//500000000000000000000000000000 -52462050792649872995522797//2500000000000000000000000000 -49750188163779875430041645507//1000000000000000000000000000000
  7864656179534997515033500799//500000000000000000000000000000 -5894459294268998395253714973//1000000000000000000000000000000 -52462050792649872995522797//2500000000000000000000000000 12200110426569990294041615707//1000000000000000000000000000000 3256892904754994467827469059//250000000000000000000000000000
  43574389985519957974132231619//1000000000000000000000000000000 403048641476394146370675409//200000000000000000000000000000 -49750188163779875430041645507//1000000000000000000000000000000 3256892904754994467827469059//250000000000000000000000000000 3441425157731251352241663773//125000000000000000000000000000
A_16 5
  0 0 0 0 0
  0 1881391501875399485854315901//20000000000000000000000000000 -3625226070876552614819284547//500000000000000000000000000000 -91717816105639968543054588841//1000000000000000000000000000000 -17171845632870093774041112031//1000000000000000000000000000000
  0 -3625226070876552614819284547//500000000000000000000000000000 2409999975700001344271406927//500000000000000000000000000000 7249446068530072859314030983//1000000000000000000000000000000 -1463877523314498079833814269//500000000000000000000000000000
  0 -91717816105639968543054588841//1000000000000000000000000000000 7249446068530072859314030983//1000000000000000000000000000000 45031771861654975055815980213//500000000000000000000000000000 674088821840804153051677179//40000000000000000000000000000
  0 -17171845632870093774041112031//1000000000000000000000000000000 -1463877523314498079833814269//500000000000000000000000000000 674088821840804153051677179//40000000000000000000000000000 8096254209486085749779463489//1000000000000000000000000000000


==> 3D.txt <==
dimension 3
gegenbauer_degree 10
kernel_degree 5
x0 3//10
c 7//13
lambda 6663232999338319845397381//500000000000000000000000
beta 6
  200001106225990650351067//200000000000000000000000
  574223155146531413958089//500000000000000000000000
  -249812616785778219069//1000000000000000000000000
  3744991866929394361029//250000000000000000000000
  2820942488385054806041//1000000000000000000000000
  -166002937765887512541371//1000000000000000000000000
A_0 6
  75041241164967773875637//1000000000000000000000000 10771002721558504217161//125000000000000000000000 -11181086743995361049//200000000000000000000000 94788610246822217161//100000000000000000000000 55419901992124164991//250000000000000000000000 -6144640435820406175937//500000000000000000000000
  10771002721558504217161//125000000000000000000000 49515502647057245360527//500000000000000000000000 24492613898727873113//125000000000000000000000 1161046985350712564279//500000000000000000000000 92293711450446274713//500000000000000000000000 -382139780361701000699//25000000000000000000000
  -11181086743995361049//200000000000000000000000 24492613898727873113//125000000000000000000000 783506571282261846203//1000000000000000000000000 464346627420846256231//125000000000000000000000 -105436517749058379001//500000000000000000000000 -1763488439414571492049//500000000000000000000000
  94788610246822217161//100000000000000000000000 1161046985350712564279//500000000000000000000000 464346627420846256231//125000000000000000000000 4408035974981842192623//250000000000000000000000 -498227117810223604409//500000000000000000000000 -8462437170356288123239//500000000000000000000000
  55419901992124164991//250000000000000000000000 92293711450446274713//500000000000000000000000 -105436517749058379001//500000000000000000000000 -498227117810223604409//500000000000000000000000 57323403980148266589//1000000000000000000000000 914716391210905864459//1000000000000000000000000
  -6144640435820406175937//500000000000000000000000 -382139780361701000699//25000000000000000000000 -1763488439414571492049//500000000000000000000000 -8462437170356288123239//500000000000000000000000 914716391210905864459//1000000000000000000000000 17972747216457396749221//1000000000000000000000000
A_1 6
  207494884591602933695719//1000000000000000000000000 105838647821258842843039//500000000000000000000000 -1914086170563607668627//100000000000000000000000 1919065459158130586053//1000000000000000000000000 1151952317008303668757//1000000000000000000000000 -27284520978751056020129//1000000000000000000000000
  105838647821258842843039//500000000000000000000000 114279231755349501589597//500000000000000000000000 -6839277632517146223909//500000000000000000000000 730696156828976661613//250000000000000000000000 -1194239194211746154027//200000000000000000000000 -8355278608456161197471//200000000000000000000000
  -1914086170563607668627//100000000000000000000000 -6839277632517146223909//500000000000000000000000 2981448100753138660577//500000000000000000000000 -19173812929845430611//250000000000000000000000 -1272786799390982629347//1000000000000000000000000 -246140805200011506567//1000000000000000000000000
  1919065459158130586053//1000000000000000000000000 730696156828976661613//250000000000000000000000 -19173812929845430611//250000000000000000000000 86317863516437437237//500000000000000000000000 -129676031335720968427//125000000000000000000000 -1091605271537862096763//500000000000000000000000
  1151952317008303668757//1000000000000000000000000 -1194239194211746154027//200000000000000000000000 -1272786799390982629347//1000000000000000000000000 -129676031335720968427//125000000000000000000000 7155787459787424960389//1000000000000000000000000 13092419439343899139473//1000000000000000000000000
  -27284520978751056020129//1000000000000000000000000 -8355278608456161197471//200000000000000000000000 -246140805200011506567//1000000000000000000000000 -1091605271537862096763//500000000000000000000000 13092419439343899139473//1000000000000000000000000 28211924922263895377201//1000000000000000000000000
A_2 6
  137806226029652316794969//500000000000000000000000 215999845962607610115017//1000000000000000000000000 -88293763488003467205873//1000000000000000000000000 214840857001013916429//20000000000000000000000 758290140828002389467//50000000000000000000000 -15842855692863797813001//500000000000000000000000
  215999845962607610115017//1000000000000000000000000 170746945603196855117163//1000000000000000000000000 -72303302068619382211319//1000000000000000000000000 1379031162732655987261//125000000000000000000000 16395404271990587310443//1000000000000000000000000 -27180763545563255675823//1000000000000000000000000
  -88293763488003467205873//1000000000000000000000000 -72303302068619382211319//1000000000000000000000000 17449323763991454602389//500000000000000000000000 -4553616137215254749257//500000000000000000000000 -14558091332475899207439//1000000000000000000000000 1518294625122577953463//100000000000000000000000
  214840857001013916429//20000000000000000000000 1379031162732655987261//125000000000000000000000 -4553616137215254749257//500000000000000000000000 140610377625051359111//25000000000000000000000 4621515019103146819397//500000000000000000000000 -88443971705923168073//15625000000000000000000
  758290140828002389467//50000000000000000000000 16395404271990587310443//1000000000000000000000000 -14558091332475899207439//1000000000000000000000000 4621515019103146819397//500000000000000000000000 1539319650482124655429//100000000000000000000000 -2308802276636998898663//250000000000000000000000
  -15842855692863797813001//500000000000000000000000 -27180763545563255675823//1000000000000000000000000 1518294625122577953463//100000000000000000000000 -88443971705923168073//15625000000000000000000 -2308802276636998898663//250000000000000000000000 7508967245751619673213//1000000000000000000000000
A_3 6
  12217069108428103219129//50000000000000000000000 538037522022782129221//5000000000000000000000 -33701133322771056120201//250000000000000000000000 16458877036504180343449//500000000000000000000000 5990299195369276966157//250000000000000000000000 -288518736110781041601//15625000000000000000000
  538037522022782129221//5000000000000000000000 48086495347584779031619//1000000000000000000000000 -30328125723150264163571//500000000000000000000000 9361823841181952211521//1000000000000000000000000 1269827899078220503991//100000000000000000000000 -3098338231283298300379//1000000000000000000000000
  -33701133322771056120201//250000000000000000000000 -30328125723150264163571//500000000000000000000000 76756929387175123782583//1000000000000000000000000 -4329235698219081808651//500000000000000000000000 -4297582484826639640437//250000000000000000000000 872542155579597967923//1000000000000000000000000
  16458877036504180343449//500000000000000000000000 9361823841181952211521//1000000000000000000000000 -4329235698219081808651//500000000000000000000000 42302750817504788190487//1000000000000000000000000 -12595929370660328395829//1000000000000000000000000 -7921596969217262427157//200000000000000000000000
  5990299195369276966157//250000000000000000000000 1269827899078220503991//100000000000000000000000 -4297582484826639640437//250000000000000000000000 -12595929370660328395829//1000000000000000000000000 8962138287988578172359//1000000000000000000000000 3425190702839969183959//250000000000000000000000
  -288518736110781041601//15625000000000000000000 -3098338231283298300379//1000000000000000000000000 872542155579597967923//1000000000000000000000000 -7921596969217262427157//200000000000000000000000 3425190702839969183959//250000000000000000000000 18891418591971546323941//500000000000000000000000
A_4 6
  70157888891068778770841//500000000000000000000000 -11551861853719104182741//1000000000000000000000000 -58000364322155214519663//500000000000000000000000 11116929476511816008159//200000000000000000000000 5541605661146064134543//250000000000000000000000 -4115062283607118371231//500000000000000000000000
  -11551861853719104182741//1000000000000000000000000 951037113549773152857//1000000000000000000000000 9550062105705166508201//1000000000000000000000000 -2288075432072610445413//500000000000000000000000 -912454237965255081591//500000000000000000000000 338783220041611585813//500000000000000000000000
  -58000364322155214519663//500000000000000000000000 9550062105705166508201//1000000000000000000000000 47949593619135291075893//500000000000000000000000 -9190498317055422676747//200000000000000000000000 -4581311558208163636913//250000000000000000000000 680394223458416110547//100000000000000000000000
  11116929476511816008159//200000000000000000000000 -2288075432072610445413//500000000000000000000000 -9190498317055422676747//200000000000000000000000 11009642227981395369283//500000000000000000000000 878099958469958190117//100000000000000000000000 -1630139458349222013113//500000000000000000000000
  5541605661146064134543//250000000000000000000000 -912454237965255081591//500000000000000000000000 -4581311558208163636913//250000000000000000000000 878099958469958190117//100000000000000000000000 437718320620176437433//125000000000000000000000 -65007806840399798521//50000000000000000000000
  -4115062283607118371231//500000000000000000000000 338783220041611585813//500000000000000000000000 680394223458416110547//100000000000000000000000 -1630139458349222013113//500000000000000000000000 -65007806840399798521//50000000000000000000000 2413661224080005443//5000000000000000000000
A_5 6
  1321985025521144651359//31250000000000000000000 -25323618093751727556231//500000000000000000000000 -9490236977752159244037//200000000000000000000000 4478728624580852293637//100000000000000000000000 1726694595325150891781//500000000000000000000000 -1110021533469934476663//500000000000000000000000
  -25323618093751727556231//500000000000000000000000 9740845441773539478773//125000000000000000000000 10343787245748021755459//200000000000000000000000 -10044999411762555747871//100000000000000000000000 2186129141886640070493//250000000000000000000000 2489459010791399274129//62500000000000000000000
  -9490236977752159244037//200000000000000000000000 10343787245748021755459//200000000000000000000000 27362206017899327103719//500000000000000000000000 -18223935269408045321687//500000000000000000000000 -7665975961073806687819//1000000000000000000000000 -8455913951795316302083//1000000000000000000000000
  4478728624580852293637//100000000000000000000000 -10044999411762555747871//100000000000000000000000 -18223935269408045321687//500000000000000000000000 174250149781950375317743//1000000000000000000000000 -15612893487224904185919//500000000000000000000000 -20606390630404902868861//200000000000000000000000
  1726694595325150891781//500000000000000000000000 2186129141886640070493//250000000000000000000000 -7665975961073806687819//1000000000000000000000000 -15612893487224904185919//500000000000000000000000 9875210935205656887339//1000000000000000000000000 27508411708479539669109//1000000000000000000000000
  -1110021533469934476663//500000000000000000000000 2489459010791399274129//62500000000000000000000 -8455913951795316302083//1000000000000000000000000 -20606390630404902868861//200000000000000000000000 27508411708479539669109//1000000000000000000000000 8003857617405514894173//100000000000000000000000
A_6 6
  684092891518508557079//500000000000000000000000 -852947031789669881883//62500000000000000000000 -127244557584694403683//40000000000000000000000 10619275082828474640321//1000000000000000000000000 -966581922630117129747//1000000000000000000000000 -93804295672329925513//125000000000000000000000
  -852947031789669881883//62500000000000000000000 13695020570470867854587//100000000000000000000000 14924976840458623431921//500000000000000000000000 -106839673784348662654431//1000000000000000000000000 12647665300650349030709//1000000000000000000000000 9003996131130778943161//1000000000000000000000000
  -127244557584694403683//40000000000000000000000 14924976840458623431921//500000000000000000000000 2336682739115906074213//200000000000000000000000 -22601499088254753439277//1000000000000000000000000 -1151630520531199299079//250000000000000000000000 -343497313564748697299//200000000000000000000000
  10619275082828474640321//1000000000000000000000000 -106839673784348662654431//1000000000000000000000000 -22601499088254753439277//1000000000000000000000000 8344015281021756099721//100000000000000000000000 -5420912734855984619051//500000000000000000000000 -751159065604923949743//100000000000000000000000
  -966581922630117129747//1000000000000000000000000 12647665300650349030709//1000000000000000000000000 -1151630520531199299079//250000000000000000000000 -5420912734855984619051//500000000000000000000000 5820116370805115249803//500000000000000000000000 6065359438142882392517//1000000000000000000000000
  -93804295672329925513//125000000000000000000000 9003996131130778943161//1000000000000000000000000 -343497313564748697299//200000000000000000000000 -751159065604923949743//100000000000000000000000 6065359438142882392517//1000000000000000000000000 641550697058741363467//200000000000000000000000
A_7 6
  1095643290802893466117//500000000000000000000000 7372938030880667998561//500000000000000000000000 -7137739591340551720231//1000000000000000000000000 -655304225726409846933//50000000000000000000000 7894082524222117432517//1000000000000000000000000 158992156340316554807//62500000000000000000000
  7372938030880667998561//500000000000000000000000 99229768782449662538573//1000000000000000000000000 -48032158029236576561563//1000000000000000000000000 -17639016231695581959803//200000000000000000000000 13280458555790198686329//250000000000000000000000 8559277100007665914207//500000000000000000000000
  -7137739591340551720231//1000000000000000000000000 -48032158029236576561563//1000000000000000000000000 11624980251661112266903//500000000000000000000000 42690818769243802798677//1000000000000000000000000 -25713617672573691081157//1000000000000000000000000 -4143117083997234452291//500000000000000000000000
  -655304225726409846933//50000000000000000000000 -17639016231695581959803//200000000000000000000000 42690818769243802798677//1000000000000000000000000 78387488311139835047897//1000000000000000000000000 -5901813208482833319013//125000000000000000000000 -7607456388901597653077//500000000000000000000000
  7894082524222117432517//1000000000000000000000000 13280458555790198686329//250000000000000000000000 -25713617672573691081157//1000000000000000000000000 -5901813208482833319013//125000000000000000000000 28438333635751583776129//1000000000000000000000000 2291069024728385125251//250000000000000000000000
  158992156340316554807//62500000000000000000000 8559277100007665914207//500000000000000000000000 -4143117083997234452291//500000000000000000000000 -7607456388901597653077//500000000000000000000000 2291069024728385125251//250000000000000000000000 738298852992221250089//250000000000000000000000
A_8 6
  3581467679047516096139//500000000000000000000000 1647195470086106806537//125000000000000000000000 -19096828095969036788001//1000000000000000000000000 -180188536562985885257//40000000000000000000000 6402653262226616002009//500000000000000000000000 -6141964137307377149761//1000000000000000000000000
  1647195470086106806537//125000000000000000000000 24242601389778304744181//1000000000000000000000000 -8783049730346279866973//250000000000000000000000 -2071816415687066323661//250000000000000000000000 1472360271708163043881//62500000000000000000000 -11299295608438375142223//1000000000000000000000000
  -19096828095969036788001//1000000000000000000000000 -8783049730346279866973//250000000000000000000000 50913323253026463354709//1000000000000000000000000 6004922101736324527837//500000000000000000000000 -3413973813645840907239//100000000000000000000000 16374855759280024388849//1000000000000000000000000
  -180188536562985885257//40000000000000000000000 -2071816415687066323661//250000000000000000000000 6004922101736324527837//500000000000000000000000 2832978650301458135517//1000000000000000000000000 -1006644503759059037281//125000000000000000000000 386263268547425091451//100000000000000000000000
  6402653262226616002009//500000000000000000000000 1472360271708163043881//62500000000000000000000 -3413973813645840907239//100000000000000000000000 -1006644503759059037281//125000000000000000000000 5723068371680692778969//250000000000000000000000 -1098009817323950811039//100000000000000000000000
  -6141964137307377149761//1000000000000000000000000 -11299295608438375142223//1000000000000000000000000 16374855759280024388849//1000000000000000000000000 386263268547425091451//100000000000000000000000 -1098009817323950811039//100000000000000000000000 2633258683633299296529//500000000000000000000000
A_9 6
  4085737387900614668861//1000000000000000000000000 45496489136840184391//50000000000000000000000 -874485768924659297989//125000000000000000000000 3851853778457696133289//1000000000000000000000000 731150865150647079457//250000000000000000000000 -134920181500434145707//31250000000000000000000
  45496489136840184391//50000000000000000000000 55822629340084508897//200000000000000000000000 -1641736199289279426171//1000000000000000000000000 -7046506466471330971//250000000000000000000000 544727768907173045803//500000000000000000000000 20715955697682182663//250000000000000000000000
  -874485768924659297989//125000000000000000000000 -1641736199289279426171//1000000000000000000000000 1207044747538211688119//100000000000000000000000 -1125128978950800631979//200000000000000000000000 -1097447993346690886197//200000000000000000000000 6249526964926539385157//1000000000000000000000000
  3851853778457696133289//1000000000000000000000000 -7046506466471330971//250000000000000000000000 -1125128978950800631979//200000000000000000000000 6949127219212246289107//500000000000000000000000 -2319557667016502177123//1000000000000000000000000 -16172306438723739887183//1000000000000000000000000
  731150865150647079457//250000000000000000000000 544727768907173045803//500000000000000000000000 -1097447993346690886197//200000000000000000000000 -2319557667016502177123//1000000000000000000000000 4603789087494245558101//1000000000000000000000000 578740851724193587229//200000000000000000000000
  -134920181500434145707//31250000000000000000000 20715955697682182663//250000000000000000000000 6249526964926539385157//1000000000000000000000000 -16172306438723739887183//1000000000000000000000000 578740851724193587229//200000000000000000000000 18827424463851965854001//1000000000000000000000000
A_10 6
  81316861433525598997//1000000000000000000000000 -200852908641451777341//1000000000000000000000000 -188692990770905053483//200000000000000000000000 285787436292546762707//500000000000000000000000 246299623018365374747//250000000000000000000000 -318223326408626286081//1000000000000000000000000
  -200852908641451777341//1000000000000000000000000 496107328770126082873//1000000000000000000000000 93214458523045618597//40000000000000000000000 -705895884575891103091//500000000000000000000000 -1216721718188300188947//500000000000000000000000 786012637231481456843//1000000000000000000000000
  -188692990770905053483//200000000000000000000000 93214458523045618597//40000000000000000000000 5473195247946375288469//500000000000000000000000 -3315799769453517454157//500000000000000000000000 -11430596723430141302083//1000000000000000000000000 73842632554383820771//20000000000000000000000
  285787436292546762707//500000000000000000000000 -705895884575891103091//500000000000000000000000 -3315799769453517454157//500000000000000000000000 200879515767929499409//50000000000000000000000 86561798600385650239//12500000000000000000000 -1118393246118609958331//500000000000000000000000
  246299623018365374747//250000000000000000000000 -1216721718188300188947//500000000000000000000000 -11430596723430141302083//1000000000000000000000000 86561798600385650239//12500000000000000000000 2387244297610561708097//200000000000000000000000 -3855450589133903247429//1000000000000000000000000
  -318223326408626286081//1000000000000000000000000 786012637231481456843//1000000000000000000000000 73842632554383820771//20000000000000000000000 -1118393246118609958331//500000000000000000000000 -3855450589133903247429//1000000000000000000000000 622663514585913654869//500000000000000000000000


==> 4D.txt <==
dimension 4
gegenbauer_degree 10
kernel_degree 5
x0 12//25
c 13//37
lambda 5157039399283045510450063//200000000000000000000000
beta 6
  7812680176406222222269//7812500000000000000000
  227441142010118231177371//200000000000000000000000
  -165840630459294571873//200000000000000000000000
  -44188651654846655478567//500000000000000000000000
  7453553977926292370887//1000000000000000000000000
  -55475819144278327331973//1000000000000000000000000
A_0 6
  38811308362853694671011//1000000000000000000000000 44221401586027825387443//1000000000000000000000000 -52528456106210716317//100000000000000000000000 -4668535564213503303447//1000000000000000000000000 289721303023063230033//500000000000000000000000 -237457402954288883853//200000000000000000000000
  44221401586027825387443//1000000000000000000000000 25326744865633719695713//500000000000000000000000 -426944336502942875217//200000000000000000000000 -9177970871411957371139//1000000000000000000000000 1564201973723814491979//1000000000000000000000000 103495105246104101351//62500000000000000000000
  -52528456106210716317//100000000000000000000000 -426944336502942875217//200000000000000000000000 8817645546589488907061//1000000000000000000000000 22193493311617359908881//1000000000000000000000000 -162262980177669091499//31250000000000000000000 -17239554204700693669909//1000000000000000000000000
  -4668535564213503303447//1000000000000000000000000 -9177970871411957371139//1000000000000000000000000 22193493311617359908881//1000000000000000000000000 28074242000278738675597//500000000000000000000000 -13092312303328859546163//1000000000000000000000000 -21599932160651954553179//500000000000000000000000
  289721303023063230033//500000000000000000000000 1564201973723814491979//1000000000000000000000000 -162262980177669091499//31250000000000000000000 -13092312303328859546163//1000000000000000000000000 1529760277648352957583//500000000000000000000000 506818555317622082923//50000000000000000000000
  -237457402954288883853//200000000000000000000000 103495105246104101351//62500000000000000000000 -17239554204700693669909//1000000000000000000000000 -21599932160651954553179//500000000000000000000000 506818555317622082923//50000000000000000000000 8457956880028513173121//250000000000000000000000
A_1 6
  35122918582722276636523//250000000000000000000000 68799055866126047501789//500000000000000000000000 -4297286858326724402473//500000000000000000000000 -4477674533360418567141//1000000000000000000000000 5520059902776604463269//1000000000000000000000000 -432272827261281311711//200000000000000000000000
  68799055866126047501789//500000000000000000000000 27411032988023066444089//200000000000000000000000 319080717814744219769//125000000000000000000000 -6655619866725036138959//1000000000000000000000000 -1573793845115796087057//500000000000000000000000 252746576448187753399//1000000000000000000000000
  -4297286858326724402473//500000000000000000000000 319080717814744219769//125000000000000000000000 26529385656632610914177//500000000000000000000000 -10432648501270810745883//1000000000000000000000000 -41255618568627499518171//1000000000000000000000000 11362126107158687184349//1000000000000000000000000
  -4477674533360418567141//1000000000000000000000000 -6655619866725036138959//1000000000000000000000000 -10432648501270810745883//1000000000000000000000000 1567394136076575864703//62500000000000000000000 12598213974400734367743//1000000000000000000000000 -18301217557882519870047//1000000000000000000000000
  5520059902776604463269//1000000000000000000000000 -1573793845115796087057//500000000000000000000000 -41255618568627499518171//1000000000000000000000000 12598213974400734367743//1000000000000000000000000 33009931886170831071489//1000000000000000000000000 -5985598872868889700417//500000000000000000000000
  -432272827261281311711//200000000000000000000000 252746576448187753399//1000000000000000000000000 11362126107158687184349//1000000000000000000000000 -18301217557882519870047//1000000000000000000000000 -5985598872868889700417//500000000000000000000000 6900007003147746932363//500000000000000000000000
A_2 6
  242553812097634271337441//1000000000000000000000000 202963176410782786481671//1000000000000000000000000 -9486211644847854030641//250000000000000000000000 -3497901090485100230289//1000000000000000000000000 -2295542781695355219553//1000000000000000000000000 -3142531163702549517327//250000000000000000000000
  202963176410782786481671//1000000000000000000000000 85012403318816615057849//500000000000000000000000 -31664819525298114088659//1000000000000000000000000 -88666007051672074271//20000000000000000000000 -390060391770108158997//200000000000000000000000 -9155589222728484191973//1000000000000000000000000
  -9486211644847854030641//250000000000000000000000 -31664819525298114088659//1000000000000000000000000 1195083241524284479343//200000000000000000000000 -138243629013785753593//1000000000000000000000000 345712390974743425817//1000000000000000000000000 2586584471428910880889//1000000000000000000000000
  -3497901090485100230289//1000000000000000000000000 -88666007051672074271//20000000000000000000000 -138243629013785753593//1000000000000000000000000 5992712881292180582403//500000000000000000000000 266418875466927147727//1000000000000000000000000 -10616310015737441843643//1000000000000000000000000
  -2295542781695355219553//1000000000000000000000000 -390060391770108158997//200000000000000000000000 345712390974743425817//1000000000000000000000000 266418875466927147727//1000000000000000000000000 13143081713199526711//500000000000000000000000 -92115449873998871319//1000000000000000000000000
  -3142531163702549517327//250000000000000000000000 -9155589222728484191973//1000000000000000000000000 2586584471428910880889//1000000000000000000000000 -10616310015737441843643//1000000000000000000000000 -92115449873998871319//1000000000000000000000000 10420017053697021321807//1000000000000000000000000
A_3 6
  275130640533902522559911//1000000000000000000000000 39190592727601524011613//250000000000000000000000 -8129028603303776445357//100000000000000000000000 29790078815459389544611//1000000000000000000000000 -11991765003925500709139//1000000000000000000000000 -7018421579312623857353//250000000000000000000000
  39190592727601524011613//250000000000000000000000 23552615402844837694447//250000000000000000000000 -16794829645172222975333//500000000000000000000000 402869326448073463999//250000000000000000000000 -759350757197832214227//31250000000000000000000 -1051105164698356770767//100000000000000000000000
  -8129028603303776445357//100000000000000000000000 -16794829645172222975333//500000000000000000000000 11440368590810554964957//200000000000000000000000 -48392685208640063876709//1000000000000000000000000 -10556980688304595337213//250000000000000000000000 2746666465325285216397//125000000000000000000000
  29790078815459389544611//1000000000000000000000000 402869326448073463999//250000000000000000000000 -48392685208640063876709//1000000000000000000000000 1073736067670155661109//20000000000000000000000 25848715978756561459469//500000000000000000000000 -11847590092808436623097//500000000000000000000000
  -11991765003925500709139//1000000000000000000000000 -759350757197832214227//31250000000000000000000 -10556980688304595337213//250000000000000000000000 25848715978756561459469//500000000000000000000000 64461649717359885643101//1000000000000000000000000 -3095269450732485239089//200000000000000000000000
  -7018421579312623857353//250000000000000000000000 -1051105164698356770767//100000000000000000000000 2746666465325285216397//125000000000000000000000 -11847590092808436623097//500000000000000000000000 -3095269450732485239089//200000000000000000000000 7164995848737003290751//500000000000000000000000
A_4 6
  195977625916284549924743//1000000000000000000000000 3821590179462476454999//62500000000000000000000 -18412347621293674367413//200000000000000000000000 7438358276166573115193//500000000000000000000000 -3382504189668934649009//200000000000000000000000 -5460314471207131381593//500000000000000000000000
  3821590179462476454999//62500000000000000000000 4651646144749488318443//200000000000000000000000 -9345334192605144820353//250000000000000000000000 17026783277676416103//15625000000000000000000 710095786948578709967//200000000000000000000000 -4542525843265726706721//1000000000000000000000000
  -18412347621293674367413//200000000000000000000000 -9345334192605144820353//250000000000000000000000 30588113544014678829247//500000000000000000000000 73423925362358633977//200000000000000000000000 -10335575353873249232507//1000000000000000000000000 46756645404494952489//6250000000000000000000
  7438358276166573115193//500000000000000000000000 17026783277676416103//15625000000000000000000 73423925362358633977//200000000000000000000000 829375417385773852671//200000000000000000000000 -274476859503474831991//31250000000000000000000 67755259703746307921//500000000000000000000000
  -3382504189668934649009//200000000000000000000000 710095786948578709967//200000000000000000000000 -10335575353873249232507//1000000000000000000000000 -274476859503474831991//31250000000000000000000 80389682198740585551//4000000000000000000000 -1454583080996910495261//1000000000000000000000000
  -5460314471207131381593//500000000000000000000000 -4542525843265726706721//1000000000000000000000000 46756645404494952489//6250000000000000000000 67755259703746307921//500000000000000000000000 -1454583080996910495261//1000000000000000000000000 458409348683006123967//500000000000000000000000
A_5 6
  83569717015073665161589//1000000000000000000000000 -26906479629867495522719//1000000000000000000000000 -41391982159523546708909//1000000000000000000000000 13835166445687832636847//250000000000000000000000 -5862150534446099358771//200000000000000000000000 -190944787600808988783//6250000000000000000000
  -26906479629867495522719//1000000000000000000000000 457159205909331091567//50000000000000000000000 3033856465841841835823//200000000000000000000000 -21518735983243383820619//1000000000000000000000000 7167279135036566509779//1000000000000000000000000 3113940097695354906971//250000000000000000000000
  -41391982159523546708909//1000000000000000000000000 3033856465841841835823//200000000000000000000000 5514088753160351027023//200000000000000000000000 -4160940317351615859993//100000000000000000000000 5809520444411972377137//1000000000000000000000000 6295349403416302073069//250000000000000000000000
  13835166445687832636847//250000000000000000000000 -21518735983243383820619//1000000000000000000000000 -4160940317351615859993//100000000000000000000000 65168418575342043620741//1000000000000000000000000 -239801539961720686293//125000000000000000000000 -1010427170068852055333//25000000000000000000000
  -5862150534446099358771//200000000000000000000000 7167279135036566509779//1000000000000000000000000 5809520444411972377137//1000000000000000000000000 -239801539961720686293//125000000000000000000000 4201475787764711088147//200000000000000000000000 -16641511492181867631//10000000000000000000000
  -190944787600808988783//6250000000000000000000 3113940097695354906971//250000000000000000000000 6295349403416302073069//250000000000000000000000 -1010427170068852055333//25000000000000000000000 -16641511492181867631//10000000000000000000000 3181901833310130955713//125000000000000000000000
A_6 6
  269704056810170893069//100000000000000000000000 -5861053481223383363//500000000000000000000 105372566175383716641//25000000000000000000000 55553458068003360861//50000000000000000000000 -695436616217661575387//50000000000000000000000 1103833927099740658023//500000000000000000000000
  -5861053481223383363//500000000000000000000 10189926967189145393523//200000000000000000000000 -18315234014958046726447//1000000000000000000000000 -971348486726058561977//200000000000000000000000 944188853249639394403//15625000000000000000000 -9543421589661719705987//1000000000000000000000000
  105372566175383716641//25000000000000000000000 -18315234014958046726447//1000000000000000000000000 6594672043619211381461//1000000000000000000000000 1682304714734182141049//1000000000000000000000000 -10890850877862582376927//500000000000000000000000 3551010074542190436069//1000000000000000000000000
  55553458068003360861//50000000000000000000000 -971348486726058561977//200000000000000000000000 1682304714734182141049//1000000000000000000000000 167723564776910607151//200000000000000000000000 -2705317189027947757407//500000000000000000000000 198591680882236066459//1000000000000000000000000
  -695436616217661575387//50000000000000000000000 944188853249639394403//15625000000000000000000 -10890850877862582376927//500000000000000000000000 -2705317189027947757407//500000000000000000000000 71995290089283699381027//1000000000000000000000000 -11980717787979140275391//1000000000000000000000000
  1103833927099740658023//500000000000000000000000 -9543421589661719705987//1000000000000000000000000 3551010074542190436069//1000000000000000000000000 198591680882236066459//1000000000000000000000000 -11980717787979140275391//1000000000000000000000000 783448063751402707807//250000000000000000000000
A_7 6
  53683282925478360729//1000000000000000000000000 723023407187314098387//1000000000000000000000000 127211286850478730519//250000000000000000000000 1669930707780034142101//1000000000000000000000000 -254575488796782980303//500000000000000000000000 -507039436461809835449//250000000000000000000000
  723023407187314098387//1000000000000000000000000 7807373857386271338871//500000000000000000000000 16695797717538317324351//1000000000000000000000000 7223521736636847735311//1000000000000000000000000 -18277946761169051582131//1000000000000000000000000 -9892978245054991775967//500000000000000000000000
  127211286850478730519//250000000000000000000000 16695797717538317324351//1000000000000000000000000 10653683528391901752249//500000000000000000000000 -9741483677645788478859//1000000000000000000000000 -11976572443267235422847//500000000000000000000000 -206660341136443345921//31250000000000000000000
  1669930707780034142101//1000000000000000000000000 7223521736636847735311//1000000000000000000000000 -9741483677645788478859//1000000000000000000000000 9161095882202075093203//100000000000000000000000 13831585247230049954999//1000000000000000000000000 -41326143836770916112487//500000000000000000000000
  -254575488796782980303//500000000000000000000000 -18277946761169051582131//1000000000000000000000000 -11976572443267235422847//500000000000000000000000 13831585247230049954999//1000000000000000000000000 27022651955494218223807//1000000000000000000000000 1150694387963603709409//250000000000000000000000
  -507039436461809835449//250000000000000000000000 -9892978245054991775967//500000000000000000000000 -206660341136443345921//31250000000000000000000 -41326143836770916112487//500000000000000000000000 1150694387963603709409//250000000000000000000000 2156797394962892514969//25000000000000000000000
A_8 6
  1192567292110999376837//200000000000000000000000 7649337183357274548247//500000000000000000000000 -1991214283174094388797//100000000000000000000000 -25565115396348904063597//1000000000000000000000000 6508194207953568416947//500000000000000000000000 279221877314924089141//31250000000000000000000
  7649337183357274548247//500000000000000000000000 39251607509086338727149//1000000000000000000000000 -51086925667803508470479//1000000000000000000000000 -65593834474091296283089//1000000000000000000000000 16695494181761036229999//500000000000000000000000 22928789822331297784691//1000000000000000000000000
  -1991214283174094388797//100000000000000000000000 -51086925667803508470479//1000000000000000000000000 66498751345988282526797//1000000000000000000000000 85362095535802494694547//1000000000000000000000000 -10871821021541465876659//250000000000000000000000 -5963833212386576207091//200000000000000000000000
  -25565115396348904063597//1000000000000000000000000 -65593834474091296283089//1000000000000000000000000 85362095535802494694547//1000000000000000000000000 5481352760171167309329//50000000000000000000000 -11152960752954889814541//200000000000000000000000 -4793215578062724871599//125000000000000000000000
  6508194207953568416947//500000000000000000000000 16695494181761036229999//500000000000000000000000 -10871821021541465876659//250000000000000000000000 -11152960752954889814541//200000000000000000000000 28505724153041667514517//1000000000000000000000000 19422438002066802540527//1000000000000000000000000
  279221877314924089141//31250000000000000000000 22928789822331297784691//1000000000000000000000000 -5963833212386576207091//200000000000000000000000 -4793215578062724871599//125000000000000000000000 19422438002066802540527//1000000000000000000000000 6731151557157313229277//500000000000000000000000
A_9 6
  7184534284354048081019//500000000000000000000000 -4131345949351495954371//500000000000000000000000 -36169606554263174115029//1000000000000000000000000 10999711267572250058099//500000000000000000000000 32021779645655832121269//1000000000000000000000000 -5994496367530073871629//1000000000000000000000000
  -4131345949351495954371//500000000000000000000000 302229159784617187773//62500000000000000000000 21018858838767617020301//1000000000000000000000000 -6773953336147408967187//500000000000000000000000 -18678730981486128646739//1000000000000000000000000 210142786908528256947//50000000000000000000000
  -36169606554263174115029//1000000000000000000000000 21018858838767617020301//1000000000000000000000000 45810066134359426163403//500000000000000000000000 -57719061838592439086161//1000000000000000000000000 -81296758377357440583369//1000000000000000000000000 8530952670279654379807//500000000000000000000000
  10999711267572250058099//500000000000000000000000 -6773953336147408967187//500000000000000000000000 -57719061838592439086161//1000000000000000000000000 43232091482138769232811//1000000000000000000000000 6480948316720180151779//125000000000000000000000 -215255482201250005237//12500000000000000000000
  32021779645655832121269//1000000000000000000000000 -18678730981486128646739//1000000000000000000000000 -81296758377357440583369//1000000000000000000000000 6480948316720180151779//125000000000000000000000 72194731012465228228587//1000000000000000000000000 -7867429062559395447343//500000000000000000000000
  -5994496367530073871629//1000000000000000000000000 210142786908528256947//50000000000000000000000 8530952670279654379807//500000000000000000000000 -215255482201250005237//12500000000000000000000 -7867429062559395447343//500000000000000000000000 9273818795441398382067//1000000000000000000000000
A_10 6
  49048433534246856767//125000000000000000000000 -1591178100384318211959//500000000000000000000000 86959698871290313629//31250000000000000000000 4473657490250737532931//500000000000000000000000 -204222920832765020043//50000000000000000000000 -3196014896411243623287//500000000000000000000000
  -1591178100384318211959//500000000000000000000000 5161933959371403596903//200000000000000000000000 -1410527905681733160017//62500000000000000000000 -725648640964294800317//10000000000000000000000 1325037379629641011421//40000000000000000000000 10368178033908789194223//200000000000000000000000
  86959698871290313629//31250000000000000000000 -1410527905681733160017//62500000000000000000000 9867130827747487644223//500000000000000000000000 63452042020309178220401//1000000000000000000000000 -28965921916081943406641//1000000000000000000000000 -11332655212573131219143//250000000000000000000000
  4473657490250737532931//500000000000000000000000 -725648640964294800317//10000000000000000000000 63452042020309178220401//1000000000000000000000000 102009431790097502332159//500000000000000000000000 -93134819364515138104511//1000000000000000000000000 -145752626027417913877391//1000000000000000000000000
  -204222920832765020043//50000000000000000000000 1325037379629641011421//40000000000000000000000 -28965921916081943406641//1000000000000000000000000 -93134819364515138104511//1000000000000000000000000 8503228011220231606497//200000000000000000000000 33268111239209815794069//500000000000000000000000
  -3196014896411243623287//500000000000000000000000 10368178033908789194223//200000000000000000000000 -11332655212573131219143//250000000000000000000000 -145752626027417913877391//1000000000000000000000000 33268111239209815794069//500000000000000000000000 104126783284129460927129//1000000000000000000000000


==> 5D.txt <==
dimension 5
gegenbauer_degree 10
kernel_degree 5
x0 3//5
c 1//4
lambda 46659216542421316924013521//1000000000000000000000000
beta 6
  1000029548343493341716731//1000000000000000000000000
  579460242445125410820581//500000000000000000000000
  -1434474131047219822573//1000000000000000000000000
  -247993590388991179788133//1000000000000000000000000
  2176254458603322511349//125000000000000000000000
  73067996613324825591089//1000000000000000000000000
A_0 6
  4286651905746112379607//200000000000000000000000 12419354791535515249183//500000000000000000000000 -30744547887506517253//1000000000000000000000000 -5315153930270835099211//1000000000000000000000000 373142787142844007527//1000000000000000000000000 1566039060796778296189//1000000000000000000000000
  12419354791535515249183//500000000000000000000000 7196309699484272309841//250000000000000000000000 -17814716777384390669//500000000000000000000000 -3079829381211140385389//500000000000000000000000 108107510554366088463//250000000000000000000000 907430560777686562521//500000000000000000000000
  -30744547887506517253//1000000000000000000000000 -17814716777384390669//500000000000000000000000 44100955505194173//1000000000000000000000000 7624225532272078447//1000000000000000000000000 -267623929827871081//500000000000000000000000 -89855045769124801//40000000000000000000000
  -5315153930270835099211//1000000000000000000000000 -3079829381211140385389//500000000000000000000000 7624225532272078447//1000000000000000000000000 1318085159404863238651//1000000000000000000000000 -92534285276463497083//1000000000000000000000000 -388356174094673338943//1000000000000000000000000
  373142787142844007527//1000000000000000000000000 108107510554366088463//250000000000000000000000 -267623929827871081//500000000000000000000000 -92534285276463497083//1000000000000000000000000 6496237280672231153//1000000000000000000000000 2726399030148954799//100000000000000000000000
  1566039060796778296189//1000000000000000000000000 907430560777686562521//500000000000000000000000 -89855045769124801//40000000000000000000000 -388356174094673338943//1000000000000000000000000 2726399030148954799//100000000000000000000000 114423955752263680277//1000000000000000000000000
A_1 6
  96598667764217547408351//1000000000000000000000000 96074689182271614909547//1000000000000000000000000 -4822117668385694768889//1000000000000000000000000 -5903121885188782166667//250000000000000000000000 600684668449451837063//200000000000000000000000 14230084513326671013823//1000000000000000000000000
  96074689182271614909547//1000000000000000000000000 95646930522509985884813//1000000000000000000000000 -2352446640515298713701//500000000000000000000000 -24459967627348912419041//1000000000000000000000000 2781090960752982772907//1000000000000000000000000 1855749378457302787011//125000000000000000000000
  -4822117668385694768889//1000000000000000000000000 -2352446640515298713701//500000000000000000000000 9519455520290728148211//1000000000000000000000000 193065220484909762067//15625000000000000000000 -6987507865929113898049//1000000000000000000000000 -5029719509713767622943//500000000000000000000000
  -5903121885188782166667//250000000000000000000000 -24459967627348912419041//1000000000000000000000000 193065220484909762067//15625000000000000000000 31990331860895507986459//1000000000000000000000000 -732247108778708851983//100000000000000000000000 -11988413707978837087977//500000000000000000000000
  600684668449451837063//200000000000000000000000 2781090960752982772907//1000000000000000000000000 -6987507865929113898049//1000000000000000000000000 -732247108778708851983//100000000000000000000000 428671579137723681//80000000000000000000 6127294083880717215321//1000000000000000000000000
  14230084513326671013823//1000000000000000000000000 1855749378457302787011//125000000000000000000000 -5029719509713767622943//500000000000000000000000 -11988413707978837087977//500000000000000000000000 6127294083880717215321//1000000000000000000000000 9106892689228010521947//500000000000000000000000
A_2 6
  200763295556724951311063//1000000000000000000000000 21805336144226207751517//125000000000000000000000 -2472491079076867028989//100000000000000000000000 -32955239570656240241823//1000000000000000000000000 1865808996485681785869//500000000000000000000000 8386623304394428229753//500000000000000000000000
  21805336144226207751517//125000000000000000000000 152268451480107796590559//1000000000000000000000000 -17226719394898407849753//1000000000000000000000000 -29164265193465684601363//1000000000000000000000000 -90575575426525410337//62500000000000000000000 13700962530333442389859//1000000000000000000000000
  -2472491079076867028989//100000000000000000000000 -17226719394898407849753//1000000000000000000000000 6423583801348157213367//200000000000000000000000 -1018519129927201419267//1000000000000000000000000 -32955952601506256825723//1000000000000000000000000 -110622938792960003489//20000000000000000000000
  -32955239570656240241823//1000000000000000000000000 -29164265193465684601363//1000000000000000000000000 -1018519129927201419267//1000000000000000000000000 6927434787040439191297//1000000000000000000000000 2629112195025655184419//500000000000000000000000 -129130268118111791271//40000000000000000000000
  1865808996485681785869//500000000000000000000000 -90575575426525410337//62500000000000000000000 -32955952601506256825723//1000000000000000000000000 2629112195025655184419//500000000000000000000000 36453069766873885144331//1000000000000000000000000 1925105183498789314557//500000000000000000000000
  8386623304394428229753//500000000000000000000000 13700962530333442389859//1000000000000000000000000 -110622938792960003489//20000000000000000000000 -129130268118111791271//40000000000000000000000 1925105183498789314557//500000000000000000000000 228919667803902548493//62500000000000000000000
A_3 6
  277579983877707532552873//1000000000000000000000000 5742947828490528308357//31250000000000000000000 -16231184920450422476471//250000000000000000000000 -42299650040321211486409//1000000000000000000000000 1254775750975379665169//250000000000000000000000 7141637650664595572371//200000000000000000000000
  5742947828490528308357//31250000000000000000000 24390487732267649006587//200000000000000000000000 -21980394485991344683807//500000000000000000000000 -33570675602231626682019//1000000000000000000000000 3511908534745492130357//1000000000000000000000000 1417403836614343766121//50000000000000000000000
  -16231184920450422476471//250000000000000000000000 -21980394485991344683807//500000000000000000000000 9278572848184481140801//500000000000000000000000 29105116575045980499943//1000000000000000000000000 -91309868088318035697//50000000000000000000000 -24599573124953216281877//1000000000000000000000000
  -42299650040321211486409//1000000000000000000000000 -33570675602231626682019//1000000000000000000000000 29105116575045980499943//1000000000000000000000000 11591491733160779349211//100000000000000000000000 -140045453612626176403//31250000000000000000000 -12252774918879266779281//125000000000000000000000
  1254775750975379665169//250000000000000000000000 3511908534745492130357//1000000000000000000000000 -91309868088318035697//50000000000000000000000 -140045453612626176403//31250000000000000000000 8677481695856226061//40000000000000000000000 3788892671545732470791//1000000000000000000000000
  7141637650664595572371//200000000000000000000000 1417403836614343766121//50000000000000000000000 -24599573124953216281877//1000000000000000000000000 -12252774918879266779281//125000000000000000000000 3788892671545732470791//1000000000000000000000000 20722857526734185589403//250000000000000000000000
A_4 6
  115373166257917032242577//500000000000000000000000 113080093932609445994611//1000000000000000000000000 -88628704582733639133391//1000000000000000000000000 -29547454141086446134067//1000000000000000000000000 12724803844187202356379//1000000000000000000000000 30166977315396723333139//1000000000000000000000000
  113080093932609445994611//1000000000000000000000000 93150971351107915933053//1000000000000000000000000 -31611070441181927994001//1000000000000000000000000 -2370193982409973642697//40000000000000000000000 -7168727179496657494649//500000000000000000000000 3371079587910263976871//200000000000000000000000
  -88628704582733639133391//1000000000000000000000000 -31611070441181927994001//1000000000000000000000000 60735312259857589736249//1000000000000000000000000 -12073425396061157119363//1000000000000000000000000 -18141570392242997108653//500000000000000000000000 -2937844039655699344899//1000000000000000000000000
  -29547454141086446134067//1000000000000000000000000 -2370193982409973642697//40000000000000000000000 -12073425396061157119363//1000000000000000000000000 30375357801673663940307//500000000000000000000000 32977686975039110012159//1000000000000000000000000 -119878282889914106683//12500000000000000000000
  12724803844187202356379//1000000000000000000000000 -7168727179496657494649//500000000000000000000000 -18141570392242997108653//500000000000000000000000 32977686975039110012159//1000000000000000000000000 19498043895820473066099//500000000000000000000000 -8148242186943068098909//1000000000000000000000000
  30166977315396723333139//1000000000000000000000000 3371079587910263976871//200000000000000000000000 -2937844039655699344899//1000000000000000000000000 -119878282889914106683//12500000000000000000000 -8148242186943068098909//1000000000000000000000000 3420814773619242535619//500000000000000000000000
A_5 6
  129032584290980715320021//1000000000000000000000000 1435109347776473723589//125000000000000000000000 -37029293506079649719009//500000000000000000000000 -4523444087685435485161//1000000000000000000000000 12726227708182465138947//1000000000000000000000000 28905698719998514842979//1000000000000000000000000
  1435109347776473723589//125000000000000000000000 1065013192461623104757//1000000000000000000000000 -2871234495134396603743//500000000000000000000000 2422109925405208670481//1000000000000000000000000 52808041927113112099//100000000000000000000000 -116916498054798301191//1000000000000000000000000
  -37029293506079649719009//500000000000000000000000 -2871234495134396603743//500000000000000000000000 59004501533818979401541//1000000000000000000000000 28807379569207526941439//500000000000000000000000 -19074184539310815846141//1000000000000000000000000 -68964932765467126586323//1000000000000000000000000
  -4523444087685435485161//1000000000000000000000000 2422109925405208670481//1000000000000000000000000 28807379569207526941439//500000000000000000000000 91816677250905741325889//500000000000000000000000 -39696303338628180005059//1000000000000000000000000 -17567066631615394467479//100000000000000000000000
  12726227708182465138947//1000000000000000000000000 52808041927113112099//100000000000000000000000 -19074184539310815846141//1000000000000000000000000 -39696303338628180005059//1000000000000000000000000 4825911633852791981901//500000000000000000000000 20107394399606890295987//500000000000000000000000
  28905698719998514842979//1000000000000000000000000 -116916498054798301191//1000000000000000000000000 -68964932765467126586323//1000000000000000000000000 -17567066631615394467479//100000000000000000000000 20107394399606890295987//500000000000000000000000 43184761821800704980103//250000000000000000000000
A_6 6
  1259396439598304323811//200000000000000000000000 -2607363973916552510873//125000000000000000000000 -1003339159290233047553//100000000000000000000000 6776889569344964295427//500000000000000000000000 7939232650424739045997//1000000000000000000000000 6158608036234710431589//1000000000000000000000000
  -2607363973916552510873//125000000000000000000000 34565346059492679168927//500000000000000000000000 33346295939757180502931//1000000000000000000000000 -22874041166743448948691//500000000000000000000000 -2634378755357336253129//100000000000000000000000 -2446287899262026040331//125000000000000000000000
  -1003339159290233047553//100000000000000000000000 33346295939757180502931//1000000000000000000000000 1633507977252849359101//100000000000000000000000 -24279036622846308945999//1000000000000000000000000 -2558322509248483605659//200000000000000000000000 -719497329781745715107//100000000000000000000000
  6776889569344964295427//500000000000000000000000 -22874041166743448948691//500000000000000000000000 -24279036622846308945999//1000000000000000000000000 49844238891307313454951//1000000000000000000000000 18178923606230479073911//1000000000000000000000000 -1728541512744862906899//250000000000000000000000
  7939232650424739045997//1000000000000000000000000 -2634378755357336253129//100000000000000000000000 -2558322509248483605659//200000000000000000000000 18178923606230479073911//1000000000000000000000000 5033646459187462548697//500000000000000000000000 6700854005623459004813//1000000000000000000000000
  6158608036234710431589//1000000000000000000000000 -2446287899262026040331//125000000000000000000000 -719497329781745715107//100000000000000000000000 -1728541512744862906899//250000000000000000000000 6700854005623459004813//1000000000000000000000000 25704858986554067250891//1000000000000000000000000
A_7 6
  4342332063427895263//200000000000000000000000 9192370357560183663//200000000000000000000000 -139827449631598887387//250000000000000000000000 -66823773587195359809//125000000000000000000000 49736704778115529009//125000000000000000000000 425322235271159624853//1000000000000000000000000
  9192370357560183663//200000000000000000000000 14382026323433735031//50000000000000000000000 -1149713277404471383987//1000000000000000000000000 -5178804940462817434237//1000000000000000000000000 722870677691914368361//1000000000000000000000000 4220320587001641749261//1000000000000000000000000
  -139827449631598887387//250000000000000000000000 -1149713277404471383987//1000000000000000000000000 14414450616312820673071//1000000000000000000000000 6521078768740381955293//500000000000000000000000 -10271583025561436774829//1000000000000000000000000 -41433472648839659163//4000000000000000000000
  -66823773587195359809//125000000000000000000000 -5178804940462817434237//1000000000000000000000000 6521078768740381955293//500000000000000000000000 99213715431997956896031//1000000000000000000000000 -3628756000805536340441//500000000000000000000000 -81061958374774276950839//1000000000000000000000000
  49736704778115529009//125000000000000000000000 722870677691914368361//1000000000000000000000000 -10271583025561436774829//1000000000000000000000000 -3628756000805536340441//500000000000000000000000 7366850668268520390407//1000000000000000000000000 2855666283472252560697//500000000000000000000000
  425322235271159624853//1000000000000000000000000 4220320587001641749261//1000000000000000000000000 -41433472648839659163//4000000000000000000000 -81061958374774276950839//1000000000000000000000000 2855666283472252560697//500000000000000000000000 66238152353303739994209//1000000000000000000000000
A_8 6
  737596967733387337857//1000000000000000000000000 5556535739899815485079//1000000000000000000000000 1056526846376105955627//250000000000000000000000 -2883508714602983963339//1000000000000000000000000 -6171335416076451004587//1000000000000000000000000 -723360541283487160559//200000000000000000000000
  5556535739899815485079//1000000000000000000000000 20929512172257027871701//500000000000000000000000 15918257365113359331757//500000000000000000000000 -10861161264154299819277//500000000000000000000000 -23245245915069524559143//500000000000000000000000 -27246442680118763712343//1000000000000000000000000
  1056526846376105955627//250000000000000000000000 15918257365113359331757//500000000000000000000000 12106871648823001591011//500000000000000000000000 -4130310321231615314623//250000000000000000000000 -17679523724490757920119//500000000000000000000000 -20722694504121552734133//1000000000000000000000000
  -2883508714602983963339//1000000000000000000000000 -10861161264154299819277//500000000000000000000000 -4130310321231615314623//250000000000000000000000 5636291139284832502407//500000000000000000000000 1507861019589179322999//62500000000000000000000 14139269247548910934993//1000000000000000000000000
  -6171335416076451004587//1000000000000000000000000 -23245245915069524559143//500000000000000000000000 -17679523724490757920119//500000000000000000000000 1507861019589179322999//62500000000000000000000 12908601337787517501571//250000000000000000000000 756527738436478186667//25000000000000000000000
  -723360541283487160559//200000000000000000000000 -27246442680118763712343//1000000000000000000000000 -20722694504121552734133//1000000000000000000000000 14139269247548910934993//1000000000000000000000000 756527738436478186667//25000000000000000000000 8867486167513248317297//500000000000000000000000
A_9 6
  30992704197813331399527//1000000000000000000000000 8372131937013930100753//1000000000000000000000000 -23417762792110221425553//500000000000000000000000 -2876255581343919563007//200000000000000000000000 21696828306811437532281//1000000000000000000000000 170968614096889980777//15625000000000000000000
  8372131937013930100753//1000000000000000000000000 1141823753300985706531//500000000000000000000000 -6438862260377429799019//500000000000000000000000 -2315554517146546922309//500000000000000000000000 2983183637052501453911//500000000000000000000000 896620103178062833031//250000000000000000000000
  -23417762792110221425553//500000000000000000000000 -6438862260377429799019//500000000000000000000000 9136304020841970388891//125000000000000000000000 14687200891261364603671//500000000000000000000000 -1693329957028250074487//50000000000000000000000 -35927541337140481311//1562500000000000000000
  -2876255581343919563007//200000000000000000000000 -2315554517146546922309//500000000000000000000000 14687200891261364603671//500000000000000000000000 31913824625055819852681//1000000000000000000000000 -13631092972273136504567//1000000000000000000000000 -5281831547161509194591//200000000000000000000000
  21696828306811437532281//1000000000000000000000000 2983183637052501453911//500000000000000000000000 -1693329957028250074487//50000000000000000000000 -13631092972273136504567//1000000000000000000000000 3923044428314497813557//250000000000000000000000 10671564262973629718683//1000000000000000000000000
  170968614096889980777//15625000000000000000000 896620103178062833031//250000000000000000000000 -35927541337140481311//1562500000000000000000 -5281831547161509194591//200000000000000000000000 10671564262973629718683//1000000000000000000000000 21891463311293528751991//1000000000000000000000000
A_10 6
  2905978305185188933679//500000000000000000000000 -17313974465711214296031//1000000000000000000000000 -1885251640638708219533//100000000000000000000000 786137036905606215099//62500000000000000000000 17386002705855173705137//1000000000000000000000000 7045521047986905456841//1000000000000000000000000
  -17313974465711214296031//1000000000000000000000000 25789396918806911868087//500000000000000000000000 449297212016077232857//8000000000000000000000 -37470772742519381219659//1000000000000000000000000 -51793367894891053280523//1000000000000000000000000 -10494397988521975784301//500000000000000000000000
  -1885251640638708219533//100000000000000000000000 449297212016077232857//8000000000000000000000 61152792197230767133381//1000000000000000000000000 -40800473587816616967613//1000000000000000000000000 -7049474110596324363113//125000000000000000000000 -5713471815660078667613//250000000000000000000000
  786137036905606215099//62500000000000000000000 -37470772742519381219659//1000000000000000000000000 -40800473587816616967613//1000000000000000000000000 27221629384017961982953//1000000000000000000000000 18813327857854698646577//500000000000000000000000 119123933027986689009//7812500000000000000000
  17386002705855173705137//1000000000000000000000000 -51793367894891053280523//1000000000000000000000000 -7049474110596324363113//125000000000000000000000 18813327857854698646577//500000000000000000000000 52008834606354843258981//1000000000000000000000000 526902798043559723347//25000000000000000000000
  7045521047986905456841//1000000000000000000000000 -10494397988521975784301//500000000000000000000000 -5713471815660078667613//250000000000000000000000 119123933027986689009//7812500000000000000000 526902798043559723347//25000000000000000000000 8540904580925647478197//1000000000000000000000000


==> 6D.txt <==
dimension 6
gegenbauer_degree 10
kernel_degree 5
x0 2//3
c 1//5
lambda 2582662989476643318331641//31250000000000000000000
beta 6
  31250000378924527044357//31250000000000000000000
  172926769885349888954439//125000000000000000000000
  -4466274967371999087//250000000000000000000000
  -117448911568963059285483//250000000000000000000000
  428839693165207701171//62500000000000000000000
  9942238259154504614331//125000000000000000000000
A_0 6
  12099914268796486132649//1000000000000000000000000 16739192520168409056773//1000000000000000000000000 -108083087101557299//500000000000000000000000 -710560871857954647751//125000000000000000000000 83022775350995286431//1000000000000000000000000 962401832936023722627//1000000000000000000000000
  16739192520168409056773//1000000000000000000000000 23157235663218829118261//1000000000000000000000000 -149523671240625813//500000000000000000000000 -1965999918198206033083//250000000000000000000000 114854881554235077341//1000000000000000000000000 266280061253392311241//200000000000000000000000
  -108083087101557299//500000000000000000000000 -149523671240625813//500000000000000000000000 154473209749//40000000000000000000000 101553926281384981//1000000000000000000000000 -1483210155102777//1000000000000000000000000 -17193404651504709//1000000000000000000000000
  -710560871857954647751//125000000000000000000000 -1965999918198206033083//250000000000000000000000 101553926281384981//1000000000000000000000000 534109439944280757329//200000000000000000000000 -39003737928693389659//1000000000000000000000000 -452132185598946247031//1000000000000000000000000
  83022775350995286431//1000000000000000000000000 114854881554235077341//1000000000000000000000000 -1483210155102777//1000000000000000000000000 -39003737928693389659//1000000000000000000000000 569655377208514691//1000000000000000000000000 6603457627736150357//1000000000000000000000000
  962401832936023722627//1000000000000000000000000 266280061253392311241//200000000000000000000000 -17193404651504709//1000000000000000000000000 -452132185598946247031//1000000000000000000000000 6603457627736150357//1000000000000000000000000 76547425664601780731//1000000000000000000000000
A_1 6
  67675434022715939558733//1000000000000000000000000 38529222040960438559669//500000000000000000000000 -3605884080106021509731//1000000000000000000000000 -14942921972502144789859//500000000000000000000000 -2468464899970960182671//1000000000000000000000000 10937719747090488413337//1000000000000000000000000
  38529222040960438559669//500000000000000000000000 8910508784754060542583//100000000000000000000000 392731639336092400697//500000000000000000000000 -17804333228546388120131//500000000000000000000000 -9578538422105355715909//1000000000000000000000000 5357284733125422869107//500000000000000000000000
  -3605884080106021509731//1000000000000000000000000 392731639336092400697//500000000000000000000000 9675553205411323918447//250000000000000000000000 31412273913476997693287//1000000000000000000000000 -3626108975763984820191//100000000000000000000000 -7014475976190718532181//200000000000000000000000
  -14942921972502144789859//500000000000000000000000 -17804333228546388120131//500000000000000000000000 31412273913476997693287//1000000000000000000000000 75134303708012411719501//1000000000000000000000000 -289017053316880018227//25000000000000000000000 -316581324486441900683//6250000000000000000000
  -2468464899970960182671//1000000000000000000000000 -9578538422105355715909//1000000000000000000000000 -3626108975763984820191//100000000000000000000000 -289017053316880018227//25000000000000000000000 20344935275042620910059//500000000000000000000000 1227605793374192223743//50000000000000000000000
  10937719747090488413337//1000000000000000000000000 5357284733125422869107//500000000000000000000000 -7014475976190718532181//200000000000000000000000 -316581324486441900683//6250000000000000000000 1227605793374192223743//50000000000000000000000 42063759138201723114447//1000000000000000000000000
A_2 6
  164841093473685359940309//1000000000000000000000000 171985621584866490825861//1000000000000000000000000 -2680524497087034817079//100000000000000000000000 -2458943665915025818389//40000000000000000000000 -3942624579423692077649//1000000000000000000000000 6625356878375357477253//500000000000000000000000
  171985621584866490825861//1000000000000000000000000 35915648828432289621263//200000000000000000000000 -15412346033647215536793//500000000000000000000000 -6814219203199407090763//100000000000000000000000 -134616795274347413851//125000000000000000000000 3582432238108522988773//200000000000000000000000
  -2680524497087034817079//100000000000000000000000 -15412346033647215536793//500000000000000000000000 39127369364972282943757//500000000000000000000000 21761541433058100648347//200000000000000000000000 -64295140441484525145131//1000000000000000000000000 -91162245461573107010527//1000000000000000000000000
  -2458943665915025818389//40000000000000000000000 -6814219203199407090763//100000000000000000000000 21761541433058100648347//200000000000000000000000 156659836275579233903683//1000000000000000000000000 -7095744843744245859//80000000000000000000 -128380881728354195809331//1000000000000000000000000
  -3942624579423692077649//1000000000000000000000000 -134616795274347413851//125000000000000000000000 -64295140441484525145131//1000000000000000000000000 -7095744843744245859//80000000000000000000 33534872132086647925953//500000000000000000000000 89983952849205048251083//1000000000000000000000000
  6625356878375357477253//500000000000000000000000 3582432238108522988773//200000000000000000000000 -91162245461573107010527//1000000000000000000000000 -128380881728354195809331//1000000000000000000000000 89983952849205048251083//1000000000000000000000000 123266978859414668033149//1000000000000000000000000
A_3 6
  269433058208761959793773//1000000000000000000000000 220205918625870584944583//1000000000000000000000000 -18178947847195263146501//250000000000000000000000 -38890441494625930304829//500000000000000000000000 -1216680675249281138573//250000000000000000000000 26213744608184101308149//1000000000000000000000000
  220205918625870584944583//1000000000000000000000000 194308355059104878096987//1000000000000000000000000 -302192507071863354589//15625000000000000000000 -73022762788804644147429//1000000000000000000000000 -37803066983777154699421//1000000000000000000000000 24344197116193682628947//1000000000000000000000000
  -18178947847195263146501//250000000000000000000000 -302192507071863354589//15625000000000000000000 33067005409566844503801//250000000000000000000000 -1192280972641269001377//500000000000000000000000 -45353183631369729184557//500000000000000000000000 51973875812487129279//50000000000000000000000
  -38890441494625930304829//500000000000000000000000 -73022762788804644147429//1000000000000000000000000 -1192280972641269001377//500000000000000000000000 4634663916436129052829//100000000000000000000000 19286779307248536705279//500000000000000000000000 -4894797810775070640341//500000000000000000000000
  -1216680675249281138573//250000000000000000000000 -37803066983777154699421//1000000000000000000000000 -45353183631369729184557//500000000000000000000000 19286779307248536705279//500000000000000000000000 46206188667330340508889//500000000000000000000000 -1903222335706126580079//250000000000000000000000
  26213744608184101308149//1000000000000000000000000 24344197116193682628947//1000000000000000000000000 51973875812487129279//50000000000000000000000 -4894797810775070640341//500000000000000000000000 -1903222335706126580079//250000000000000000000000 3150103921924763059789//1000000000000000000000000
A_4 6
  12331767137044437446029//50000000000000000000000 89178285233217207459579//500000000000000000000000 -4729923603675227563791//50000000000000000000000 -61753665998553597982083//1000000000000000000000000 17832380669894024146311//1000000000000000000000000 7345832773884699446061//250000000000000000000000
  89178285233217207459579//500000000000000000000000 7199056821638395725093//40000000000000000000000 -37411751799659075198359//500000000000000000000000 -3061141714672868724163//20000000000000000000000 -371024185225725369217//125000000000000000000000 60414596178639619046713//1000000000000000000000000
  -4729923603675227563791//50000000000000000000000 -37411751799659075198359//500000000000000000000000 20045666391468668818911//200000000000000000000000 26076085397560842042547//200000000000000000000000 -36504949427241036461733//500000000000000000000000 -13916957275137709073689//125000000000000000000000
  -61753665998553597982083//1000000000000000000000000 -3061141714672868724163//20000000000000000000000 26076085397560842042547//200000000000000000000000 192894668175389321389143//500000000000000000000000 -71299282959316004536869//1000000000000000000000000 -46729076746753966074039//200000000000000000000000
  17832380669894024146311//1000000000000000000000000 -371024185225725369217//125000000000000000000000 -36504949427241036461733//500000000000000000000000 -71299282959316004536869//1000000000000000000000000 39909989450472456743313//500000000000000000000000 5796366096876226274683//62500000000000000000000
  7345832773884699446061//250000000000000000000000 60414596178639619046713//1000000000000000000000000 -13916957275137709073689//125000000000000000000000 -46729076746753966074039//200000000000000000000000 5796366096876226274683//62500000000000000000000 179812796726163916690723//1000000000000000000000000
A_5 6
  81410477978489232307027//500000000000000000000000 63127321430000280505089//1000000000000000000000000 -38291116058087738139631//500000000000000000000000 -53780591866561171113//2500000000000000000000 2399381719432495013619//1000000000000000000000000 1008089232980202645441//40000000000000000000000
  63127321430000280505089//1000000000000000000000000 13238430703438482694813//500000000000000000000000 -24387522684131413219901//1000000000000000000000000 1261481814946969864393//250000000000000000000000 -638620528027420215303//200000000000000000000000 -151384678373423901551//31250000000000000000000
  -38291116058087738139631//500000000000000000000000 -24387522684131413219901//1000000000000000000000000 25296257025855284236507//500000000000000000000000 5696608968191436247297//125000000000000000000000 -12839278349169362849759//1000000000000000000000000 -50408370679470213125181//1000000000000000000000000
  -53780591866561171113//2500000000000000000000 1261481814946969864393//250000000000000000000000 5696608968191436247297//125000000000000000000000 18472425557753144613367//200000000000000000000000 -27866922285220469700393//1000000000000000000000000 -20214687950551505378041//200000000000000000000000
  2399381719432495013619//1000000000000000000000000 -638620528027420215303//200000000000000000000000 -12839278349169362849759//1000000000000000000000000 -27866922285220469700393//1000000000000000000000000 9719023178294599636969//1000000000000000000000000 15107662767948808411909//500000000000000000000000
  1008089232980202645441//40000000000000000000000 -151384678373423901551//31250000000000000000000 -50408370679470213125181//1000000000000000000000000 -20214687950551505378041//200000000000000000000000 15107662767948808411909//500000000000000000000000 4426816454414630292273//40000000000000000000000
A_6 6
  30570214022119815367//15625000000000000000000 -2953712250991668658113//250000000000000000000000 -980867644732396882687//1000000000000000000000000 17784580672024097941727//1000000000000000000000000 1051769616058846637097//200000000000000000000000 -55451045391572017317//31250000000000000000000
  -2953712250991668658113//250000000000000000000000 71376551147674375705181//1000000000000000000000000 3157776913014777335717//500000000000000000000000 -10839338729058696701113//100000000000000000000000 -8057366209272387943527//250000000000000000000000 116165066792259787681//10000000000000000000000
  -980867644732396882687//1000000000000000000000000 3157776913014777335717//500000000000000000000000 2881826936060095683689//500000000000000000000000 -22301926137822000168023//1000000000000000000000000 -8984756290060494199059//1000000000000000000000000 6499318937480678127097//500000000000000000000000
  17784580672024097941727//1000000000000000000000000 -10839338729058696701113//100000000000000000000000 -22301926137822000168023//1000000000000000000000000 97825011496677042881521//500000000000000000000000 63921907653487373923581//1000000000000000000000000 -46875528948755909193181//1000000000000000000000000
  1051769616058846637097//200000000000000000000000 -8057366209272387943527//250000000000000000000000 -8984756290060494199059//1000000000000000000000000 63921907653487373923581//1000000000000000000000000 10889832528926591209987//500000000000000000000000 -3870175068429513068361//200000000000000000000000
  -55451045391572017317//31250000000000000000000 116165066792259787681//10000000000000000000000 6499318937480678127097//500000000000000000000000 -46875528948755909193181//1000000000000000000000000 -3870175068429513068361//200000000000000000000000 2942258531700561307923//100000000000000000000000
A_7 6
  2515754342032547//1000000000000000000000000 3481329889304043//250000000000000000000000 -2435369002196990377//1000000000000000000000000 2151431380945424697//250000000000000000000000 137151372328081769//250000000000000000000000 -4369093441468598703//500000000000000000000000
  3481329889304043//250000000000000000000000 38540035791877499//500000000000000000000000 -6740183456856050687//500000000000000000000000 47634809145806398493//1000000000000000000000000 121466657087777167//40000000000000000000000 -48368015375202916169//1000000000000000000000000
  -2435369002196990377//1000000000000000000000000 -6740183456856050687//500000000000000000000000 1178776098637866249461//500000000000000000000000 -8330748687134865646311//1000000000000000000000000 -33192251246081094653//62500000000000000000000 4229488768948105980313//500000000000000000000000
  2151431380945424697//250000000000000000000000 47634809145806398493//1000000000000000000000000 -8330748687134865646311//1000000000000000000000000 14718947425301886865787//500000000000000000000000 117289578492001695283//62500000000000000000000 -14945504939352767024749//500000000000000000000000
  137151372328081769//250000000000000000000000 121466657087777167//40000000000000000000000 -33192251246081094653//62500000000000000000000 117289578492001695283//62500000000000000000000 119633295618407191043//1000000000000000000000000 -1905518838037338285519//1000000000000000000000000
  -4369093441468598703//500000000000000000000000 -48368015375202916169//1000000000000000000000000 4229488768948105980313//500000000000000000000000 -14945504939352767024749//500000000000000000000000 -1905518838037338285519//1000000000000000000000000 30351099360310468730691//1000000000000000000000000
A_8 6
  0 0 0 0 0 0
  0 0 0 0 0 0
  0 0 1//1000000000000000000000000 1//500000000000000000000000 0 -1//500000000000000000000000
  0 0 1//500000000000000000000000 1//250000000000000000000000 0 -1//250000000000000000000000
  0 0 0 0 1//1000000000000000000000000 0
  0 0 -1//500000000000000000000000 -1//250000000000000000000000 0 1//250000000000000000000000
A_9 6
  27455553259126369903553//500000000000000000000000 16061640786254253297641//1000000000000000000000000 -22060475991798129127867//250000000000000000000000 13283283389189338325479//1000000000000000000000000 62340493061316880311489//1000000000000000000000000 -5666930397069301649697//1000000000000000000000000
  16061640786254253297641//1000000000000000000000000 939614300654883665909//200000000000000000000000 -25810985312144748508739//1000000000000000000000000 3885394773246014268467//1000000000000000000000000 9117377790010920047613//500000000000000000000000 -1657591809194049252993//1000000000000000000000000
  -22060475991798129127867//250000000000000000000000 -25810985312144748508739//1000000000000000000000000 141804347234745292587339//1000000000000000000000000 -5336544332830380616521//250000000000000000000000 -1252261188762871451023//12500000000000000000000 9106731945400162717649//1000000000000000000000000
  13283283389189338325479//1000000000000000000000000 3885394773246014268467//1000000000000000000000000 -5336544332830380616521//250000000000000000000000 1606647805748263334401//500000000000000000000000 603219631481945915191//40000000000000000000000 -274172010669847809233//200000000000000000000000
  62340493061316880311489//1000000000000000000000000 9117377790010920047613//500000000000000000000000 -1252261188762871451023//12500000000000000000000 603219631481945915191//40000000000000000000000 35387531972589758832851//500000000000000000000000 -1608414296751151317379//250000000000000000000000
  -5666930397069301649697//1000000000000000000000000 -1657591809194049252993//1000000000000000000000000 9106731945400162717649//1000000000000000000000000 -274172010669847809233//200000000000000000000000 -1608414296751151317379//250000000000000000000000 584837971068062085469//1000000000000000000000000
A_10 6
  9813294653598036846759//500000000000000000000000 -40011965106636333884227//1000000000000000000000000 -7699264508700162524047//125000000000000000000000 2105378373399404586723//62500000000000000000000 50306564495660904225657//1000000000000000000000000 1481234968990846149951//125000000000000000000000
  -40011965106636333884227//1000000000000000000000000 81570838755347089725383//1000000000000000000000000 15696191429241380886101//125000000000000000000000 -68674449498438712790753//1000000000000000000000000 -160246935271204532949//1562500000000000000000 -966315578791036529983//40000000000000000000000
  -7699264508700162524047//125000000000000000000000 15696191429241380886101//125000000000000000000000 193300785735911055123527//1000000000000000000000000 -105716927477785968103359//1000000000000000000000000 -78938533947752137318169//500000000000000000000000 -7437694419819440147877//200000000000000000000000
  2105378373399404586723//62500000000000000000000 -68674449498438712790753//1000000000000000000000000 -105716927477785968103359//1000000000000000000000000 14454246412922924055861//250000000000000000000000 10792945353001077590941//125000000000000000000000 10169257701009647868937//500000000000000000000000
  50306564495660904225657//1000000000000000000000000 -160246935271204532949//1562500000000000000000 -78938533947752137318169//500000000000000000000000 10792945353001077590941//125000000000000000000000 12894499353632440142657//100000000000000000000000 15186712542755711173537//500000000000000000000000
  1481234968990846149951//125000000000000000000000 -966315578791036529983//40000000000000000000000 -7437694419819440147877//200000000000000000000000 10169257701009647868937//500000000000000000000000 15186712542755711173537//500000000000000000000000 1788640501124905944953//250000000000000000000000


==> 7D.txt <==
dimension 7
gegenbauer_degree 10
kernel_degree 5
x0 3//4
c 1//7
lambda 70191680270052848890599257//500000000000000000000000
beta 6
  200000888010334774260243//200000000000000000000000
  247756948976062918972283//250000000000000000000000
  -34040834786712501487//100000000000000000000000
  -9475614674361681370863//200000000000000000000000
  6525312739406121193689//1000000000000000000000000
  50160934029956279396773//1000000000000000000000000
A_0 6
  1424713194780915208997//200000000000000000000000 1765020351555366388627//250000000000000000000000 -1648538745692668923//200000000000000000000000 -356455295276300495523//1000000000000000000000000 48569879261984457081//1000000000000000000000000 186297592114278201823//500000000000000000000000
  1765020351555366388627//250000000000000000000000 3499282853767934848761//500000000000000000000000 -25881428701239595481//1000000000000000000000000 -410989870267554430859//1000000000000000000000000 2724481730819022027//50000000000000000000000 415770274482503351847//1000000000000000000000000
  -1648538745692668923//200000000000000000000000 -25881428701239595481//1000000000000000000000000 44720275199345448459//200000000000000000000000 728937111160988940343//1000000000000000000000000 -40124512045362332327//500000000000000000000000 -587373813518249097611//1000000000000000000000000
  -356455295276300495523//1000000000000000000000000 -410989870267554430859//1000000000000000000000000 728937111160988940343//1000000000000000000000000 1195786711460674947157//500000000000000000000000 -65930249841833386493//250000000000000000000000 -1931067434266611861739//1000000000000000000000000
  48569879261984457081//1000000000000000000000000 2724481730819022027//50000000000000000000000 -40124512045362332327//500000000000000000000000 -65930249841833386493//250000000000000000000000 227288226977158087//7812500000000000000000 1664466012258318121//7812500000000000000000
  186297592114278201823//500000000000000000000000 415770274482503351847//1000000000000000000000000 -587373813518249097611//1000000000000000000000000 -1931067434266611861739//1000000000000000000000000 1664466012258318121//7812500000000000000000 1560250012146858424111//1000000000000000000000000
A_1 6
  4425507214855243447269//100000000000000000000000 17235316118131912498167//500000000000000000000000 2535394278546555820719//500000000000000000000000 6937370353084033090093//1000000000000000000000000 -270393770423850648649//50000000000000000000000 -375440603869090289513//500000000000000000000000
  17235316118131912498167//500000000000000000000000 615803132956687525341//20000000000000000000000 4324476205137686001191//500000000000000000000000 -6101345325327218658271//1000000000000000000000000 -10354317382145516908743//1000000000000000000000000 302245909683897971269//50000000000000000000000
  2535394278546555820719//500000000000000000000000 4324476205137686001191//500000000000000000000000 1944061163129153714987//250000000000000000000000 -4519861294350431613213//500000000000000000000000 -2355425304669464243341//250000000000000000000000 1001805183824643761161//250000000000000000000000
  6937370353084033090093//1000000000000000000000000 -6101345325327218658271//1000000000000000000000000 -4519861294350431613213//500000000000000000000000 44160485795690755129991//1000000000000000000000000 1347675535300082471587//100000000000000000000000 -14390693930950751221303//500000000000000000000000
  -270393770423850648649//50000000000000000000000 -10354317382145516908743//1000000000000000000000000 -2355425304669464243341//250000000000000000000000 1347675535300082471587//100000000000000000000000 1450762838671532673337//125000000000000000000000 -3350643920698229196411//500000000000000000000000
  -375440603869090289513//500000000000000000000000 302245909683897971269//50000000000000000000000 1001805183824643761161//250000000000000000000000 -14390693930950751221303//500000000000000000000000 -3350643920698229196411//500000000000000000000000 50753812189941720903//2500000000000000000000
A_2 6
  124306975808526532444353//1000000000000000000000000 97943394434347176525699//1000000000000000000000000 -3883620032271984134019//500000000000000000000000 -9797389201389774866589//1000000000000000000000000 -3137378240302929339101//500000000000000000000000 15009949763097688656571//1000000000000000000000000
  97943394434347176525699//1000000000000000000000000 78215618064312347701877//1000000000000000000000000 -1211025842769262310363//100000000000000000000000 -11585724820060949690459//1000000000000000000000000 -45315251640559855417//100000000000000000000000 13242071546250995294671//1000000000000000000000000
  -3883620032271984134019//500000000000000000000000 -1211025842769262310363//100000000000000000000000 435507812956303914837//12500000000000000000000 11392692065959566999171//500000000000000000000000 -6340843867784346693607//250000000000000000000000 -7074963790751284409//781250000000000000000
  -9797389201389774866589//1000000000000000000000000 -11585724820060949690459//1000000000000000000000000 11392692065959566999171//500000000000000000000000 15082965232886465428719//1000000000000000000000000 -16128235675357377076911//1000000000000000000000000 -6422495203239152576141//1000000000000000000000000
  -3137378240302929339101//500000000000000000000000 -45315251640559855417//100000000000000000000000 -6340843867784346693607//250000000000000000000000 -16128235675357377076911//1000000000000000000000000 9812530739723281219057//500000000000000000000000 2664137455156577911121//500000000000000000000000
  15009949763097688656571//1000000000000000000000000 13242071546250995294671//1000000000000000000000000 -7074963790751284409//781250000000000000000 -6422495203239152576141//1000000000000000000000000 2664137455156577911121//500000000000000000000000 932678831518268154969//250000000000000000000000
A_3 6
  228375283084590699828041//1000000000000000000000000 65621608659644984158637//500000000000000000000000 -45944006083666731793//500000000000000000000000 4229513124710881361443//100000000000000000000000 -40066843243959870626059//1000000000000000000000000 -2824943849180226213561//500000000000000000000000
  65621608659644984158637//500000000000000000000000 48459729050903946588943//500000000000000000000000 22258084853077675760051//1000000000000000000000000 -731531610387094237197//25000000000000000000000 -44426833523704820407711//1000000000000000000000000 31493304132554670643177//1000000000000000000000000
  -45944006083666731793//500000000000000000000000 22258084853077675760051//1000000000000000000000000 23156373906480879556613//1000000000000000000000000 -27807211252198986709707//500000000000000000000000 -22195980865129271765647//1000000000000000000000000 18029453670221399589101//500000000000000000000000
  4229513124710881361443//100000000000000000000000 -731531610387094237197//25000000000000000000000 -27807211252198986709707//500000000000000000000000 7066006368684051515679//50000000000000000000000 11477487854018063190667//250000000000000000000000 -43808421647127812079809//500000000000000000000000
  -40066843243959870626059//1000000000000000000000000 -44426833523704820407711//1000000000000000000000000 -22195980865129271765647//1000000000000000000000000 11477487854018063190667//250000000000000000000000 14167908270051843907991//500000000000000000000000 -16797568306253942697793//500000000000000000000000
  -2824943849180226213561//500000000000000000000000 31493304132554670643177//1000000000000000000000000 18029453670221399589101//500000000000000000000000 -43808421647127812079809//500000000000000000000000 -16797568306253942697793//500000000000000000000000 56283407405287721488521//1000000000000000000000000
A_4 6
  260999030314491979604737//1000000000000000000000000 74560662813988921669433//500000000000000000000000 -10351799869449831449899//200000000000000000000000 -19293637367442536684657//500000000000000000000000 -14104325697119967246407//500000000000000000000000 25249062285758090653259//500000000000000000000000
  74560662813988921669433//500000000000000000000000 18603660575360592563387//200000000000000000000000 -54272795704256238630187//1000000000000000000000000 -57914789641418355873891//1000000000000000000000000 1334990374058060656127//200000000000000000000000 11221858000587467622181//200000000000000000000000
  -10351799869449831449899//200000000000000000000000 -54272795704256238630187//1000000000000000000000000 117769285822413747227791//1000000000000000000000000 81374271897649820242829//1000000000000000000000000 -92685912516876637613447//1000000000000000000000000 -54393419536427122333923//1000000000000000000000000
  -19293637367442536684657//500000000000000000000000 -57914789641418355873891//1000000000000000000000000 81374271897649820242829//1000000000000000000000000 223475383714096187411851//1000000000000000000000000 -13017954103017005562699//200000000000000000000000 -188605322306454070426513//1000000000000000000000000
  -14104325697119967246407//500000000000000000000000 1334990374058060656127//200000000000000000000000 -92685912516876637613447//1000000000000000000000000 -13017954103017005562699//200000000000000000000000 46458121056302568569457//500000000000000000000000 9198343729776476465099//250000000000000000000000
  25249062285758090653259//500000000000000000000000 11221858000587467622181//200000000000000000000000 -54393419536427122333923//1000000000000000000000000 -188605322306454070426513//1000000000000000000000000 9198343729776476465099//250000000000000000000000 81958863721878470805933//500000000000000000000000
A_5 6
  103760482958326562103723//500000000000000000000000 58734269708604125068299//1000000000000000000000000 -21549957526614134763783//1000000000000000000000000 52198320124048591853499//1000000000000000000000000 -58685524482049041244997//1000000000000000000000000 -8418986189545801099247//1000000000000000000000000
  58734269708604125068299//1000000000000000000000000 1682445331207393679129//100000000000000000000000 -3097401774228848399027//500000000000000000000000 1213349878459336506623//100000000000000000000000 -16202934954128906206823//1000000000000000000000000 40615400275823596223//1000000000000000000000000
  -21549957526614134763783//1000000000000000000000000 -3097401774228848399027//500000000000000000000000 1141639811670431667667//500000000000000000000000 -833077068807416138891//200000000000000000000000 5900822657757442825463//1000000000000000000000000 -277860476929777817169//1000000000000000000000000
  52198320124048591853499//1000000000000000000000000 1213349878459336506623//100000000000000000000000 -833077068807416138891//200000000000000000000000 47806138953399892770453//1000000000000000000000000 -20103418570238101496039//1000000000000000000000000 -6789669895008840012547//200000000000000000000000
  -58685524482049041244997//1000000000000000000000000 -16202934954128906206823//1000000000000000000000000 5900822657757442825463//1000000000000000000000000 -20103418570238101496039//1000000000000000000000000 8709421438617901021093//500000000000000000000000 29138008546038284117//4000000000000000000000
  -8418986189545801099247//1000000000000000000000000 40615400275823596223//1000000000000000000000000 -277860476929777817169//1000000000000000000000000 -6789669895008840012547//200000000000000000000000 29138008546038284117//4000000000000000000000 14779976598814828510279//500000000000000000000000
A_6 6
  37968095009895392970711//500000000000000000000000 8807549068457957805527//500000000000000000000000 -16579772495762191303773//500000000000000000000000 -55826178622954819226549//1000000000000000000000000 -32784948250941510671971//1000000000000000000000000 4001554306459362348321//100000000000000000000000
  8807549068457957805527//500000000000000000000000 3504934169158370800001//500000000000000000000000 -14313456335212112635493//500000000000000000000000 -17595558095333707411467//1000000000000000000000000 12681545764908178261729//1000000000000000000000000 5912275444081343862457//500000000000000000000000
  -16579772495762191303773//500000000000000000000000 -14313456335212112635493//500000000000000000000000 16438374822916513005551//100000000000000000000000 57641560930573289966449//1000000000000000000000000 -130946861979097964606809//1000000000000000000000000 -3567619916607459655007//100000000000000000000000
  -55826178622954819226549//1000000000000000000000000 -17595558095333707411467//1000000000000000000000000 57641560930573289966449//1000000000000000000000000 4842303269939025746311//100000000000000000000000 -1626255947600391084009//200000000000000000000000 -6691482298150407145989//200000000000000000000000
  -32784948250941510671971//1000000000000000000000000 12681545764908178261729//1000000000000000000000000 -130946861979097964606809//1000000000000000000000000 -1626255947600391084009//200000000000000000000000 154921133876886807756569//1000000000000000000000000 362428790343071524053//1000000000000000000000000
  4001554306459362348321//100000000000000000000000 5912275444081343862457//500000000000000000000000 -3567619916607459655007//100000000000000000000000 -6691482298150407145989//200000000000000000000000 362428790343071524053//1000000000000000000000000 11648478279201188332963//500000000000000000000000
A_7 6
  281045908586299201//200000000000000000000000 15254607610828401111//500000000000000000000000 -131738528292494340487//500000000000000000000000 18872541403527940163//100000000000000000000000 2364890169792466313//7812500000000000000000 -123742722426286914473//1000000000000000000000000
  15254607610828401111//500000000000000000000000 16559789433048929477//25000000000000000000000 -286020112007929244883//50000000000000000000000 409745461413284539187//100000000000000000000000 65721082877018170963//10000000000000000000000 -1343301302483756358587//500000000000000000000000
  -131738528292494340487//500000000000000000000000 -286020112007929244883//50000000000000000000000 2470064755466275946941//50000000000000000000000 -884638684884815657051//25000000000000000000000 -283783069249850898191//5000000000000000000000 11600726885756683403779//500000000000000000000000
  18872541403527940163//100000000000000000000000 409745461413284539187//100000000000000000000000 -884638684884815657051//25000000000000000000000 1013849504714878398769//40000000000000000000000 4065407283241476665279//100000000000000000000000 -1661891940802372826139//100000000000000000000000
  2364890169792466313//7812500000000000000000 65721082877018170963//10000000000000000000000 -283783069249850898191//5000000000000000000000 4065407283241476665279//100000000000000000000000 3260353001460739673009//50000000000000000000000 -1665993712251644634453//62500000000000000000000
  -123742722426286914473//1000000000000000000000000 -1343301302483756358587//500000000000000000000000 11600726885756683403779//500000000000000000000000 -1661891940802372826139//100000000000000000000000 -1665993712251644634453//62500000000000000000000 10896626412739538198557//1000000000000000000000000
A_8 6
  1//200000000000000000000000 1//62500000000000000000000 -43//250000000000000000000000 -247//500000000000000000000000 89//500000000000000000000000 473//1000000000000000000000000
  1//62500000000000000000000 39//500000000000000000000000 -289//500000000000000000000000 -2041//1000000000000000000000000 259//500000000000000000000000 1927//1000000000000000000000000
  -43//250000000000000000000000 -289//500000000000000000000000 1539//250000000000000000000000 899//50000000000000000000000 -3261//500000000000000000000000 -4467//250000000000000000000000
  -247//500000000000000000000000 -2041//1000000000000000000000000 899//50000000000000000000000 30557//500000000000000000000000 -4131//250000000000000000000000 -58451//1000000000000000000000000
  89//500000000000000000000000 259//500000000000000000000000 -3261//500000000000000000000000 -4131//250000000000000000000000 2569//200000000000000000000000 21891//1000000000000000000000000
  473//1000000000000000000000000 1927//1000000000000000000000000 -4467//250000000000000000000000 -58451//1000000000000000000000000 21891//1000000000000000000000000 61959//1000000000000000000000000
A_9 6
  20177842887822410599969//1000000000000000000000000 13286453815454313903553//500000000000000000000000 -12474767662980033550541//250000000000000000000000 -526481086200838315783//1000000000000000000000000 58038006134466627640717//1000000000000000000000000 -1120828212888126188969//1000000000000000000000000
  13286453815454313903553//500000000000000000000000 4374349031549514316793//125000000000000000000000 -8214229109333562738977//125000000000000000000000 -346670686029514164151//500000000000000000000000 19108070479427670677897//250000000000000000000000 -738028954253996474423//500000000000000000000000
  -12474767662980033550541//250000000000000000000000 -8214229109333562738977//125000000000000000000000 1542482307058223305861//12500000000000000000000 65098427674569171327//50000000000000000000000 -35881468905035215947277//250000000000000000000000 692941838412894753933//250000000000000000000000
  -526481086200838315783//1000000000000000000000000 -346670686029514164151//500000000000000000000000 65098427674569171327//50000000000000000000000 2747393124906633373//200000000000000000000000 -1514329984650884600331//1000000000000000000000000 29244694700329452319//1000000000000000000000000
  58038006134466627640717//1000000000000000000000000 19108070479427670677897//250000000000000000000000 -35881468905035215947277//250000000000000000000000 -1514329984650884600331//1000000000000000000000000 83468044002297347169961//500000000000000000000000 -644772932933787103743//200000000000000000000000
  -1120828212888126188969//1000000000000000000000000 -738028954253996474423//500000000000000000000000 692941838412894753933//250000000000000000000000 29244694700329452319//1000000000000000000000000 -644772932933787103743//200000000000000000000000 62259176552860138613//1000000000000000000000000
A_10 6
  31302555103996770312307//1000000000000000000000000 -13644164654330256788637//500000000000000000000000 -17545992268529119784587//500000000000000000000000 91650044646087610958883//1000000000000000000000000 7140459092792232604037//500000000000000000000000 -5169659222471537188417//100000000000000000000000
  -13644164654330256788637//500000000000000000000000 5947221512623495717509//250000000000000000000000 15295901995228164495861//500000000000000000000000 -7989688353386532312627//100000000000000000000000 -6224769782909044806859//500000000000000000000000 2253352207315199776573//50000000000000000000000
  -17545992268529119784587//500000000000000000000000 15295901995228164495861//500000000000000000000000 19670077644750357509259//500000000000000000000000 -51372514781247952050913//500000000000000000000000 -16009739731425991587947//1000000000000000000000000 14488721519230303136193//250000000000000000000000
  91650044646087610958883//1000000000000000000000000 -7989688353386532312627//100000000000000000000000 -51372514781247952050913//500000000000000000000000 13417004867054927755207//50000000000000000000000 4181277806069309179051//100000000000000000000000 -18920160709348257419827//125000000000000000000000
  7140459092792232604037//500000000000000000000000 -6224769782909044806859//500000000000000000000000 -16009739731425991587947//1000000000000000000000000 4181277806069309179051//100000000000000000000000 130305416631880069999//20000000000000000000000 -5896282280966953154639//250000000000000000000000
  -5169659222471537188417//100000000000000000000000 2253352207315199776573//50000000000000000000000 14488721519230303136193//250000000000000000000000 -18920160709348257419827//125000000000000000000000 -5896282280966953154639//250000000000000000000000 213444049437029196247//2500000000000000000000


==> 8D.txt <==
dimension 8
gegenbauer_degree 10
kernel_degree 5
x0 7//10
c 3//17
lambda 240
beta 6
  1
  704664677077//500000000000
  4777079473//500000000000
  -493559590077//1000000000000
  16819674289//500000000000
  55683906921//1000000000000
A_0 6
  1//240 704664677077//120000000000000 4777079473//120000000000000 -164519863359//80000000000000 16819674289//120000000000000 18561302307//80000000000000
  704664677077//120000000000000 532769374333475022749329//60000000000000000000000000 25562267136087724510381//60000000000000000000000000 -150648382414135499549883//40000000000000000000000000 7294178457408113998693//60000000000000000000000000 36657549937972387565959//40000000000000000000000000
  4777079473//120000000000000 25562267136087724510381//60000000000000000000000000 66864432030383219285869//60000000000000000000000000 18287819234089908970713//40000000000000000000000000 -69562043755562990826563//60000000000000000000000000 -33993954353601137192749//40000000000000000000000000
  -164519863359//80000000000000 -150648382414135499549883//40000000000000000000000000 18287819234089908970713//40000000000000000000000000 331222753178204736161283//80000000000000000000000000 -35104734100624023110631//40000000000000000000000000 -219340861148421766235239//80000000000000000000000000
  16819674289//120000000000000 7294178457408113998693//60000000000000000000000000 -69562043755562990826563//60000000000000000000000000 -35104734100624023110631//40000000000000000000000000 111719355969771450178201//60000000000000000000000000 63821394368808126127403//40000000000000000000000000
  18561302307//80000000000000 36657549937972387565959//40000000000000000000000000 -33993954353601137192749//40000000000000000000000000 -219340861148421766235239//80000000000000000000000000 63821394368808126127403//40000000000000000000000000 228294927356201841877627//80000000000000000000000000
A_1 6
  327618690369337//10920000000000000 108696768961751//2860000000000000 923694587//200000000000 -5530967621//1000000000000 1621474773//1000000000000 -85542301//1000000000000
  108696768961751//2860000000000000 25762255464340958499530936573283651397687//515344199950967101000000000000000000000000 23102530833888702977578740330506869229//3603805594062707000000000000000000000000 -9165594318030094124448165812181438799//900951398515676750000000000000000000000 2707336074095103232227642666074332413//1801902797031353500000000000000000000000 5197414208614692286476194310995154419//3603805594062707000000000000000000000000
  923694587//200000000000 23102530833888702977578740330506869229//3603805594062707000000000000000000000000 3924262067017423927559087600756933803//327618690369337000000000000000000000000 3278487255172747648539697099661536207//327618690369337000000000000000000000000 -105369050028987800491419470034980911//10238084074041781250000000000000000000 -3550616448836739482325144969342333573//327618690369337000000000000000000000000
  -5530967621//1000000000000 -9165594318030094124448165812181438799//900951398515676750000000000000000000000 3278487255172747648539697099661536207//327618690369337000000000000000000000000 1492874806187655760761559154575054619//65523738073867400000000000000000000000 -3106354722768175425497667574573860767//327618690369337000000000000000000000000 -5682297625546331299281201387823409599//327618690369337000000000000000000000000
  1621474773//1000000000000 2707336074095103232227642666074332413//1801902797031353500000000000000000000000 -105369050028987800491419470034980911//10238084074041781250000000000000000000 -3106354722768175425497667574573860767//327618690369337000000000000000000000000 1938958850217146126231255946004707167//163809345184668500000000000000000000000 1818795435473214190222860676436110579//163809345184668500000000000000000000000
  -85542301//1000000000000 5197414208614692286476194310995154419//3603805594062707000000000000000000000000 -3550616448836739482325144969342333573//327618690369337000000000000000000000000 -5682297625546331299281201387823409599//327618690369337000000000000000000000000 1818795435473214190222860676436110579//163809345184668500000000000000000000000 5391018436312227154439551093013756299//327618690369337000000000000000000000000
A_2 6
  32515802308037//336000000000000 96026135304503//858000000000000 -3823365199//500000000000 -3498490591//125000000000 3863076723//500000000000 57955653//500000000000
  96026135304503//858000000000000 53866182433193673747825933471583026422459//398949384838229167800000000000000000000000 -28769064211102797588346131792025065813//4649759730049291000000000000000000000000 -3968480757383240006744926269262486461//92995194600985820000000000000000000000 1361329723163305655528441051951810669//211352715002240500000000000000000000000 5002906576132674659579314692330716241//929951946009858200000000000000000000000
  -3823365199//500000000000 -28769064211102797588346131792025065813//4649759730049291000000000000000000000000 739197455430439301811646124211805011//32515802308037000000000000000000000000 580693109155102378833170456665068989//32515802308037000000000000000000000000 -69455653758008196742856035062261033//3251580230803700000000000000000000000 -435023905810472995064747976816877//25402970553153906250000000000000000
  -3498490591//125000000000 -3968480757383240006744926269262486461//92995194600985820000000000000000000000 580693109155102378833170456665068989//32515802308037000000000000000000000000 1797228826762678243205222657787657641//32515802308037000000000000000000000000 -506630433155096976221139018349984171//32515802308037000000000000000000000000 -1156494949704936449720803380796374303//32515802308037000000000000000000000000
  3863076723//500000000000 1361329723163305655528441051951810669//211352715002240500000000000000000000000 -69455653758008196742856035062261033//3251580230803700000000000000000000000 -506630433155096976221139018349984171//32515802308037000000000000000000000000 153448675818949104571306861040774479//6503160461607400000000000000000000000 59291695486355350249431914255148803//3251580230803700000000000000000000000
  57955653//500000000000 5002906576132674659579314692330716241//929951946009858200000000000000000000000 -435023905810472995064747976816877//25402970553153906250000000000000000 -1156494949704936449720803380796374303//32515802308037000000000000000000000000 59291695486355350249431914255148803//3251580230803700000000000000000000000 1046696243514476780083568621963141891//32515802308037000000000000000000000000
A_3 6
  4287132428314381//21840000000000000 566637885156659//2860000000000000 -6627367109//250000000000 -2098606431//62500000000 19563666673//1000000000000 -7976193639//1000000000000
  566637885156659//2860000000000000 1401298679679645010844095155912719014750101//6743659309738521313000000000000000000000000 -22203255894505966243185167796620647611//857426485662876200000000000000000000000 -2526109079690575575335171973450493225199//47158456711458191000000000000000000000000 417307400822064893521034763102735306791//23579228355729095500000000000000000000000 130037007586453603016759429592832109317//47158456711458191000000000000000000000000
  -6627367109//250000000000 -22203255894505966243185167796620647611//857426485662876200000000000000000000000 182889719935659130511478610661454374679//4287132428314381000000000000000000000000 164782091243182752281260814533807390653//4287132428314381000000000000000000000000 -41855113157450661992812705896043518831//1071783107078595250000000000000000000000 -67537229457666233001918734971613929699//2143566214157190500000000000000000000000
  -2098606431//62500000000 -2526109079690575575335171973450493225199//47158456711458191000000000000000000000000 164782091243182752281260814533807390653//4287132428314381000000000000000000000000 1703436021441706451603706225838492347//17148529713257524000000000000000000000 -67597354657825209588821341237446451739//2143566214157190500000000000000000000000 -72915929019740502523822889532816111851//1071783107078595250000000000000000000000
  19563666673//1000000000000 417307400822064893521034763102735306791//23579228355729095500000000000000000000000 -41855113157450661992812705896043518831//1071783107078595250000000000000000000000 -67597354657825209588821341237446451739//2143566214157190500000000000000000000000 167986742011055734846007568180710321039//4287132428314381000000000000000000000000 130259110148396334501796940044601288029//4287132428314381000000000000000000000000
  -7976193639//1000000000000 130037007586453603016759429592832109317//47158456711458191000000000000000000000000 -67537229457666233001918734971613929699//2143566214157190500000000000000000000000 -72915929019740502523822889532816111851//1071783107078595250000000000000000000000 130259110148396334501796940044601288029//4287132428314381000000000000000000000000 50154104788925760005695606882562109243//857426485662876200000000000000000000000
A_4 6
  50323612367653//192000000000000 1243226355732623//5720000000000000 -26145113247//250000000000 -60167989581//1000000000000 35014073441//1000000000000 -13625427177//1000000000000
  1243226355732623//5720000000000000 196091739853429796750941504414952322792751//1029067549306136197000000000000000000000000 -58255962487136895355913817992075027757//654206960779489000000000000000000000000 -569498998567323038918188676888237663849//7196276568574379000000000000000000000000 216860069661217760378495565495438389527//7196276568574379000000000000000000000000 47932428907111354415765982859121073617//7196276568574379000000000000000000000000
  -26145113247//250000000000 -58255962487136895355913817992075027757//654206960779489000000000000000000000000 2091081242093647567054108852390970647//25161806183826500000000000000000000000 3168647731528912563606933365925809157//50323612367653000000000000000000000000 -2669894818068043002893545417011750959//50323612367653000000000000000000000000 -1499244886160951231778905914782715383//50323612367653000000000000000000000000
  -60167989581//1000000000000 -569498998567323038918188676888237663849//7196276568574379000000000000000000000000 3168647731528912563606933365925809157//50323612367653000000000000000000000000 3419109609700701410350818766103761837//25161806183826500000000000000000000000 -1051182423892786183268117148057878143//25161806183826500000000000000000000000 -4375125222393604247994145072007478169//50323612367653000000000000000000000000
  35014073441//1000000000000 216860069661217760378495565495438389527//7196276568574379000000000000000000000000 -2669894818068043002893545417011750959//50323612367653000000000000000000000000 -1051182423892786183268117148057878143//25161806183826500000000000000000000000 1113513138006280708097437906901384057//25161806183826500000000000000000000000 1594606679931018132422996283286143347//50323612367653000000000000000000000000
  -13625427177//1000000000000 47932428907111354415765982859121073617//7196276568574379000000000000000000000000 -1499244886160951231778905914782715383//50323612367653000000000000000000000000 -4375125222393604247994145072007478169//50323612367653000000000000000000000000 1594606679931018132422996283286143347//50323612367653000000000000000000000000 3683514864240868040404714607921572551//50323612367653000000000000000000000000
A_5 6
  20896495990259//87360000000000 33157779041//250000000000 -124861651959//1000000000000 -291306867//100000000000 38906638001//1000000000000 -8891259041//250000000000
  33157779041//250000000000 887617539682867379509947638577741743//10448247995129500000000000000000000000 -4739864887908665520513670977967401//65301549969559375000000000000000000 -43540258607718491623723103305545417//1306030999391187500000000000000000000 499878896935220704180624788428515361//20896495990259000000000000000000000000 -421909074300319256411424190541183//10448247995129500000000000000000000000
  -124861651959//1000000000000 -4739864887908665520513670977967401//65301549969559375000000000000000000 2351791177094736901473803832869413857//20896495990259000000000000000000000000 906620618054636507639547601453333493//20896495990259000000000000000000000000 -682974961283570621669606867383185599//10448247995129500000000000000000000000 -200180277930282926643399308678558029//10448247995129500000000000000000000000
  -291306867//100000000000 -43540258607718491623723103305545417//1306030999391187500000000000000000000 906620618054636507639547601453333493//20896495990259000000000000000000000000 666332374312347684518794111321085723//5224123997564750000000000000000000000 -394196729870587733739515289300456261//10448247995129500000000000000000000000 -196558358944476508814417085710457649//2089649599025900000000000000000000000
  38906638001//1000000000000 499878896935220704180624788428515361//20896495990259000000000000000000000000 -682974961283570621669606867383185599//10448247995129500000000000000000000000 -394196729870587733739515289300456261//10448247995129500000000000000000000000 1078643146519399433860557922261872701//20896495990259000000000000000000000000 25323745610325788232031419236264813//835859839610360000000000000000000000
  -8891259041//250000000000 -421909074300319256411424190541183//10448247995129500000000000000000000000 -200180277930282926643399308678558029//10448247995129500000000000000000000000 -196558358944476508814417085710457649//2089649599025900000000000000000000000 25323745610325788232031419236264813//835859839610360000000000000000000000 849707463986408680430586642466545141//10448247995129500000000000000000000000
A_6 6
  34218716506133//268800000000000 3872097543//500000000000 -128000568963//1000000000000 8276097129//1000000000000 14189205717//500000000000 -3865341727//125000000000
  3872097543//500000000000 42096194877680702446896903131807319//4277339563266625000000000000000000000 -38194046469891923148555424772016201//3421871650613300000000000000000000000 -876502438599245677799239553676083729//34218716506133000000000000000000000000 73679329524723627536066072487051099//17109358253066500000000000000000000000 498575798264266836079396456846166987//34218716506133000000000000000000000000
  -128000568963//1000000000000 -38194046469891923148555424772016201//3421871650613300000000000000000000000 1059842341296236444407152898105498469//6843743301226600000000000000000000000 267262239912992366935246909558319487//17109358253066500000000000000000000000 -1902485051224534073928610576270068179//34218716506133000000000000000000000000 149155977956358939367475190304531509//17109358253066500000000000000000000000
  8276097129//1000000000000 -876502438599245677799239553676083729//34218716506133000000000000000000000000 267262239912992366935246909558319487//17109358253066500000000000000000000000 211769269353509934977724397103331843//2138669781633312500000000000000000000 -717513095103881598670274069322474939//34218716506133000000000000000000000000 -1298443995271072768857981972331980789//17109358253066500000000000000000000000
  14189205717//500000000000 73679329524723627536066072487051099//17109358253066500000000000000000000000 -1902485051224534073928610576270068179//34218716506133000000000000000000000000 -717513095103881598670274069322474939//34218716506133000000000000000000000000 1239474665121590780467972093594853051//34218716506133000000000000000000000000 22635308989843320192174642595426929//1368748660245320000000000000000000000
  -3865341727//125000000000 498575798264266836079396456846166987//34218716506133000000000000000000000000 149155977956358939367475190304531509//17109358253066500000000000000000000000 -1298443995271072768857981972331980789//17109358253066500000000000000000000000 22635308989843320192174642595426929//1368748660245320000000000000000000000 584222893241504643627356611066167307//8554679126533250000000000000000000000
A_7 6
  109802994361511//4368000000000000 -3766939801//100000000000 -7716269387//250000000000 9291865407//200000000000 464087137//125000000000 -29094414663//1000000000000
  -3766939801//100000000000 6820353132334950009683175069782062577//109802994361511000000000000000000000000 252777783730836966999307218807865699//5490149718075550000000000000000000000 -838035443686973845285354741373074629//9982090396501000000000000000000000000 -23637034765563829197214057539849131//4392119774460440000000000000000000000 287398528698998541076989927686534593//5490149718075550000000000000000000000
  -7716269387//250000000000 252777783730836966999307218807865699//5490149718075550000000000000000000000 1324005922067490246822759718447993009//21960598872302200000000000000000000000 -219409587622702741820244000586098771//4991045198250500000000000000000000000 -802862274395476995124152030945605993//27450748590377750000000000000000000000 6864434795815029758518020862825069//343134357379721875000000000000000000
  9291865407//200000000000 -838035443686973845285354741373074629//9982090396501000000000000000000000000 -219409587622702741820244000586098771//4991045198250500000000000000000000000 1465811736511976311369390689279968239//9982090396501000000000000000000000000 -67635639842892715615191048990652777//9982090396501000000000000000000000000 -1021883160481903998585299354016580233//9982090396501000000000000000000000000
  464087137//125000000000 -23637034765563829197214057539849131//4392119774460440000000000000000000000 -802862274395476995124152030945605993//27450748590377750000000000000000000000 -67635639842892715615191048990652777//9982090396501000000000000000000000000 323900091811528849013499163752096919//10980299436151100000000000000000000000 760773905113998352997011196792965091//54901497180755500000000000000000000000
  -29094414663//1000000000000 287398528698998541076989927686534593//5490149718075550000000000000000000000 6864434795815029758518020862825069//343134357379721875000000000000000000 -1021883160481903998585299354016580233//9982090396501000000000000000000000000 760773905113998352997011196792965091//54901497180755500000000000000000000000 8517322982984534038835975089450019829//109802994361511000000000000000000000000
A_8 6
  0 0 0 0 0 0
  0 80408751604144685510149//1000000000000000000000000 47398715515859445181161//1000000000000000000000000 -22818722831018588929473//500000000000000000000000 -19869163614589450895709//1000000000000000000000000 380551341226779515151//25000000000000000000000
  0 47398715515859445181161//1000000000000000000000000 20201773483060100757937//500000000000000000000000 -1520125705204387528583//125000000000000000000000 -12621608509439613867097//500000000000000000000000 -181707973680083267923//31250000000000000000000
  0 -22818722831018588929473//500000000000000000000000 -1520125705204387528583//125000000000000000000000 36189338000447381910081//500000000000000000000000 363061417385378331229//500000000000000000000000 -48080542230284231110289//1000000000000000000000000
  0 -19869163614589450895709//1000000000000000000000000 -12621608509439613867097//500000000000000000000000 363061417385378331229//500000000000000000000000 11159231304999795097891//500000000000000000000000 5143559957419269783699//500000000000000000000000
  0 380551341226779515151//25000000000000000000000 -181707973680083267923//31250000000000000000000 -48080542230284231110289//1000000000000000000000000 5143559957419269783699//500000000000000000000000 40125730599479701630901//1000000000000000000000000
A_9 6
  9363151171//1000000000000 21239622441//1000000000000 -7412698287//500000000000 -32133761753//1000000000000 6607425791//1000000000000 16219705789//1000000000000
  21239622441//1000000000000 63884692005861210711767530696301//1170393896375000000000000000000000 -57138027174962691887100123371141//1872630234200000000000000000000000 -817402918099107217439280547264159//9363151171000000000000000000000000 106970124325762373134863731193951//9363151171000000000000000000000000 52061948049734816544613991304571//1170393896375000000000000000000000
  -7412698287//500000000000 -57138027174962691887100123371141//1872630234200000000000000000000000 44264754091301894710401856842849//936315117100000000000000000000000 636798834574705878756072309719577//9363151171000000000000000000000000 -333297342333426518799366088726319//9363151171000000000000000000000000 -3438329448209010330696490731321//74905209368000000000000000000000
  -32133761753//1000000000000 -817402918099107217439280547264159//9363151171000000000000000000000000 636798834574705878756072309719577//9363151171000000000000000000000000 846716510979234425091195412573043//4681575585500000000000000000000000 -370789959743298009690721263599529//9363151171000000000000000000000000 -41432856083206391417733574808351//374526046840000000000000000000000
  6607425791//1000000000000 106970124325762373134863731193951//9363151171000000000000000000000000 -333297342333426518799366088726319//9363151171000000000000000000000000 -370789959743298009690721263599529//9363151171000000000000000000000000 310476313216435879841644478628577//9363151171000000000000000000000000 157726171428173745408895981789653//4681575585500000000000000000000000
  16219705789//1000000000000 52061948049734816544613991304571//1170393896375000000000000000000000 -3438329448209010330696490731321//74905209368000000000000000000000 -41432856083206391417733574808351//374526046840000000000000000000000 157726171428173745408895981789653//4681575585500000000000000000000000 717260100070941079436133548199079//9363151171000000000000000000000000
A_10 6
  4828095857//500000000000 4725050103//500000000000 -24862866111//1000000000000 -24080932509//1000000000000 2997026919//200000000000 942090479//62500000000
  4725050103//500000000000 39570809977345732176661289553259//2414047928500000000000000000000000 -28773716508188810885107872016447//1207023964250000000000000000000000 -202880873589942948538233719716227//4828095857000000000000000000000000 16610918521796265644276058031841//1207023964250000000000000000000000 61757314727404786057858435038797//2414047928500000000000000000000000
  -24862866111//1000000000000 -28773716508188810885107872016447//1207023964250000000000000000000000 39764857574395775485419506900277//482809585700000000000000000000000 374111886932664330376463432986999//4828095857000000000000000000000000 -142393694161898645405669789728353//2414047928500000000000000000000000 -67957543680505438427151564315251//1207023964250000000000000000000000
  -24080932509//1000000000000 -202880873589942948538233719716227//4828095857000000000000000000000000 374111886932664330376463432986999//4828095857000000000000000000000000 639544062722878064972799320915119//4828095857000000000000000000000000 -128299458600035914602663695970987//2414047928500000000000000000000000 -444662592402652993268775865740033//4828095857000000000000000000000000
  2997026919//200000000000 16610918521796265644276058031841//1207023964250000000000000000000000 -142393694161898645405669789728353//2414047928500000000000000000000000 -128299458600035914602663695970987//2414047928500000000000000000000000 28634306588204979763191296726309//603511982125000000000000000000000 104198122321972044212781127428379//2414047928500000000000000000000000
  942090479//62500000000 61757314727404786057858435038797//2414047928500000000000000000000000 -67957543680505438427151564315251//1207023964250000000000000000000000 -444662592402652993268775865740033//4828095857000000000000000000000000 104198122321972044212781127428379//2414047928500000000000000000000000 337434609383973694699198550187537//4828095857000000000000000000000000


==> 8D_fixed_extra.txt <==
dimension 8
gegenbauer_degree 10
kernel_degree 5
x0 7//10
c 3//17
M 240
alpha 6
  1
  3//5
  -9//50
  0
  0
  0
A_0 6
  1//240 1//400 -3//4000 0 0 0
  1//400 137096118117341624726403//80000000000000000000000000 -9531469603648333306449//40000000000000000000000000 -29661728490883651413807//80000000000000000000000000 -19807057662558288333421//80000000000000000000000000 2312135125514108139367//20000000000000000000000000
  -3//4000 -9531469603648333306449//40000000000000000000000000 2552252179152750089873//1920000000000000000000000 27468348846121406392247//240000000000000000000000000 -45794558741501925727397//30000000000000000000000000 -67595103269899630162277//120000000000000000000000000
  0 -29661728490883651413807//80000000000000000000000000 27468348846121406392247//240000000000000000000000000 26243511065529561349843//9600000000000000000000000 -3501257792832901582193//60000000000000000000000000 -146629415539484384413079//60000000000000000000000000
  0 -19807057662558288333421//80000000000000000000000000 -45794558741501925727397//30000000000000000000000000 -3501257792832901582193//60000000000000000000000000 247872624773047730016851//120000000000000000000000000 29062683975868861640587//40000000000000000000000000
  0 2312135125514108139367//20000000000000000000000000 -67595103269899630162277//120000000000000000000000000 -146629415539484384413079//60000000000000000000000000 29062683975868861640587//40000000000000000000000000 650318729946351837285089//240000000000000000000000000
A_1 6
  89815764771913//3120000000000000 51761776961207//3575000000000000 43469251957//40000000000000 37841785519//24000000000000 15144977669//80000000000000 -108300035383//240000000000000
  51761776961207//3575000000000000 299357831539830824186610033738807158641021//33907247516692595760000000000000000000000000 93417920866006835693881367594993929111//79037872999283440000000000000000000000000 317607411699157996837299442068385237//9484544759914012800000000000000000000000 -3661336922433534055500371886981277969//39518936499641720000000000000000000000000 -91330180183834187281208532658078487//316151491997133760000000000000000000000
  43469251957//40000000000000 93417920866006835693881367594993929111//79037872999283440000000000000000000000000 8898432865247151162515523262321610379//3592630590876520000000000000000000000000 1623888147951523864991239261685056897//7185261181753040000000000000000000000000 -12304967907079190003965640612519752017//7185261181753040000000000000000000000000 -2193857962888584187134569408935839253//7185261181753040000000000000000000000000
  37841785519//24000000000000 317607411699157996837299442068385237//9484544759914012800000000000000000000000 1623888147951523864991239261685056897//7185261181753040000000000000000000000000 8393630860848663957212000765141218771//2155578354525912000000000000000000000000 250520410925488680855217121908684619//1347236471578695000000000000000000000000 -46153799860951581079911409287537388067//21555783545259120000000000000000000000000
  15144977669//80000000000000 -3661336922433534055500371886981277969//39518936499641720000000000000000000000000 -12304967907079190003965640612519752017//7185261181753040000000000000000000000000 250520410925488680855217121908684619//1347236471578695000000000000000000000000 26498117668439227479688375246963008887//10777891772629560000000000000000000000000 6813437816514648303015022256228437103//21555783545259120000000000000000000000000
  -108300035383//240000000000000 -91330180183834187281208532658078487//316151491997133760000000000000000000000 -2193857962888584187134569408935839253//7185261181753040000000000000000000000000 -46153799860951581079911409287537388067//21555783545259120000000000000000000000000 6813437816514648303015022256228437103//21555783545259120000000000000000000000000 25877150917624562507602044408541361453//10777891772629560000000000000000000000000
A_2 6
  155487739954693//1680000000000000 1213572054510857//34320000000000000 -745714200787//120000000000000 438991569931//120000000000000 -571983297//1600000000000 -94757181319//80000000000000
  1213572054510857//34320000000000000 122705701520698230213432589488326978927957//7630965106400441176800000000000000000000000 -236349684721610368706543419300582954781//106726784704901275200000000000000000000000 14326588583047774428048528481514023549//53363392352450637600000000000000000000000 1197451938437629810215029745291254931//35575594901633758400000000000000000000000 -519665958116955982810677677234533367531//533633923524506376000000000000000000000000
  -745714200787//120000000000000 -236349684721610368706543419300582954781//106726784704901275200000000000000000000000 81260322109595925181302112303705790969//18658528794563160000000000000000000000000 1653235836444208075541409569530181161//4664632198640790000000000000000000000000 -30898076408815888330167916504395876717//12439019196375440000000000000000000000000 1007421400346483183857793737273239//99512153571003520000000000000000000000
  438991569931//120000000000000 14326588583047774428048528481514023549//53363392352450637600000000000000000000000 1653235836444208075541409569530181161//4664632198640790000000000000000000000000 15094332986308550172786357256059764949//3109754799093860000000000000000000000000 -200993228621582385470116852881761777//4664632198640790000000000000000000000000 -2883113421633143189140637227518454921//1243901919637544000000000000000000000000
  -571983297//1600000000000 1197451938437629810215029745291254931//35575594901633758400000000000000000000000 -30898076408815888330167916504395876717//12439019196375440000000000000000000000000 -200993228621582385470116852881761777//4664632198640790000000000000000000000000 39832179397623112189847844285455440977//12439019196375440000000000000000000000000 351245572604912955624650146155332703//12439019196375440000000000000000000000000
  -94757181319//80000000000000 -519665958116955982810677677234533367531//533633923524506376000000000000000000000000 1007421400346483183857793737273239//99512153571003520000000000000000000000 -2883113421633143189140637227518454921//1243901919637544000000000000000000000000 351245572604912955624650146155332703//12439019196375440000000000000000000000000 23128281309325831429522475284854957389//7463411517825264000000000000000000000000
A_3 6
  681216226973259//3640000000000000 4293081939722357//85800000000000000 -1551663570743//240000000000000 509435911897//60000000000000 -334838262833//120000000000000 -351179883749//120000000000000
  4293081939722357//85800000000000000 13439358594618614316844763261456516402393549//771518250020834213040000000000000000000000000 -812566709512197245050522788362712443863//490475683420746480000000000000000000000000 63696331016647386147860489247103749631//98095136684149296000000000000000000000000 -190880311136826849498470605830695769239//269761625881410564000000000000000000000000 -8523402545498090923713382305651042996541//5395232517628211280000000000000000000000000
  -1551663570743//240000000000000 -812566709512197245050522788362712443863//490475683420746480000000000000000000000000 429892157178910195419794106522386788597//98095136684149296000000000000000000000000 17131441868490323261850525562358883727//98095136684149296000000000000000000000000 -225851661836919612119447340646089629297//122618920855186620000000000000000000000000 -17486213981542143005851436410891461767//490475683420746480000000000000000000000000
  509435911897//60000000000000 63696331016647386147860489247103749631//98095136684149296000000000000000000000000 17131441868490323261850525562358883727//98095136684149296000000000000000000000000 2660578922476570083078677145342034471547//490475683420746480000000000000000000000000 -144916833559971721205386551619994251589//490475683420746480000000000000000000000000 -1818411057647754325718682441930560789//784761093473194368000000000000000000000
  -334838262833//120000000000000 -190880311136826849498470605830695769239//269761625881410564000000000000000000000000 -225851661836919612119447340646089629297//122618920855186620000000000000000000000000 -144916833559971721205386551619994251589//490475683420746480000000000000000000000000 149052482327134628342464328471638742087//49047568342074648000000000000000000000000 40102142343917759258831356096879748717//490475683420746480000000000000000000000000
  -351179883749//120000000000000 -8523402545498090923713382305651042996541//5395232517628211280000000000000000000000000 -17486213981542143005851436410891461767//490475683420746480000000000000000000000000 -1818411057647754325718682441930560789//784761093473194368000000000000000000000 40102142343917759258831356096879748717//490475683420746480000000000000000000000000 1591462444846041584443743196946888434967//490475683420746480000000000000000000000000
A_4 6
  399838219864079//1560000000000000 429640973151727//17160000000000000 -2602493679813//80000000000000 39862741//5000000000 -1706845611103//240000000000000 -400456855421//120000000000000
  429640973151727//17160000000000000 184377287329328034465077808882905931584587//37736731190771776020000000000000000000000000 -1766524636414675269342130283497420764547//527786450220584280000000000000000000000000 -93397800868004657959614537837588332017//105557290044116856000000000000000000000000 -373974494642184878324488363995238076503//527786450220584280000000000000000000000000 -995821950017620784164020337942622953//1147361848305618000000000000000000000000
  -2602493679813//80000000000000 -1766524636414675269342130283497420764547//527786450220584280000000000000000000000000 84719644394109709210404846388065976111//9596117276737896000000000000000000000000 -13878155001428647855621681656788385707//19192234553475792000000000000000000000000 -45130951661824494637118873041031136789//31987057589126320000000000000000000000000 1516173133348423091354054838341759417//4172224902929520000000000000000000000000
  39862741//5000000000 -93397800868004657959614537837588332017//105557290044116856000000000000000000000000 -13878155001428647855621681656788385707//19192234553475792000000000000000000000000 158918693536006488058416205371488873493//31987057589126320000000000000000000000000 -35388248897681108758024909839128873131//95961172767378960000000000000000000000000 -2427589302344116381872014517457635707//1043056225732380000000000000000000000000
  -1706845611103//240000000000000 -373974494642184878324488363995238076503//527786450220584280000000000000000000000000 -45130951661824494637118873041031136789//31987057589126320000000000000000000000000 -35388248897681108758024909839128873131//95961172767378960000000000000000000000000 158216771549213653816796571306337609489//47980586383689480000000000000000000000000 586512106820366575854180113817856661//4172224902929520000000000000000000000000
  -400456855421//120000000000000 -995821950017620784164020337942622953//1147361848305618000000000000000000000000 1516173133348423091354054838341759417//4172224902929520000000000000000000000000 -2427589302344116381872014517457635707//1043056225732380000000000000000000000000 586512106820366575854180113817856661//4172224902929520000000000000000000000000 4487385120297300830201726105057471077//1390741634309840000000000000000000000000
A_5 6
  7937613887437301//32760000000000000 -5720805253463//240000000000000 -1377861558067//60000000000000 1119197141911//240000000000000 -197398128787//16000000000000 -357556512823//240000000000000
  -5720805253463//240000000000000 10226905665929529085209775285436534736221//1905027332984952240000000000000000000000000 1980903416089147219928431927282461193303//952513666492476120000000000000000000000000 -4732172180756216681085050551662390621//2145301050658730000000000000000000000000 2215138318948788200797434044735297640383//1905027332984952240000000000000000000000000 -987884995738563194895709876541753081563//1905027332984952240000000000000000000000000
  -1377861558067//60000000000000 1980903416089147219928431927282461193303//952513666492476120000000000000000000000000 522907148064993836021549762596468776569//76201093319398089600000000000000000000000 -9759613611481333088095746641189955967//17162408405269840000000000000000000000000 -1415823947343997433062986663424385789407//1905027332984952240000000000000000000000000 -74867766889225078119019014441831611407//1905027332984952240000000000000000000000000
  1119197141911//240000000000000 -4732172180756216681085050551662390621//2145301050658730000000000000000000000000 -9759613611481333088095746641189955967//17162408405269840000000000000000000000000 127650773062563968284046325492832353421//25743612607904760000000000000000000000000 -8078002542813166223085646154733893479//17162408405269840000000000000000000000000 -28094405695750014386057664750412927109//12871806303952380000000000000000000000000
  -197398128787//16000000000000 2215138318948788200797434044735297640383//1905027332984952240000000000000000000000000 -1415823947343997433062986663424385789407//1905027332984952240000000000000000000000000 -8078002542813166223085646154733893479//17162408405269840000000000000000000000000 237828192719623555198767999354358767841//63500911099498408000000000000000000000000 61621642219064413606242515002845057593//952513666492476120000000000000000000000000
  -357556512823//240000000000000 -987884995738563194895709876541753081563//1905027332984952240000000000000000000000000 -74867766889225078119019014441831611407//1905027332984952240000000000000000000000000 -28094405695750014386057664750412927109//12871806303952380000000000000000000000000 61621642219064413606242515002845057593//952513666492476120000000000000000000000000 2048835792968187002555998663935244504523//635009110994984080000000000000000000000000
A_6 6
  790827159592237//5460000000000000 -75298759573//1200000000000 -955802720269//40000000000000 14234765329//48000000000000 -56441003789//4800000000000 6991571509//240000000000000
  -75298759573//1200000000000 222770094833186548677955588313544336317//7591940732085475200000000000000000000000 29708225665115642451631396657837743439//3163308638368948000000000000000000000000 -58520569092233591598902225292563423917//37959703660427376000000000000000000000000 63092637090931476036457442384861346037//12653234553475792000000000000000000000000 -11917294800258621630815219307494364553//37959703660427376000000000000000000000000
  -955802720269//40000000000000 29708225665115642451631396657837743439//3163308638368948000000000000000000000000 10539728840103146850844983116134525549//1186240739388355500000000000000000000000 -36091326299748070356774034335785706623//47449629575534220000000000000000000000000 -43896181351435786138103837036149771//3954135797961185000000000000000000000000 -4435102229924006549735075126970923849//47449629575534220000000000000000000000000
  14234765329//48000000000000 -58520569092233591598902225292563423917//37959703660427376000000000000000000000000 -36091326299748070356774034335785706623//47449629575534220000000000000000000000000 162081740979634514646882537693520875617//31633086383689480000000000000000000000000 -30505583763349121189817850571942937749//63266172767378960000000000000000000000000 -27249843726806089365085379310729286553//12653234553475792000000000000000000000000
  -56441003789//4800000000000 63092637090931476036457442384861346037//12653234553475792000000000000000000000000 -43896181351435786138103837036149771//3954135797961185000000000000000000000000 -30505583763349121189817850571942937749//63266172767378960000000000000000000000000 269694396210977300154694649378321414889//63266172767378960000000000000000000000000 -66461430728832041932256373253343431//1977067898980592500000000000000000000000
  6991571509//240000000000000 -11917294800258621630815219307494364553//37959703660427376000000000000000000000000 -4435102229924006549735075126970923849//47449629575534220000000000000000000000000 -27249843726806089365085379310729286553//12653234553475792000000000000000000000000 -66461430728832041932256373253343431//1977067898980592500000000000000000000000 117745287125749264035427845656149599779//37959703660427376000000000000000000000000
A_7 6
  38884235228087//936000000000000 -3325680321079//80000000000000 863770477769//120000000000000 -377107919549//48000000000000 -1823242453529//240000000000000 131061854339//40000000000000
  -3325680321079//80000000000000 111611948349271153301461239691220596127//2333054113685220000000000000000000000000 -8956868099672950729133125205492607283//933221645474088000000000000000000000000 7514570943936669671091216379437939037//1555369409123480000000000000000000000000 39093006904956710529867061553067398831//4666108227370440000000000000000000000000 -7044067060911494720587330668596279437//1555369409123480000000000000000000000000
  863770477769//120000000000000 -8956868099672950729133125205492607283//933221645474088000000000000000000000000 26636324696874947334964492501624623971//4666108227370440000000000000000000000000 -5881564303945574052069564727273960723//9332216454740880000000000000000000000000 -9050965401219723794267215509845276701//2333054113685220000000000000000000000000 2816452772170851249211069662723898493//3110738818246960000000000000000000000000
  -377107919549//48000000000000 7514570943936669671091216379437939037//1555369409123480000000000000000000000000 -5881564303945574052069564727273960723//9332216454740880000000000000000000000000 1272249315450530332213290199692414287//186644329094817600000000000000000000000 2412743374684525888392995688288810121//2333054113685220000000000000000000000000 -1440794499107494507739364198556954469//583263528421305000000000000000000000000
  -1823242453529//240000000000000 39093006904956710529867061553067398831//4666108227370440000000000000000000000000 -9050965401219723794267215509845276701//2333054113685220000000000000000000000000 2412743374684525888392995688288810121//2333054113685220000000000000000000000000 13972331588433675066817774254393670031//3110738818246960000000000000000000000000 -3260010962923997308858954093736309063//4666108227370440000000000000000000000000
  131061854339//40000000000000 -7044067060911494720587330668596279437//1555369409123480000000000000000000000000 2816452772170851249211069662723898493//3110738818246960000000000000000000000000 -1440794499107494507739364198556954469//583263528421305000000000000000000000000 -3260010962923997308858954093736309063//4666108227370440000000000000000000000000 16297331931664663818350087113763385287//4666108227370440000000000000000000000000
A_8 6
  0 0 0 0 0 0
  0 137626982774263784182107//5000000000000000000000000 -154003084569766664968319//10000000000000000000000000 3772605126858141742183//400000000000000000000000 42840847411416023798927//20000000000000000000000000 -29610880501410288902639//10000000000000000000000000
  0 -154003084569766664968319//10000000000000000000000000 365562223116750854748769//30000000000000000000000000 -65443362042085993586273//10000000000000000000000000 -44836813241413129229131//12000000000000000000000000 37868110679846569120859//24000000000000000000000000
  0 3772605126858141742183//400000000000000000000000 -65443362042085993586273//10000000000000000000000000 802888033939417773177451//80000000000000000000000000 5881770051775843959091//8000000000000000000000000 -31433999479271041048281//8000000000000000000000000
  0 42840847411416023798927//20000000000000000000000000 -44836813241413129229131//12000000000000000000000000 5881770051775843959091//8000000000000000000000000 144673752198287888938707//40000000000000000000000000 -72374804874804655106023//240000000000000000000000000
  0 -29610880501410288902639//10000000000000000000000000 37868110679846569120859//24000000000000000000000000 -31433999479271041048281//8000000000000000000000000 -72374804874804655106023//240000000000000000000000000 468475903028840819440613//120000000000000000000000000
A_9 6
  54405177401//240000000000000 21430891099//24000000000000 -17134619647//240000000000000 4029775669//60000000000000 -1131025769//4000000000000 -1501929827//16000000000000
  21430891099//24000000000000 1352607198959520253304853103027963//272025887005000000000000000000000000 -197490598006874168296607595256889//3264310644060000000000000000000000000 -135946425923319630239191917571957//544051774010000000000000000000000000 -3812022091994018894761385907102953//3264310644060000000000000000000000000 -84988814538678374726531827370761//130572425762400000000000000000000000
  -17134619647//240000000000000 -197490598006874168296607595256889//3264310644060000000000000000000000000 39806058651127745127655864810671173//13057242576240000000000000000000000000 -47825049260095469457303937931711//217620709604000000000000000000000000 -148711051432113298524978367442383//104457940609920000000000000000000000 -3100395032305023595849319746202779//13057242576240000000000000000000000000
  4029775669//60000000000000 -135946425923319630239191917571957//544051774010000000000000000000000000 -47825049260095469457303937931711//217620709604000000000000000000000000 27761278798446055767804884286691459//6528621288120000000000000000000000000 -3472684832366256056449120420001821//6528621288120000000000000000000000000 -9876784430880269802277591267703159//6528621288120000000000000000000000000
  -1131025769//4000000000000 -3812022091994018894761385907102953//3264310644060000000000000000000000000 -148711051432113298524978367442383//104457940609920000000000000000000000 -3472684832366256056449120420001821//6528621288120000000000000000000000000 39443912909861979157295660695193773//13057242576240000000000000000000000000 332940390250053141263710650995279//13057242576240000000000000000000000000
  -1501929827//16000000000000 -84988814538678374726531827370761//130572425762400000000000000000000000 -3100395032305023595849319746202779//13057242576240000000000000000000000000 -9876784430880269802277591267703159//6528621288120000000000000000000000000 332940390250053141263710650995279//13057242576240000000000000000000000000 1128154513984296345377678895389731//435241419208000000000000000000000000
A_10 6
  512260045307//240000000000000 -11910202859//80000000000000 -144595414469//120000000000000 1358010583//2000000000000 -98670480703//240000000000000 -23367257341//240000000000000
  -11910202859//80000000000000 293537993264046447726089616760281//160081264158437500000000000000000000 264293485633054697728800190732279//1280650113267500000000000000000000000 -3315921415130278415084550740013561//2561300226535000000000000000000000000 404920889133033652323945690616031//2561300226535000000000000000000000000 -311906284528002456511122546837371//512260045307000000000000000000000000
  -144595414469//120000000000000 264293485633054697728800190732279//1280650113267500000000000000000000000 26662714903579239028535439331485817//10245200906140000000000000000000000000 -14771104541243653909632959589107021//61471205436840000000000000000000000000 -17441196232618099628974302024595037//12294241087368000000000000000000000000 191863623018529307974513528435909//61471205436840000000000000000000000000
  1358010583//2000000000000 -3315921415130278415084550740013561//2561300226535000000000000000000000000 -14771104541243653909632959589107021//61471205436840000000000000000000000000 139216053606435422506858515597639761//40980803624560000000000000000000000000 -17943558356378281066445293077454481//122942410873680000000000000000000000000 -46984819357540226693293139438342021//40980803624560000000000000000000000000
  -98670480703//240000000000000 404920889133033652323945690616031//2561300226535000000000000000000000000 -17441196232618099628974302024595037//12294241087368000000000000000000000000 -17943558356378281066445293077454481//122942410873680000000000000000000000000 20612169209408240335021497472106951//8196160724912000000000000000000000000 -1530954137663920256407217643553213//122942410873680000000000000000000000000
  -23367257341//240000000000000 -311906284528002456511122546837371//512260045307000000000000000000000000 191863623018529307974513528435909//61471205436840000000000000000000000000 -46984819357540226693293139438342021//40980803624560000000000000000000000000 -1530954137663920256407217643553213//122942410873680000000000000000000000000 43137006299757588005766728474124361//20490401812280000000000000000000000000


==> 8D_fixed_original.txt <==
dimension 8
gegenbauer_degree 10
kernel_degree 5
x0 7//10
c 3//17
M 240
alpha 6
  1
  2//3
  -2//9
  0
  0
  0
A_0 6
  1//240 1//360 -1//1080 0 0 0
  1//360 6580002965758718713031641//2160000000000000000000000000 -1401775960286776646934083//3240000000000000000000000000 -190737836608448138877679//80000000000000000000000000 181009289117177426123//24000000000000000000000000 954583773178660773897//640000000000000000000000
  -1//1080 -1401775960286776646934083//3240000000000000000000000000 1005587749991162184870877//777600000000000000000000000 484137426595167645839//4000000000000000000000000 -142940964035396643613//96000000000000000000000 -51748941414973227263737//80000000000000000000000000
  0 -190737836608448138877679//80000000000000000000000000 484137426595167645839//4000000000000000000000000 1347721222893183719021743//120000000000000000000000000 -12595752319374215975933//80000000000000000000000000 -150829299570980921846653//16000000000000000000000000
  0 181009289117177426123//24000000000000000000000000 -142940964035396643613//96000000000000000000000 -12595752319374215975933//80000000000000000000000000 17753127683606645522237//8000000000000000000000000 199011395875680903145931//240000000000000000000000000
  0 954583773178660773897//640000000000000000000000 -51748941414973227263737//80000000000000000000000000 -150829299570980921846653//16000000000000000000000000 199011395875680903145931//240000000000000000000000000 8698458116224549426777//1000000000000000000000000
A_1 6
  48966862509629//1638000000000000 893424129479951//51480000000000000 1482665881//1000000000000 -27890121473//48000000000000 144859615861//240000000000000 124319327977//240000000000000
  893424129479951//51480000000000000 165988165992928768505124638572276314705139//13864477450976355060000000000000000000000000 6127789691949719656554253844043669717//10772709752118380000000000000000000000000 -314601939504445720154880047268785602537//64636258512710280000000000000000000000000 9966982688946906481146777154369467151//16159064628177570000000000000000000000000 108012708210402892076567477800976304827//32318129256355140000000000000000000000000
  1482665881//1000000000000 6127789691949719656554253844043669717//10772709752118380000000000000000000000000 31194830602170201095293682243788061501//2938011750577740000000000000000000000000 25876293587214316122163889908941527573//5876023501155480000000000000000000000000 -4914495018359269811703144184369626273//489668625096290000000000000000000000000 -4127632777665142477183453324006536081//979337250192580000000000000000000000000
  -27890121473//48000000000000 -314601939504445720154880047268785602537//64636258512710280000000000000000000000000 25876293587214316122163889908941527573//5876023501155480000000000000000000000000 60825164996115673783976548841173466549//1958674500385160000000000000000000000000 -11791732516242729475057180705969312219//2938011750577740000000000000000000000000 -60890911874149662197442444553573432871//2350409400462192000000000000000000000000
  144859615861//240000000000000 9966982688946906481146777154369467151//16159064628177570000000000000000000000000 -4914495018359269811703144184369626273//489668625096290000000000000000000000000 -11791732516242729475057180705969312219//2938011750577740000000000000000000000000 42040043393412778225272456703229927343//3917349000770320000000000000000000000000 51238831761185406672540148189972183177//11752047002310960000000000000000000000000
  124319327977//240000000000000 108012708210402892076567477800976304827//32318129256355140000000000000000000000000 -4127632777665142477183453324006536081//979337250192580000000000000000000000000 -60890911874149662197442444553573432871//2350409400462192000000000000000000000000 51238831761185406672540148189972183177//11752047002310960000000000000000000000000 277353913767577982054890211102625136183//11752047002310960000000000000000000000000
A_2 6
  240900789491707//2520000000000000 2262010966903183//51480000000000000 -713518845339//80000000000000 -93173932331//80000000000000 626682459//625000000000 -30105860423//40000000000000
  2262010966903183//51480000000000000 25157905352086695058732712429207048832354281//886712443976864959740000000000000000000000000 -101530707022715968108525020678205188913//33070860381421536960000000000000000000000 -22348551954913387383986094002750600299357//1033464386919423030000000000000000000000000 -44300753880281209810328469528084622871//105996347376351080000000000000000000000000 11114304950816411858351462102320494630229//826771509535538424000000000000000000000000
  -713518845339//80000000000000 -101530707022715968108525020678205188913//33070860381421536960000000000000000000000 622694281880914976936380305280601031991//28908094739004840000000000000000000000000 205757707698785574506131895022024241//462529515824077440000000000000000000000 -1181085711782114461353420463429891734167//57816189478009680000000000000000000000000 -37620970060779274752234646297098580703//28908094739004840000000000000000000000000
  -93173932331//80000000000000 -22348551954913387383986094002750600299357//1033464386919423030000000000000000000000000 205757707698785574506131895022024241//462529515824077440000000000000000000000 215997472567809281674513232009178811099//2312647579120387200000000000000000000000 -167132809040565979822938787093916083//1927206315933656000000000000000000000000 -4243922123291527221153021298555395647477//57816189478009680000000000000000000000000
  626682459//625000000000 -44300753880281209810328469528084622871//105996347376351080000000000000000000000000 -1181085711782114461353420463429891734167//57816189478009680000000000000000000000000 -167132809040565979822938787093916083//1927206315933656000000000000000000000000 654828883457594772750739960336157165797//28908094739004840000000000000000000000000 43217113793249942706412658691454203049//28908094739004840000000000000000000000000
  -30105860423//40000000000000 11114304950816411858351462102320494630229//826771509535538424000000000000000000000000 -37620970060779274752234646297098580703//28908094739004840000000000000000000000000 -4243922123291527221153021298555395647477//57816189478009680000000000000000000000000 43217113793249942706412658691454203049//28908094739004840000000000000000000000000 302065541355329659203451326287211732689//4818015789834140000000000000000000000000
A_3 6
  159443093080163//819000000000000 334425446505901//5148000000000000 -177855306219//16000000000000 -498806565109//120000000000000 770123419217//240000000000000 -39574817231//120000000000000
  334425446505901//5148000000000000 5616228902379548816981224087994721679895453//180578869498869407280000000000000000000000000 -180808868760969948213382867902696001447//52616220716453790000000000000000000000000 -4476073276992803235658365941995636778443//140309921910543440000000000000000000000000 137111075357584834883010117463948963063//210464882865815160000000000000000000000000 8663420551850783542474978057748219148223//420929765731630320000000000000000000000000
  -177855306219//16000000000000 -180808868760969948213382867902696001447//52616220716453790000000000000000000000000 1600024260651912087797716081669789486963//38266342339239120000000000000000000000000 5128012362688290816102254167110508601//3188861861603260000000000000000000000000 -1507374337874306068113688921042426022393//38266342339239120000000000000000000000000 10253362407363895830817585852652474611//38266342339239120000000000000000000000000
  -498806565109//120000000000000 -4476073276992803235658365941995636778443//140309921910543440000000000000000000000000 5128012362688290816102254167110508601//3188861861603260000000000000000000000000 2549019370120401945904176761569952676167//19133171169619560000000000000000000000000 -250018615271509294167527506704001499//153065369356956480000000000000000000000 -248262175543054315447908962652315448063//2391646396202445000000000000000000000000
  770123419217//240000000000000 137111075357584834883010117463948963063//210464882865815160000000000000000000000000 -1507374337874306068113688921042426022393//38266342339239120000000000000000000000000 -250018615271509294167527506704001499//153065369356956480000000000000000000000 103221292843997278965871912976986893913//2551089489282608000000000000000000000000 948391833038359463629293957886207391//12755447446413040000000000000000000000000
  -39574817231//120000000000000 8663420551850783542474978057748219148223//420929765731630320000000000000000000000000 10253362407363895830817585852652474611//38266342339239120000000000000000000000000 -248262175543054315447908962652315448063//2391646396202445000000000000000000000000 948391833038359463629293957886207391//12755447446413040000000000000000000000000 832252730655866526483611469899310062327//9566585584809780000000000000000000000000
A_4 6
  611077368475121//2340000000000000 619050410260927//17160000000000000 -1336027334059//24000000000000 -1417385227337//240000000000000 352735758859//80000000000000 -199905166623//80000000000000
  619050410260927//17160000000000000 4619599465615152347194679169398541571910237//230693928146727679920000000000000000000000000 -83733473205981182959691860473260265853//9166160527126815000000000000000000000000 -239178902199114956512434122785896197293//5041388289919748250000000000000000000000 286770002210574980703444380377354410641//146658568434029040000000000000000000000000 12505153395428570036071099511799674221147//403311063193579860000000000000000000000000
  -1336027334059//24000000000000 -83733473205981182959691860473260265853//9166160527126815000000000000000000000000 131016188461077263227573722814967065933//2291540131781703750000000000000000000000 -14150575683726949297625132775984861253//6110773684751210000000000000000000000000 -6931155782874453106889009141097268257//152769342118780250000000000000000000000 69120341224395155034639888105106340393//9166160527126815000000000000000000000000
  -1417385227337//240000000000000 -239178902199114956512434122785896197293//5041388289919748250000000000000000000000 -14150575683726949297625132775984861253//6110773684751210000000000000000000000000 4458814328451539791108570247231973054363//24443094739004840000000000000000000000000 118578990506503903384434346746297412289//29331713686805808000000000000000000000000 -169767606720794855313354213852692541629//1222154736950242000000000000000000000000
  352735758859//80000000000000 286770002210574980703444380377354410641//146658568434029040000000000000000000000000 -6931155782874453106889009141097268257//152769342118780250000000000000000000000 118578990506503903384434346746297412289//29331713686805808000000000000000000000000 1160524945221464135095718933885528547797//24443094739004840000000000000000000000000 -626334848881514968892484852166119616241//73329284217014520000000000000000000000000
  -199905166623//80000000000000 12505153395428570036071099511799674221147//403311063193579860000000000000000000000000 69120341224395155034639888105106340393//9166160527126815000000000000000000000000 -169767606720794855313354213852692541629//1222154736950242000000000000000000000000 -626334848881514968892484852166119616241//73329284217014520000000000000000000000000 16678621204057113655571220260043834738241//146658568434029040000000000000000000000000
A_5 6
  596485487605919//2457000000000000 -409485492329//15000000000000 -1121697099281//24000000000000 39069866981//120000000000000 518014938269//120000000000000 -4264027167//2500000000000
  -409485492329//15000000000000 2550206613797747054169346171416269639//139801286157637265625000000000000000000 5736784834795958069383493714603709421//2236820578522196250000000000000000000000 -193247470552985683163024341367572893109//4473641157044392500000000000000000000000 9511513894037816637084974918411567467//4473641157044392500000000000000000000000 126593389528177454965408895938612864799//4473641157044392500000000000000000000000
  -1121697099281//24000000000000 5736784834795958069383493714603709421//2236820578522196250000000000000000000000 1148001565647639130284433410606584861699//17894564628177570000000000000000000000000 -77188433278371063614173082314303134793//5964854876059190000000000000000000000000 -1277817781441521662700692554856402440649//23859419504236760000000000000000000000000 585887222935932457188219963872919293311//35789129256355140000000000000000000000000
  39069866981//120000000000000 -193247470552985683163024341367572893109//4473641157044392500000000000000000000000 -77188433278371063614173082314303134793//5964854876059190000000000000000000000000 1624320475284015115164307676135418713707//9543767801694704000000000000000000000000 15190500593115326827148579443943553407//1192970975211838000000000000000000000000 -3753349145926001538764576790878893701277//28631303405084112000000000000000000000000
  518014938269//120000000000000 9511513894037816637084974918411567467//4473641157044392500000000000000000000000 -1277817781441521662700692554856402440649//23859419504236760000000000000000000000000 15190500593115326827148579443943553407//1192970975211838000000000000000000000000 3890865260647163051260259527487347684213//71578258512710280000000000000000000000000 -405055846711003630717037942258593961507//23859419504236760000000000000000000000000
  -4264027167//2500000000000 126593389528177454965408895938612864799//4473641157044392500000000000000000000000 585887222935932457188219963872919293311//35789129256355140000000000000000000000000 -3753349145926001538764576790878893701277//28631303405084112000000000000000000000000 -405055846711003630717037942258593961507//23859419504236760000000000000000000000000 15628564928563435831777975771312957170379//143156517025420560000000000000000000000000
A_6 6
  1102794605425363//8190000000000000 -1969651119391//24000000000000 -712055467289//12000000000000 121817338309//48000000000000 645638875271//120000000000000 286870963349//240000000000000
  -1969651119391//24000000000000 11168320472050363325852580740069504051//185733828282166400000000000000000000000 15626610415044551986837502725194897633//464334570705416000000000000000000000000 -15191698575279039693478859112045527219//464334570705416000000000000000000000000 -310838869770890594363549554673268457//464334570705416000000000000000000000000 4719910917099788788344964813847896621//232167285352708000000000000000000000000
  -712055467289//12000000000000 15626610415044551986837502725194897633//464334570705416000000000000000000000000 17983286318317590683843269923944623117567//264670705302087120000000000000000000000000 -2607910990538606137873674840371639165813//132335352651043560000000000000000000000000 -5478175023883453709232088359129456229369//132335352651043560000000000000000000000000 376000426017982745498656445136181608949//22055892108507260000000000000000000000000
  121817338309//48000000000000 -15191698575279039693478859112045527219//464334570705416000000000000000000000000 -2607910990538606137873674840371639165813//132335352651043560000000000000000000000000 4928783194549348063338765131470610859101//33083838162760890000000000000000000000000 912244016852393227029601483086581783093//66167676325521780000000000000000000000000 -2584405565439774225893568987940845436993//22055892108507260000000000000000000000000
  645638875271//120000000000000 -310838869770890594363549554673268457//464334570705416000000000000000000000000 -5478175023883453709232088359129456229369//132335352651043560000000000000000000000000 912244016852393227029601483086581783093//66167676325521780000000000000000000000000 1893980010359366818486428126328361590733//44111784217014520000000000000000000000000 -179315080397087587964581489396342373141//10586828212083484800000000000000000000000
  286870963349//240000000000000 4719910917099788788344964813847896621//232167285352708000000000000000000000000 376000426017982745498656445136181608949//22055892108507260000000000000000000000000 -2584405565439774225893568987940845436993//22055892108507260000000000000000000000000 -179315080397087587964581489396342373141//10586828212083484800000000000000000000000 8866721430108254165142806062403972931677//88223568434029040000000000000000000000000
A_7 6
  14733137490371//491400000000000 -90382545083//1500000000000 -163839049813//240000000000000 2362092385177//120000000000000 -60512429137//30000000000000 -91264970623//16000000000000
  -90382545083//1500000000000 452147284455002632706820333064226415659//3535952997689040000000000000000000000000 65406861528543067075512617430834653//176797649884452000000000000000000000000 -4411788537886001718807033703920595757//73665687451855000000000000000000000000 19060833860485974668447973188573042707//3535952997689040000000000000000000000000 88658833391941524702524963491205962961//3535952997689040000000000000000000000000
  -163839049813//240000000000000 65406861528543067075512617430834653//176797649884452000000000000000000000000 136742607391707165508271246096421143651//3535952997689040000000000000000000000000 -2837886341630615277108935789586699187//117865099922968000000000000000000000000 -135774371717869182952938148101524154367//3535952997689040000000000000000000000000 70697077554747455798399645441241773131//3535952997689040000000000000000000000000
  2362092385177//120000000000000 -4411788537886001718807033703920595757//73665687451855000000000000000000000000 -2837886341630615277108935789586699187//117865099922968000000000000000000000000 115597252857978693518063311195656446611//883988249422260000000000000000000000000 12193441567460667401187622690044811967//589325499614840000000000000000000000000 -176801887950365585153966344464551195017//1767976498844520000000000000000000000000
  -60512429137//30000000000000 19060833860485974668447973188573042707//3535952997689040000000000000000000000000 -135774371717869182952938148101524154367//3535952997689040000000000000000000000000 12193441567460667401187622690044811967//589325499614840000000000000000000000000 36822316828070294524300549099000391027//883988249422260000000000000000000000000 -71153356857344311088946205355711451037//3535952997689040000000000000000000000000
  -91264970623//16000000000000 88658833391941524702524963491205962961//3535952997689040000000000000000000000000 70697077554747455798399645441241773131//3535952997689040000000000000000000000000 -176801887950365585153966344464551195017//1767976498844520000000000000000000000000 -71153356857344311088946205355711451037//3535952997689040000000000000000000000000 102155540257606493905774867011871164163//1178650999229680000000000000000000000000
A_8 6
  0 0 0 0 0 0
  0 520283236626732734170129//9600000000000000000000000 -463188724049593306479679//48000000000000000000000000 3375229050010465766459//48000000000000000000000000 -175810028686380812304779//48000000000000000000000000 -190739329863918014652959//24000000000000000000000000
  0 -463188724049593306479679//48000000000000000000000000 367941617789848827623189//24000000000000000000000000 -105477909766882838800207//10000000000000000000000000 -15360103663194516153383//1000000000000000000000000 661900171944901065160033//60000000000000000000000000
  0 3375229050010465766459//48000000000000000000000000 -105477909766882838800207//10000000000000000000000000 10965599977610075342476017//80000000000000000000000000 191569317806136338255129//80000000000000000000000000 -26382349827158302917481249//240000000000000000000000000
  0 -175810028686380812304779//48000000000000000000000000 -15360103663194516153383//1000000000000000000000000 191569317806136338255129//80000000000000000000000000 5203106636499774774184651//240000000000000000000000000 -1101087625496789262226201//240000000000000000000000000
  0 -190739329863918014652959//24000000000000000000000000 661900171944901065160033//60000000000000000000000000 -26382349827158302917481249//240000000000000000000000000 -1101087625496789262226201//240000000000000000000000000 4602174002193442883964503//48000000000000000000000000
A_9 6
  16042129273//6000000000000 628448863363//120000000000000 -831276070459//120000000000000 -436025686307//60000000000000 179392726973//60000000000000 351412105621//80000000000000
  628448863363//120000000000000 1743017243436113660435808851617//96252775638000000000000000000000 -83340933429360413928800606723//7381347825000000000000000000000 -378134434925901161696964930410023//9625277563800000000000000000000000 73929227334787584044030557305803//19250555127600000000000000000000000 41040448771035334370988319921623//1604212927300000000000000000000000
  -831276070459//120000000000000 -83340933429360413928800606723//7381347825000000000000000000000 956690448625794093862999645702867//23620313040000000000000000000000000 391539643374693605547054324263359//23620313040000000000000000000000000 -200346662320240458566081761865923//5905078260000000000000000000000000 -32842392093920366559478022772869//3936718840000000000000000000000000
  -436025686307//60000000000000 -378134434925901161696964930410023//9625277563800000000000000000000000 391539643374693605547054324263359//23620313040000000000000000000000000 7001388186753211340760897105513131//51334813673600000000000000000000000 -17743058985857509545669237261995387//1925055512760000000000000000000000000 -32957481976297100083541420694719777//320842585460000000000000000000000000
  179392726973//60000000000000 73929227334787584044030557305803//19250555127600000000000000000000000 -200346662320240458566081761865923//5905078260000000000000000000000000 -17743058985857509545669237261995387//1925055512760000000000000000000000000 24330711483270994693953856295157519//641685170920000000000000000000000000 1687809777370939684524440490723763//770022205104000000000000000000000000
  351412105621//80000000000000 41040448771035334370988319921623//1604212927300000000000000000000000 -32842392093920366559478022772869//3936718840000000000000000000000000 -32957481976297100083541420694719777//320842585460000000000000000000000000 1687809777370939684524440490723763//770022205104000000000000000000000000 326393993289880247987133670215012191//3850111025520000000000000000000000000
A_10 6
  177690056477//40000000000000 -86854420961//120000000000000 -2820826292399//240000000000000 316335586511//80000000000000 346177572139//48000000000000 -225105119531//80000000000000
  -86854420961//120000000000000 1290160804401959609847153007000835999//127936840663440000000000000000000000000 38263791888942727946380330735826957//25587368132688000000000000000000000000 -229993461192703157239146884125391139//7107602259080000000000000000000000000 -19802700125031584694846123905985731//25587368132688000000000000000000000000 473698692349641613316366028133336679//21322806777240000000000000000000000000
  -2820826292399//240000000000000 38263791888942727946380330735826957//25587368132688000000000000000000000000 6430085400708504873051243983287810139//127936840663440000000000000000000000000 -25918620692071349791708447352723851//2665350847155000000000000000000000000 -5240321327667300868137986644676808431//127936840663440000000000000000000000000 3587869793895772195289972829364339//444225141192500000000000000000000000
  316335586511//80000000000000 -229993461192703157239146884125391139//7107602259080000000000000000000000000 -25918620692071349791708447352723851//2665350847155000000000000000000000000 2827067137653132111115728002610125891//21322806777240000000000000000000000000 68061811559914282057129626699091177//10661403388620000000000000000000000000 -550320634528203706372650593531893433//5330701694310000000000000000000000000
  346177572139//48000000000000 -19802700125031584694846123905985731//25587368132688000000000000000000000000 -5240321327667300868137986644676808431//127936840663440000000000000000000000000 68061811559914282057129626699091177//10661403388620000000000000000000000000 243294015687679473267529472578300567//6396842033172000000000000000000000000 -256852219865646982676115892354565147//42645613554480000000000000000000000000
  -225105119531//80000000000000 473698692349641613316366028133336679//21322806777240000000000000000000000000 3587869793895772195289972829364339//444225141192500000000000000000000000 -550320634528203706372650593531893433//5330701694310000000000000000000000000 -256852219865646982676115892354565147//42645613554480000000000000000000000000 91415353006424275410229719344261713//1066140338862000000000000000000000000


==> 9D.txt <==
dimension 9
gegenbauer_degree 12
kernel_degree 5
x0 3//4
c 1//7
lambda 380243222787792386215949213//1000000000000000000000000
beta 6
  500000000250934556752243//500000000000000000000000
  1071427833647529041950379//1000000000000000000000000
  446645798890843537573//200000000000000000000000
  -15549979885343189114569//1000000000000000000000000
  1318437347651371797521//40000000000000000000000
  -21619369603942646581619//250000000000000000000000
A_0 6
  1314947829539442337329//500000000000000000000000 22541947258499262299//8000000000000000000000 91768113083769013//15625000000000000000000 -40894824583650966209//1000000000000000000000000 86683816388769909377//1000000000000000000000000 -227426744974662682579//1000000000000000000000000
  22541947258499262299//8000000000000000000000 1516928489552718172159//500000000000000000000000 -6878574536148837867//1000000000000000000000000 -13324743337355923387//200000000000000000000000 7182662052855058391//50000000000000000000000 -196296902423878900491//1000000000000000000000000
  91768113083769013//15625000000000000000000 -6878574536148837867//1000000000000000000000000 241728586663726742431//1000000000000000000000000 19064458353773017389//125000000000000000000000 -478116197477068255837//1000000000000000000000000 -384400786186279344987//1000000000000000000000000
  -40894824583650966209//1000000000000000000000000 -13324743337355923387//200000000000000000000000 19064458353773017389//125000000000000000000000 573134043817276785727//1000000000000000000000000 -150627228356869176901//1000000000000000000000000 -569164774295969987481//1000000000000000000000000
  86683816388769909377//1000000000000000000000000 7182662052855058391//50000000000000000000000 -478116197477068255837//1000000000000000000000000 -150627228356869176901//1000000000000000000000000 1111251176513801993103//1000000000000000000000000 739897004003424602131//1000000000000000000000000
  -227426744974662682579//1000000000000000000000000 -196296902423878900491//1000000000000000000000000 -384400786186279344987//1000000000000000000000000 -569164774295969987481//1000000000000000000000000 739897004003424602131//1000000000000000000000000 473728830397395988899//500000000000000000000000
A_1 6
  19594921211158196131999//1000000000000000000000000 190084183613716315083//10000000000000000000000 2393920291407478410767//1000000000000000000000000 8859750865882019441//3125000000000000000000 553439268180698837739//250000000000000000000000 -30078019485722878507//62500000000000000000000
  190084183613716315083//10000000000000000000000 18858971367907779003809//1000000000000000000000000 350694908052073708221//125000000000000000000000 486619086571015072063//250000000000000000000000 1812063240508324905783//1000000000000000000000000 18201681611570180549//500000000000000000000000
  2393920291407478410767//1000000000000000000000000 350694908052073708221//125000000000000000000000 975761505176867225283//200000000000000000000000 644929398321504467113//200000000000000000000000 -1983265294130416482187//500000000000000000000000 -99154023408184824283//31250000000000000000000
  8859750865882019441//3125000000000000000000 486619086571015072063//250000000000000000000000 644929398321504467113//200000000000000000000000 7894866601114323517109//1000000000000000000000000 -2174592898190715307313//1000000000000000000000000 -1260083436841726189713//200000000000000000000000
  553439268180698837739//250000000000000000000000 1812063240508324905783//1000000000000000000000000 -1983265294130416482187//500000000000000000000000 -2174592898190715307313//1000000000000000000000000 320992957949382491413//62500000000000000000000 1765110988048856081119//500000000000000000000000
  -30078019485722878507//62500000000000000000000 18201681611570180549//500000000000000000000000 -99154023408184824283//31250000000000000000000 -1260083436841726189713//200000000000000000000000 1765110988048856081119//500000000000000000000000 1556910476265267705883//250000000000000000000000
A_2 6
  69431861891555949255219//1000000000000000000000000 6005197480531064507457//100000000000000000000000 27462669113365021211//500000000000000000000000 4583698651880803250403//500000000000000000000000 815970940426408285273//200000000000000000000000 -1132762694009543005807//200000000000000000000000
  6005197480531064507457//100000000000000000000000 27194178092613953129963//500000000000000000000000 -20830715514707390407//1000000000000000000000000 2151993495540155161091//1000000000000000000000000 165900621396513088327//50000000000000000000000 -1681287957824426338311//1000000000000000000000000
  27462669113365021211//500000000000000000000000 -20830715514707390407//1000000000000000000000000 7324465301828531630691//1000000000000000000000000 5812617644290633876149//1000000000000000000000000 -744337239024297683647//100000000000000000000000 -588243322455311313941//100000000000000000000000
  4583698651880803250403//500000000000000000000000 2151993495540155161091//1000000000000000000000000 5812617644290633876149//1000000000000000000000000 3154367653845971579757//125000000000000000000000 -3773425850284890055513//1000000000000000000000000 -1789154520128781692911//100000000000000000000000
  815970940426408285273//200000000000000000000000 165900621396513088327//50000000000000000000000 -744337239024297683647//100000000000000000000000 -3773425850284890055513//1000000000000000000000000 482144067745541750749//50000000000000000000000 6162959823024657194297//1000000000000000000000000
  -1132762694009543005807//200000000000000000000000 -1681287957824426338311//1000000000000000000000000 -588243322455311313941//100000000000000000000000 -1789154520128781692911//100000000000000000000000 6162959823024657194297//1000000000000000000000000 7679587515780729689241//500000000000000000000000
A_3 6
  154703721634479551512873//1000000000000000000000000 119798032879177381524513//1000000000000000000000000 -204311334146049646753//125000000000000000000000 22907632457024936373751//1000000000000000000000000 1806270104132993968273//250000000000000000000000 -5224497245124792516387//500000000000000000000000
  119798032879177381524513//1000000000000000000000000 4972390997219875442989//50000000000000000000000 -35239327758276401513//8000000000000000000000 -388045745877678378879//200000000000000000000000 6829143774815271299879//1000000000000000000000000 3294524134701673598727//1000000000000000000000000
  -204311334146049646753//125000000000000000000000 -35239327758276401513//8000000000000000000000 14728501689509836463013//1000000000000000000000000 19005295120718577312221//1000000000000000000000000 -13070415287026649228679//1000000000000000000000000 -1802957672079199773057//125000000000000000000000
  22907632457024936373751//1000000000000000000000000 -388045745877678378879//200000000000000000000000 19005295120718577312221//1000000000000000000000000 769542251014966904697//10000000000000000000000 -5975653430788042441391//500000000000000000000000 -25217734687896598774781//500000000000000000000000
  1806270104132993968273//250000000000000000000000 6829143774815271299879//1000000000000000000000000 -13070415287026649228679//1000000000000000000000000 -5975653430788042441391//500000000000000000000000 850907301193489155161//62500000000000000000000 11448962544032516409383//1000000000000000000000000
  -5224497245124792516387//500000000000000000000000 3294524134701673598727//1000000000000000000000000 -1802957672079199773057//125000000000000000000000 -25217734687896598774781//500000000000000000000000 11448962544032516409383//1000000000000000000000000 18270186499164676145771//500000000000000000000000
A_4 6
  235212790155148127136549//1000000000000000000000000 76197982162219397128763//500000000000000000000000 -34934867178369655070873//1000000000000000000000000 5152475198480427077323//200000000000000000000000 -5286176486499263600777//1000000000000000000000000 -28089601416309613749547//1000000000000000000000000
  76197982162219397128763//500000000000000000000000 51788211325013023433581//500000000000000000000000 -7336701015263846158833//250000000000000000000000 -1451296377773937631//10000000000000000000000 1633196951769524865311//1000000000000000000000000 -3780464518939365357233//500000000000000000000000
  -34934867178369655070873//1000000000000000000000000 -7336701015263846158833//250000000000000000000000 6780012735752675461583//200000000000000000000000 32258162867911490938983//1000000000000000000000000 -24705313801750328984081//1000000000000000000000000 -11132728015671874845293//500000000000000000000000
  5152475198480427077323//200000000000000000000000 -1451296377773937631//10000000000000000000000 32258162867911490938983//1000000000000000000000000 7934074442494182438251//100000000000000000000000 -15029936383927766217831//500000000000000000000000 -5810708473713293397217//100000000000000000000000
  -5286176486499263600777//1000000000000000000000000 1633196951769524865311//1000000000000000000000000 -24705313801750328984081//1000000000000000000000000 -15029936383927766217831//500000000000000000000000 4876626332914925133933//200000000000000000000000 11851684783708478330287//500000000000000000000000
  -28089601416309613749547//1000000000000000000000000 -3780464518939365357233//500000000000000000000000 -11132728015671874845293//500000000000000000000000 -5810708473713293397217//100000000000000000000000 11851684783708478330287//500000000000000000000000 46012927477035207151321//1000000000000000000000000
A_5 6
  15592166113570790105117//62500000000000000000000 12780332056489080245239//100000000000000000000000 -11160861482025076256801//250000000000000000000000 2384119454634047425273//100000000000000000000000 -167692846101880945007//7812500000000000000000 -28476289510628823946393//1000000000000000000000000
  12780332056489080245239//100000000000000000000000 298127203662742263203//3906250000000000000000 -8107531876303161109959//250000000000000000000000 -2818667926990392668001//125000000000000000000000 -3096752199440907937907//1000000000000000000000000 81359507830282331017//10000000000000000000000
  -11160861482025076256801//250000000000000000000000 -8107531876303161109959//250000000000000000000000 36549660472091952468399//1000000000000000000000000 4765446780181283039411//125000000000000000000000 -11208371507016535295871//500000000000000000000000 -13067594777136297692979//500000000000000000000000
  2384119454634047425273//100000000000000000000000 -2818667926990392668001//125000000000000000000000 4765446780181283039411//125000000000000000000000 26661657375975131514723//200000000000000000000000 -7530212127610148347721//200000000000000000000000 -23803956321604856698941//250000000000000000000000
  -167692846101880945007//7812500000000000000000 -3096752199440907937907//1000000000000000000000000 -11208371507016535295871//500000000000000000000000 -7530212127610148347721//200000000000000000000000 13785988979864631655303//500000000000000000000000 5808812439282845421//195312500000000000000
  -28476289510628823946393//1000000000000000000000000 81359507830282331017//10000000000000000000000 -13067594777136297692979//500000000000000000000000 -23803956321604856698941//250000000000000000000000 5808812439282845421//195312500000000000000 8952931675356136921529//125000000000000000000000
A_6 6
  17370268371711686536619//100000000000000000000000 1404433639325295779697//25000000000000000000000 -59670462387898848054481//1000000000000000000000000 -68274626756714717431//200000000000000000000000 -2236669418798689066647//50000000000000000000000 -6746733931033818176311//200000000000000000000000
  1404433639325295779697//25000000000000000000000 22411531241396631034037//1000000000000000000000000 -12530451296353669745091//500000000000000000000000 -1360748445753731628957//100000000000000000000000 -9623448330972673996859//1000000000000000000000000 -1017801968606049973923//500000000000000000000000
  -59670462387898848054481//1000000000000000000000000 -12530451296353669745091//500000000000000000000000 23451279744989785002551//500000000000000000000000 663467676260827687169//31250000000000000000000 -8740083444801992512699//1000000000000000000000000 -3387623669376794289081//1000000000000000000000000
  -68274626756714717431//200000000000000000000000 -1360748445753731628957//100000000000000000000000 663467676260827687169//31250000000000000000000 27942825744322740815687//500000000000000000000000 -18862458712685252462123//1000000000000000000000000 -42125826129230459642961//1000000000000000000000000
  -2236669418798689066647//50000000000000000000000 -9623448330972673996859//1000000000000000000000000 -8740083444801992512699//1000000000000000000000000 -18862458712685252462123//1000000000000000000000000 35024847456212372013647//1000000000000000000000000 11542029295252564900627//500000000000000000000000
  -6746733931033818176311//200000000000000000000000 -1017801968606049973923//500000000000000000000000 -3387623669376794289081//1000000000000000000000000 -42125826129230459642961//1000000000000000000000000 11542029295252564900627//500000000000000000000000 20481183269796729571613//500000000000000000000000
A_7 6
  63038219128644299828773//1000000000000000000000000 479084012704075694171//200000000000000000000000 -18538185811729867468993//1000000000000000000000000 -19862473814641170906157//1000000000000000000000000 -9573539459888529249437//250000000000000000000000 -2087410792871848695939//500000000000000000000000
  479084012704075694171//200000000000000000000000 1421758533732433674881//125000000000000000000000 -716645302038584458743//62500000000000000000000 -2153997917815902534481//62500000000000000000000 8736311769411775923829//1000000000000000000000000 23113926269267225580189//1000000000000000000000000
  -18538185811729867468993//1000000000000000000000000 -716645302038584458743//62500000000000000000000 13508285599522588724717//500000000000000000000000 21487996280667433407253//500000000000000000000000 -5188015029797604958683//500000000000000000000000 -133321302239303312669//5000000000000000000000
  -19862473814641170906157//1000000000000000000000000 -2153997917815902534481//62500000000000000000000 21487996280667433407253//500000000000000000000000 59849065912085842492159//500000000000000000000000 -23135882360094983438691//1000000000000000000000000 -4087648657431426937209//50000000000000000000000
  -9573539459888529249437//250000000000000000000000 8736311769411775923829//1000000000000000000000000 -5188015029797604958683//500000000000000000000000 -23135882360094983438691//1000000000000000000000000 9214114190877874299287//200000000000000000000000 3726255646985732852589//125000000000000000000000
  -2087410792871848695939//500000000000000000000000 23113926269267225580189//1000000000000000000000000 -133321302239303312669//5000000000000000000000 -4087648657431426937209//50000000000000000000000 3726255646985732852589//125000000000000000000000 31782482310753810558111//500000000000000000000000
A_8 6
  0 0 0 0 0 0
  0 3090224365040745596093//1000000000000000000000000 -4175931148331130543331//1000000000000000000000000 161777948560196077711//25000000000000000000000 8560434558743290955069//1000000000000000000000000 -1963778843868836055051//1000000000000000000000000
  0 -4175931148331130543331//1000000000000000000000000 2498893714268091654737//200000000000000000000000 -3168540499562662571831//250000000000000000000000 -21394516063280654756021//1000000000000000000000000 1203301334789486708529//500000000000000000000000
  0 161777948560196077711//25000000000000000000000 -3168540499562662571831//250000000000000000000000 24558917884706839825037//500000000000000000000000 28791324494987831412547//1000000000000000000000000 -28068623833982181273599//1000000000000000000000000
  0 8560434558743290955069//1000000000000000000000000 -21394516063280654756021//1000000000000000000000000 28791324494987831412547//1000000000000000000000000 39419894361245492802511//1000000000000000000000000 -7838619727989492485369//1000000000000000000000000
  0 -1963778843868836055051//1000000000000000000000000 1203301334789486708529//500000000000000000000000 -28068623833982181273599//1000000000000000000000000 -7838619727989492485369//1000000000000000000000000 10375324633938184904393//500000000000000000000000
A_9 6
  0 0 0 0 0 0
  0 1518745996372371306073//1000000000000000000000000 578021809922901112653//1000000000000000000000000 -2046873560289400994251//500000000000000000000000 -353536522895518116469//500000000000000000000000 476419953215715868561//200000000000000000000000
  0 578021809922901112653//1000000000000000000000000 420961344910041650847//50000000000000000000000 399628046851291906347//62500000000000000000000 -4434763728011530568641//500000000000000000000000 -1320380820286922996253//200000000000000000000000
  0 -2046873560289400994251//500000000000000000000000 399628046851291906347//62500000000000000000000 13399567832950297232911//500000000000000000000000 -236132909718780145663//40000000000000000000000 -21785145461746806229231//1000000000000000000000000
  0 -353536522895518116469//500000000000000000000000 -4434763728011530568641//500000000000000000000000 -236132909718780145663//40000000000000000000000 5201376778245312696607//500000000000000000000000 11199572471564536523//1562500000000000000000
  0 476419953215715868561//200000000000000000000000 -1320380820286922996253//200000000000000000000000 -21785145461746806229231//1000000000000000000000000 11199572471564536523//1562500000000000000000 1251962228681308871317//62500000000000000000000
A_10 6
  18220003530560844603663//1000000000000000000000000 3275171119402748086943//1000000000000000000000000 -36030412400204077453063//1000000000000000000000000 4785851656214045384383//500000000000000000000000 10827688621205776553797//500000000000000000000000 -1629989309694937877867//200000000000000000000000
  3275171119402748086943//1000000000000000000000000 1606432565951894598827//500000000000000000000000 -1789609993968636633491//250000000000000000000000 -6454153760293986723523//1000000000000000000000000 171826575285832067309//40000000000000000000000 191029095548141913619//50000000000000000000000
  -36030412400204077453063//1000000000000000000000000 -1789609993968636633491//250000000000000000000000 8047182789587245948493//100000000000000000000000 -10051532492839758471479//1000000000000000000000000 -6576406744030733266361//125000000000000000000000 7811445265992238995777//1000000000000000000000000
  4785851656214045384383//500000000000000000000000 -6454153760293986723523//1000000000000000000000000 -10051532492839758471479//1000000000000000000000000 42718781619532814937971//1000000000000000000000000 3083126655311048796059//1000000000000000000000000 -1346356784088769352713//40000000000000000000000
  10827688621205776553797//500000000000000000000000 171826575285832067309//40000000000000000000000 -6576406744030733266361//125000000000000000000000 3083126655311048796059//1000000000000000000000000 37008557202361565152583//1000000000000000000000000 -216236730278649025941//250000000000000000000000
  -1629989309694937877867//200000000000000000000000 191029095548141913619//50000000000000000000000 7811445265992238995777//1000000000000000000000000 -1346356784088769352713//40000000000000000000000 -216236730278649025941//250000000000000000000000 5758256029838965094813//200000000000000000000000
A_11 6
  1399124475529735915469//100000000000000000000000 -8009474278163002514811//1000000000000000000000000 -13187969837838013154449//1000000000000000000000000 17485483611910811697569//1000000000000000000000000 1066742238260578644149//500000000000000000000000 -2118534782112656528261//250000000000000000000000
  -8009474278163002514811//1000000000000000000000000 5459451150682454619691//500000000000000000000000 2492451542539416158481//1000000000000000000000000 -14307361198259039239851//500000000000000000000000 3517727524492565721711//1000000000000000000000000 8496145991274345447299//500000000000000000000000
  -13187969837838013154449//1000000000000000000000000 2492451542539416158481//1000000000000000000000000 28752647188005024134019//1000000000000000000000000 1205522823847691851897//250000000000000000000000 -1861310605234791330287//100000000000000000000000 -8541291096845274618699//1000000000000000000000000
  17485483611910811697569//1000000000000000000000000 -14307361198259039239851//500000000000000000000000 1205522823847691851897//250000000000000000000000 89430006921505886410391//1000000000000000000000000 -2205810818001625638293//125000000000000000000000 -59776678933720230410943//1000000000000000000000000
  1066742238260578644149//500000000000000000000000 3517727524492565721711//1000000000000000000000000 -1861310605234791330287//100000000000000000000000 -2205810818001625638293//125000000000000000000000 2280917130426346746863//125000000000000000000000 15419839214244151423461//1000000000000000000000000
  -2118534782112656528261//250000000000000000000000 8496145991274345447299//500000000000000000000000 -8541291096845274618699//1000000000000000000000000 -59776678933720230410943//1000000000000000000000000 15419839214244151423461//1000000000000000000000000 347559426172651280573//8000000000000000000000
A_12 6
  0 0 0 0 0 0
  0 857326026757363952617//500000000000000000000000 -129917063348270209667//100000000000000000000000 -3740550572609993035033//1000000000000000000000000 349622559951316214803//250000000000000000000000 310604540252604476143//125000000000000000000000
  0 -129917063348270209667//100000000000000000000000 1160126187386125348131//125000000000000000000000 970322646345826199547//250000000000000000000000 -1305491845941989402277//125000000000000000000000 -2206709603900509811431//500000000000000000000000
  0 -3740550572609993035033//1000000000000000000000000 970322646345826199547//250000000000000000000000 23659044045101437503819//1000000000000000000000000 -801129740971615816371//200000000000000000000000 -4067648821212018687601//200000000000000000000000
  0 349622559951316214803//250000000000000000000000 -1305491845941989402277//125000000000000000000000 -801129740971615816371//200000000000000000000000 3141655725364485277459//250000000000000000000000 263937052146922674101//50000000000000000000000
  0 310604540252604476143//125000000000000000000000 -2206709603900509811431//500000000000000000000000 -4067648821212018687601//200000000000000000000000 263937052146922674101//50000000000000000000000 19363359302570140700319//1000000000000000000000000


==> parameter_table.txt <==
# Parameters used to solve Problem (3)
# n  = dimension
# x0 = radius cutoff
# d  = Gegenbauer degree
# N  = kernel degree; the weight a(u) is fixed:
#      a(u) = 1 + (2/3)u - (2/9)u^2  (8D_fixed_original.txt, 24D_fixed_original.txt)
#      a(u) = 1 + (3/5)u - (9/50)u^2  (8D_fixed_extra.txt, 24D_fixed_extra.txt)
#
  n      x0    d   N  file
  8    7/10   10   5  8D_fixed_original.txt
  8    7/10   10   5  8D_fixed_extra.txt
 24    9/10   14   5  24D_fixed_original.txt
 24   23/25   12   5  24D_fixed_extra.txt

# Parameters used to solve Problem (6)
# n  = dimension
# x0 = radius cutoff
# d  = Gegenbauer degree
# N  = kernel degree = weight degree
#
  n      x0    d   N  file
  3    3/10   10   5  3D.txt
  4   12/25   10   5  4D.txt
  5     3/5   10   5  5D.txt
  6     2/3   10   5  6D.txt
  7     3/4   10   5  7D.txt
  8    7/10   10   5  8D.txt
  9     3/4   12   5  9D.txt
 10     3/4   12   5  10D.txt
 11     4/5   12   5  11D.txt
 12     4/5   12   5  12D.txt
 13     5/6   12   4  13D.txt
 14     6/7   12   4  14D.txt
 15     7/8   12   4  15D.txt
 16     8/9   14   4  16D.txt
 17     8/9   14   4  17D.txt
 18     8/9   14   4  18D.txt
 19    9/10   14   4  19D.txt
 20    9/10   14   4  20D.txt
 21    9/10   14   4  21D.txt
 22    9/10   14   4  22D.txt
 23    9/10   14   4  23D.txt
 24   23/25   12   5  24D.txt
 25   13/14   16   4  25D.txt
 26   13/14   16   4  26D.txt
 27   13/14   16   4  27D.txt
 28   13/14   16   4  28D.txt
 29   13/14   16   4  29D.txt
 30   13/14   16   4  30D.txt

